A Generalized Shape Function Approach for Multimaterial Topology Optimization

This paper presents a generalized shape function (gSF) approach for multi-material topology optimization that utilizes a compact design space to produce optimized configurations featuring a large number of materials. Building upon 1D (linear), 2D (bilinear), and 3D (trilinear) shape functions, generalized nD (n-linear) shape functions are conceptualized to map the multi-material simplex domain. Natural coordinates of these shape functions are considered the design variables used to determine the material densities. These densities are mathematically proven to satisfy the essential barycentric properties, guaranteeing a physically valid material interpolation space. Furthermore, we demonstrate that applying density filtering directly to the natural coordinates is mathematically equivalent to filtering the densities themselves, and that the tailored projection scheme preserves these vital barycentric properties in the projected states. The versatility, efficacy, and success of the gSF approach are demonstrated across various 2D and 3D stiff-structure (SS) and compliant-mechanism (CM) design problems. Strain energy is minimized for SS, whereas a multicriteria objective is minimized for CMs with given volume constraints. Sensitivity analysis is performed using the adjoint variable method, and the optimization problem is solved using the method of moving asymptotes. Results for SSs and CMs in 2D and 3D, respectively, up to 24 and 15 different materials, are presented. Objective history plots indicate smooth convergence. The proposed approach removes practical restrictions on the number of candidate materials, offering excellent scalability for large-scale engineering applications.

==> AAP3MMA1Mvf30.txt <==
   1 0.0423
   2 0.0386
   3 0.0360
   4 0.0341
   5 0.0327
   6 0.0316
   7 0.0307
   8 0.0299
   9 0.0293
  10 0.0288
  11 0.0283
  12 0.0279
  13 0.0276
  14 0.0273
  15 0.0271
  16 0.0269
  17 0.0267
  18 0.0266
  19 0.0264
  20 0.0263
  21 0.0262
  22 0.0261
  23 0.0260
  24 0.0260
  25 0.0259
  26 0.0258
  27 0.0258
  28 0.0257
  29 0.0257
  30 0.0256
  31 0.0256
  32 0.0255
  33 0.0255
  34 0.0255
  35 0.0254
  36 0.0254
  37 0.0254
  38 0.0254
  39 0.0253
  40 0.0253
  41 0.0253
  42 0.0253
  43 0.0253
  44 0.0253
  45 0.0252
  46 0.0252
  47 0.0252
  48 0.0252
  49 0.0252
  50 0.0252
  51 0.0252
  52 0.0251
  53 0.0251
  54 0.0251
  55 0.0251
  56 0.0251
  57 0.0251
  58 0.0251
  59 0.0251
  60 0.0251
  61 0.0251
  62 0.0251
  63 0.0250
  64 0.0250
  65 0.0250
  66 0.0250
  67 0.0250
  68 0.0250
  69 0.0250
  70 0.0250
  71 0.0250
  72 0.0250
  73 0.0250
  74 0.0250
  75 0.0250
  76 0.0266
  77 0.0266
  78 0.0266
  79 0.0266
  80 0.0265
  81 0.0265
  82 0.0265
  83 0.0265
  84 0.0265
  85 0.0265
  86 0.0265
  87 0.0265
  88 0.0264
  89 0.0264
  90 0.0264
  91 0.0264
  92 0.0264
  93 0.0264
  94 0.0264
  95 0.0264
  96 0.0264
  97 0.0264
  98 0.0264
  99 0.0264
 100 0.0264
 101 0.0264
 102 0.0264
 103 0.0264
 104 0.0263
 105 0.0263
 106 0.0263
 107 0.0263
 108 0.0263
 109 0.0263
 110 0.0263
 111 0.0263
 112 0.0263
 113 0.0263
 114 0.0263
 115 0.0263
 116 0.0263
 117 0.0263
 118 0.0263
 119 0.0263
 120 0.0263
 121 0.0263
 122 0.0263
 123 0.0263
 124 0.0263
 125 0.0263
 126 0.0263
 127 0.0263
 128 0.0263
 129 0.0263
 130 0.0262
 131 0.0262
 132 0.0262
 133 0.0262
 134 0.0262
 135 0.0262
 136 0.0262
 137 0.0262
 138 0.0262
 139 0.0262
 140 0.0262
 141 0.0262
 142 0.0262
 143 0.0262
 144 0.0262
 145 0.0262
 146 0.0262
 147 0.0262
 148 0.0262
 149 0.0262
 150 0.0262
 151 0.0333
 152 0.0328
 153 0.0324
 154 0.0321
 155 0.0319
 156 0.0317
 157 0.0316
 158 0.0315
 159 0.0314
 160 0.0313
 161 0.0312
 162 0.0312
 163 0.0311
 164 0.0311
 165 0.0311
 166 0.0310
 167 0.0310
 168 0.0310
 169 0.0309
 170 0.0309
 171 0.0309
 172 0.0309
 173 0.0308
 174 0.0308
 175 0.0308
 176 0.0307
 177 0.0307
 178 0.0307
 179 0.0306
 180 0.0306
 181 0.0306
 182 0.0306
 183 0.0305
 184 0.0305
 185 0.0305
 186 0.0304
 187 0.0304
 188 0.0304
 189 0.0303
 190 0.0303
 191 0.0302
 192 0.0302
 193 0.0302
 194 0.0301
 195 0.0301
 196 0.0301
 197 0.0300
 198 0.0300
 199 0.0300
 200 0.0299
 201 0.0299
 202 0.0299
 203 0.0298
 204 0.0298
 205 0.0298
 206 0.0297
 207 0.0297
 208 0.0297
 209 0.0296
 210 0.0296
 211 0.0296
 212 0.0295
 213 0.0295
 214 0.0295
 215 0.0294
 216 0.0294
 217 0.0293
 218 0.0293
 219 0.0293
 220 0.0292
 221 0.0292
 222 0.0292
 223 0.0292
 224 0.0291
 225 0.0291
 226 0.0400
 227 0.0352
 228 0.0329
 229 0.0315
 230 0.0306
 231 0.0299
 232 0.0294
 233 0.0289
 234 0.0286
 235 0.0283
 236 0.0281
 237 0.0279
 238 0.0277
 239 0.0276
 240 0.0275
 241 0.0274
 242 0.0273
 243 0.0272
 244 0.0271
 245 0.0271
 246 0.0270
 247 0.0269
 248 0.0269
 249 0.0268
 250 0.0268
 251 0.0268
 252 0.0267
 253 0.0267
 254 0.0266
 255 0.0266
 256 0.0266
 257 0.0265
 258 0.0265
 259 0.0265
 260 0.0265
 261 0.0264
 262 0.0264
 263 0.0264
 264 0.0264
 265 0.0263
 266 0.0263
 267 0.0263
 268 0.0263
 269 0.0263
 270 0.0263
 271 0.0262
 272 0.0262
 273 0.0262
 274 0.0262
 275 0.0262
 276 0.0262
 277 0.0262
 278 0.0261
 279 0.0261
 280 0.0261
 281 0.0261
 282 0.0261
 283 0.0261
 284 0.0261
 285 0.0261
 286 0.0261
 287 0.0260
 288 0.0260
 289 0.0260
 290 0.0260
 291 0.0260
 292 0.0260
 293 0.0260
 294 0.0260
 295 0.0260
 296 0.0260
 297 0.0260
 298 0.0260
 299 0.0259
 300 0.0259
 301 0.0248
 302 0.0248
 303 0.0247
 304 0.0247
 305 0.0246
 306 0.0246
 307 0.0246
 308 0.0246
 309 0.0246
 310 0.0246
 311 0.0246
 312 0.0246
 313 0.0245
 314 0.0245
 315 0.0245
 316 0.0245
 317 0.0245
 318 0.0245
 319 0.0245
 320 0.0245
 321 0.0245
 322 0.0245
 323 0.0245
 324 0.0245
 325 0.0245
 326 0.0245
 327 0.0245
 328 0.0245
 329 0.0245
 330 0.0244
 331 0.0244
 332 0.0244
 333 0.0244
 334 0.0244
 335 0.0244
 336 0.0244
 337 0.0244
 338 0.0244
 339 0.0244
 340 0.0244
 341 0.0244
 342 0.0244
 343 0.0244
 344 0.0244
 345 0.0244
 346 0.0244
 347 0.0244
 348 0.0244
 349 0.0244
 350 0.0244
 351 0.0244
 352 0.0244
 353 0.0244
 354 0.0244
 355 0.0244
 356 0.0244
 357 0.0244
 358 0.0244
 359 0.0244
 360 0.0244
 361 0.0244
 362 0.0243
 363 0.0243
 364 0.0243
 365 0.0243
 366 0.0243
 367 0.0243
 368 0.0243
 369 0.0243
 370 0.0243
 371 0.0243
 372 0.0243
 373 0.0243
 374 0.0243
 375 0.0243
 376 0.0237
 377 0.0236
 378 0.0236
 379 0.0236
 380 0.0236
 381 0.0236
 382 0.0235
 383 0.0235
 384 0.0235
 385 0.0235
 386 0.0235
 387 0.0235
 388 0.0235
 389 0.0235
 390 0.0235
 391 0.0235
 392 0.0235
 393 0.0235
 394 0.0235
 395 0.0235
 396 0.0235
 397 0.0235
 398 0.0235
 399 0.0235
 400 0.0235


==> AAP3MMA2M.txt <==
   1 0.1409
   2 0.0984
   3 0.0775
   4 0.0660
   5 0.0595
   6 0.0555
   7 0.0527
   8 0.0507
   9 0.0492
  10 0.0480
  11 0.0471
  12 0.0463
  13 0.0457
  14 0.0452
  15 0.0447
  16 0.0444
  17 0.0440
  18 0.0437
  19 0.0435
  20 0.0433
  21 0.0430
  22 0.0429
  23 0.0427
  24 0.0425
  25 0.0424
  26 0.0422
  27 0.0421
  28 0.0420
  29 0.0419
  30 0.0418
  31 0.0417
  32 0.0416
  33 0.0415
  34 0.0414
  35 0.0413
  36 0.0412
  37 0.0412
  38 0.0411
  39 0.0410
  40 0.0409
  41 0.0409
  42 0.0408
  43 0.0407
  44 0.0407
  45 0.0406
  46 0.0405
  47 0.0405
  48 0.0404
  49 0.0403
  50 0.0403
  51 0.0402
  52 0.0401
  53 0.0401
  54 0.0400
  55 0.0399
  56 0.0399
  57 0.0398
  58 0.0397
  59 0.0397
  60 0.0396
  61 0.0396
  62 0.0395
  63 0.0395
  64 0.0394
  65 0.0394
  66 0.0393
  67 0.0393
  68 0.0392
  69 0.0392
  70 0.0392
  71 0.0391
  72 0.0391
  73 0.0390
  74 0.0390
  75 0.0390
  76 0.0415
  77 0.0414
  78 0.0412
  79 0.0411
  80 0.0409
  81 0.0408
  82 0.0407
  83 0.0405
  84 0.0404
  85 0.0403
  86 0.0402
  87 0.0401
  88 0.0399
  89 0.0398
  90 0.0397
  91 0.0396
  92 0.0395
  93 0.0394
  94 0.0393
  95 0.0392
  96 0.0391
  97 0.0390
  98 0.0389
  99 0.0388
 100 0.0387
 101 0.0386
 102 0.0385
 103 0.0384
 104 0.0383
 105 0.0381
 106 0.0380
 107 0.0379
 108 0.0378
 109 0.0377
 110 0.0376
 111 0.0375
 112 0.0374
 113 0.0373
 114 0.0372
 115 0.0370
 116 0.0369
 117 0.0368
 118 0.0367
 119 0.0366
 120 0.0365
 121 0.0363
 122 0.0362
 123 0.0361
 124 0.0360
 125 0.0359
 126 0.0359
 127 0.0358
 128 0.0357
 129 0.0356
 130 0.0356
 131 0.0355
 132 0.0354
 133 0.0354
 134 0.0353
 135 0.0353
 136 0.0352
 137 0.0352
 138 0.0351
 139 0.0351
 140 0.0351
 141 0.0350
 142 0.0350
 143 0.0349
 144 0.0349
 145 0.0349
 146 0.0348
 147 0.0348
 148 0.0348
 149 0.0347
 150 0.0347
 151 0.0335
 152 0.0332
 153 0.0330
 154 0.0329
 155 0.0328
 156 0.0326
 157 0.0325
 158 0.0325
 159 0.0324
 160 0.0323
 161 0.0322
 162 0.0322
 163 0.0321
 164 0.0321
 165 0.0320
 166 0.0320
 167 0.0319
 168 0.0319
 169 0.0319
 170 0.0318
 171 0.0318
 172 0.0318
 173 0.0317
 174 0.0317
 175 0.0317
 176 0.0316
 177 0.0316
 178 0.0316
 179 0.0316
 180 0.0316
 181 0.0315
 182 0.0315
 183 0.0315
 184 0.0315
 185 0.0315
 186 0.0315
 187 0.0314
 188 0.0314
 189 0.0314
 190 0.0314
 191 0.0314
 192 0.0314
 193 0.0313
 194 0.0313
 195 0.0313
 196 0.0313
 197 0.0313
 198 0.0313
 199 0.0313
 200 0.0313
 201 0.0313
 202 0.0312
 203 0.0312
 204 0.0312
 205 0.0312
 206 0.0312
 207 0.0312
 208 0.0312
 209 0.0312
 210 0.0312
 211 0.0312
 212 0.0312
 213 0.0312
 214 0.0312
 215 0.0311
 216 0.0311
 217 0.0311
 218 0.0311
 219 0.0311
 220 0.0311
 221 0.0311
 222 0.0311
 223 0.0311
 224 0.0311
 225 0.0311
 226 0.0282
 227 0.0280
 228 0.0279
 229 0.0279
 230 0.0278
 231 0.0278
 232 0.0277
 233 0.0277
 234 0.0276
 235 0.0276
 236 0.0276
 237 0.0276
 238 0.0275
 239 0.0275
 240 0.0275
 241 0.0275
 242 0.0274
 243 0.0274
 244 0.0274
 245 0.0274
 246 0.0274
 247 0.0274
 248 0.0274
 249 0.0273
 250 0.0273
 251 0.0273
 252 0.0273
 253 0.0273
 254 0.0273
 255 0.0273
 256 0.0273
 257 0.0273
 258 0.0273
 259 0.0273
 260 0.0272
 261 0.0272
 262 0.0272
 263 0.0272
 264 0.0272
 265 0.0272
 266 0.0272
 267 0.0272
 268 0.0272
 269 0.0272
 270 0.0272
 271 0.0272
 272 0.0272
 273 0.0272
 274 0.0271
 275 0.0271
 276 0.0271
 277 0.0271
 278 0.0271
 279 0.0271
 280 0.0271
 281 0.0271
 282 0.0271
 283 0.0271
 284 0.0271
 285 0.0271
 286 0.0271
 287 0.0271
 288 0.0271
 289 0.0271
 290 0.0271
 291 0.0271
 292 0.0271
 293 0.0271
 294 0.0271
 295 0.0271
 296 0.0271
 297 0.0271
 298 0.0271
 299 0.0271
 300 0.0271
 301 0.0251
 302 0.0251
 303 0.0251
 304 0.0251
 305 0.0251
 306 0.0251
 307 0.0250
 308 0.0250
 309 0.0250
 310 0.0250
 311 0.0250
 312 0.0250
 313 0.0250
 314 0.0250
 315 0.0249
 316 0.0249
 317 0.0249
 318 0.0249
 319 0.0249
 320 0.0249
 321 0.0249
 322 0.0249
 323 0.0249
 324 0.0249
 325 0.0249
 326 0.0249
 327 0.0249
 328 0.0249
 329 0.0248
 330 0.0248
 331 0.0248
 332 0.0248
 333 0.0248
 334 0.0248
 335 0.0248
 336 0.0248
 337 0.0248
 338 0.0248
 339 0.0248
 340 0.0248
 341 0.0248
 342 0.0248
 343 0.0248
 344 0.0248
 345 0.0248
 346 0.0248
 347 0.0248
 348 0.0248
 349 0.0247
 350 0.0247
 351 0.0247
 352 0.0247
 353 0.0247
 354 0.0247
 355 0.0247
 356 0.0247
 357 0.0247
 358 0.0247
 359 0.0247
 360 0.0247
 361 0.0247
 362 0.0247
 363 0.0247
 364 0.0247
 365 0.0247
 366 0.0247
 367 0.0247
 368 0.0247
 369 0.0247
 370 0.0247
 371 0.0247
 372 0.0247
 373 0.0247
 374 0.0247
 375 0.0247
 376 0.0238
 377 0.0238
 378 0.0238
 379 0.0238
 380 0.0238
 381 0.0238
 382 0.0238
 383 0.0238
 384 0.0238
 385 0.0238
 386 0.0238
 387 0.0238
 388 0.0238
 389 0.0238
 390 0.0238
 391 0.0238
 392 0.0238
 393 0.0237
 394 0.0237
 395 0.0237
 396 0.0237
 397 0.0237
 398 0.0237
 399 0.0237
 400 0.0237


==> AAP3MMA3M.txt <==
   1 0.2429
   2 0.1263
   3 0.1003
   4 0.0870
   5 0.0782
   6 0.0716
   7 0.0665
   8 0.0624
   9 0.0590
  10 0.0562
  11 0.0538
  12 0.0518
  13 0.0501
  14 0.0487
  15 0.0474
  16 0.0463
  17 0.0453
  18 0.0445
  19 0.0437
  20 0.0430
  21 0.0424
  22 0.0419
  23 0.0414
  24 0.0410
  25 0.0406
  26 0.0403
  27 0.0400
  28 0.0398
  29 0.0395
  30 0.0393
  31 0.0392
  32 0.0390
  33 0.0388
  34 0.0387
  35 0.0386
  36 0.0384
  37 0.0383
  38 0.0382
  39 0.0381
  40 0.0380
  41 0.0379
  42 0.0378
  43 0.0377
  44 0.0377
  45 0.0376
  46 0.0375
  47 0.0374
  48 0.0374
  49 0.0373
  50 0.0372
  51 0.0372
  52 0.0371
  53 0.0370
  54 0.0370
  55 0.0369
  56 0.0369
  57 0.0368
  58 0.0368
  59 0.0367
  60 0.0367
  61 0.0366
  62 0.0366
  63 0.0365
  64 0.0365
  65 0.0364
  66 0.0364
  67 0.0363
  68 0.0363
  69 0.0362
  70 0.0362
  71 0.0361
  72 0.0361
  73 0.0360
  74 0.0360
  75 0.0360
  76 0.0350
  77 0.0349
  78 0.0349
  79 0.0348
  80 0.0347
  81 0.0347
  82 0.0346
  83 0.0345
  84 0.0345
  85 0.0344
  86 0.0344
  87 0.0343
  88 0.0342
  89 0.0342
  90 0.0341
  91 0.0341
  92 0.0340
  93 0.0339
  94 0.0339
  95 0.0338
  96 0.0338
  97 0.0337
  98 0.0336
  99 0.0336
 100 0.0335
 101 0.0334
 102 0.0334
 103 0.0333
 104 0.0332
 105 0.0332
 106 0.0331
 107 0.0331
 108 0.0330
 109 0.0329
 110 0.0329
 111 0.0328
 112 0.0328
 113 0.0327
 114 0.0327
 115 0.0326
 116 0.0326
 117 0.0326
 118 0.0325
 119 0.0325
 120 0.0324
 121 0.0324
 122 0.0324
 123 0.0324
 124 0.0323
 125 0.0323
 126 0.0323
 127 0.0323
 128 0.0322
 129 0.0322
 130 0.0322
 131 0.0322
 132 0.0321
 133 0.0321
 134 0.0321
 135 0.0321
 136 0.0321
 137 0.0320
 138 0.0320
 139 0.0320
 140 0.0320
 141 0.0320
 142 0.0320
 143 0.0319
 144 0.0319
 145 0.0319
 146 0.0319
 147 0.0319
 148 0.0319
 149 0.0319
 150 0.0318
 151 0.0287
 152 0.0286
 153 0.0286
 154 0.0286
 155 0.0286
 156 0.0285
 157 0.0285
 158 0.0285
 159 0.0284
 160 0.0284
 161 0.0284
 162 0.0284
 163 0.0283
 164 0.0283
 165 0.0283
 166 0.0282
 167 0.0282
 168 0.0282
 169 0.0282
 170 0.0281
 171 0.0281
 172 0.0281
 173 0.0281
 174 0.0280
 175 0.0280
 176 0.0280
 177 0.0280
 178 0.0280
 179 0.0279
 180 0.0279
 181 0.0279
 182 0.0279
 183 0.0279
 184 0.0278
 185 0.0278
 186 0.0278
 187 0.0278
 188 0.0278
 189 0.0278
 190 0.0277
 191 0.0277
 192 0.0277
 193 0.0277
 194 0.0277
 195 0.0277
 196 0.0277
 197 0.0277
 198 0.0276
 199 0.0276
 200 0.0276
 201 0.0276
 202 0.0276
 203 0.0276
 204 0.0276
 205 0.0276
 206 0.0276
 207 0.0275
 208 0.0275
 209 0.0275
 210 0.0275
 211 0.0275
 212 0.0275
 213 0.0275
 214 0.0275
 215 0.0275
 216 0.0275
 217 0.0275
 218 0.0275
 219 0.0275
 220 0.0274
 221 0.0274
 222 0.0274
 223 0.0274
 224 0.0274
 225 0.0274
 226 0.0236
 227 0.0236
 228 0.0236
 229 0.0236
 230 0.0236
 231 0.0235
 232 0.0235
 233 0.0235
 234 0.0234
 235 0.0234
 236 0.0234
 237 0.0233
 238 0.0233
 239 0.0233
 240 0.0233
 241 0.0232
 242 0.0232
 243 0.0232
 244 0.0232
 245 0.0231
 246 0.0231
 247 0.0231
 248 0.0231
 249 0.0231
 250 0.0231
 251 0.0231
 252 0.0230
 253 0.0230
 254 0.0230
 255 0.0230
 256 0.0230
 257 0.0230
 258 0.0230
 259 0.0230
 260 0.0230
 261 0.0230
 262 0.0229
 263 0.0229
 264 0.0229
 265 0.0229
 266 0.0229
 267 0.0229
 268 0.0229
 269 0.0229
 270 0.0229
 271 0.0229
 272 0.0229
 273 0.0229
 274 0.0229
 275 0.0228
 276 0.0228
 277 0.0228
 278 0.0228
 279 0.0228
 280 0.0228
 281 0.0228
 282 0.0228
 283 0.0228
 284 0.0228
 285 0.0228
 286 0.0228
 287 0.0228
 288 0.0228
 289 0.0228
 290 0.0228
 291 0.0228
 292 0.0227
 293 0.0227
 294 0.0227
 295 0.0227
 296 0.0227
 297 0.0227
 298 0.0227
 299 0.0227
 300 0.0227
 301 0.0207
 302 0.0207
 303 0.0207
 304 0.0207
 305 0.0207
 306 0.0207
 307 0.0207
 308 0.0207
 309 0.0207
 310 0.0207
 311 0.0207
 312 0.0206
 313 0.0206
 314 0.0206
 315 0.0206
 316 0.0206
 317 0.0206
 318 0.0206
 319 0.0206
 320 0.0206
 321 0.0206
 322 0.0206
 323 0.0205
 324 0.0205
 325 0.0205
 326 0.0205
 327 0.0205
 328 0.0205
 329 0.0205
 330 0.0205
 331 0.0205
 332 0.0205
 333 0.0205
 334 0.0204
 335 0.0204
 336 0.0204
 337 0.0204
 338 0.0204
 339 0.0204
 340 0.0204
 341 0.0204
 342 0.0204
 343 0.0203
 344 0.0203
 345 0.0203
 346 0.0203
 347 0.0203
 348 0.0203
 349 0.0202
 350 0.0202
 351 0.0202
 352 0.0202
 353 0.0202
 354 0.0202
 355 0.0202
 356 0.0202
 357 0.0201
 358 0.0201
 359 0.0201
 360 0.0201
 361 0.0201
 362 0.0201
 363 0.0201
 364 0.0201
 365 0.0201
 366 0.0201
 367 0.0201
 368 0.0201
 369 0.0201
 370 0.0201
 371 0.0201
 372 0.0201
 373 0.0200
 374 0.0200
 375 0.0200
 376 0.0193
 377 0.0193
 378 0.0193
 379 0.0193
 380 0.0193
 381 0.0193
 382 0.0193
 383 0.0193
 384 0.0193
 385 0.0193
 386 0.0193
 387 0.0193
 388 0.0193
 389 0.0193
 390 0.0193
 391 0.0193
 392 0.0193
 393 0.0192
 394 0.0192
 395 0.0192
 396 0.0192
 397 0.0192
 398 0.0192
 399 0.0192
 400 0.0192


==> AAP3MMA4M.txt <==
   1 4.2145
   2 2.2355
   3 1.6159
   4 1.3153
   5 1.1337
   6 1.0107
   7 0.9137
   8 0.8293
   9 0.7547
  10 0.6890
  11 0.6320
  12 0.5853
  13 0.5462
  14 0.5117
  15 0.4794
  16 0.4477
  17 0.4159
  18 0.3914
  19 0.3708
  20 0.3536
  21 0.3392
  22 0.3263
  23 0.3147
  24 0.3040
  25 0.2942
  26 0.2851
  27 0.2766
  28 0.2689
  29 0.2620
  30 0.2556
  31 0.2495
  32 0.2436
  33 0.2380
  34 0.2327
  35 0.2278
  36 0.2232
  37 0.2189
  38 0.2150
  39 0.2115
  40 0.2084
  41 0.2056
  42 0.2030
  43 0.2006
  44 0.1985
  45 0.1965
  46 0.1947
  47 0.1930
  48 0.1915
  49 0.1902
  50 0.1890
  51 0.1879
  52 0.1868
  53 0.1859
  54 0.1850
  55 0.1841
  56 0.1833
  57 0.1825
  58 0.1817
  59 0.1810
  60 0.1802
  61 0.1795
  62 0.1789
  63 0.1782
  64 0.1775
  65 0.1769
  66 0.1763
  67 0.1758
  68 0.1752
  69 0.1747
  70 0.1743
  71 0.1738
  72 0.1734
  73 0.1730
  74 0.1726
  75 0.1722
  76 0.1587
  77 0.1579
  78 0.1572
  79 0.1566
  80 0.1559
  81 0.1552
  82 0.1543
  83 0.1534
  84 0.1523
  85 0.1513
  86 0.1504
  87 0.1496
  88 0.1491
  89 0.1485
  90 0.1480
  91 0.1475
  92 0.1471
  93 0.1466
  94 0.1462
  95 0.1457
  96 0.1453
  97 0.1449
  98 0.1445
  99 0.1441
 100 0.1438
 101 0.1435
 102 0.1431
 103 0.1428
 104 0.1426
 105 0.1423
 106 0.1420
 107 0.1417
 108 0.1414
 109 0.1411
 110 0.1409
 111 0.1407
 112 0.1405
 113 0.1403
 114 0.1401
 115 0.1399
 116 0.1398
 117 0.1396
 118 0.1394
 119 0.1392
 120 0.1390
 121 0.1389
 122 0.1387
 123 0.1386
 124 0.1384
 125 0.1383
 126 0.1382
 127 0.1381
 128 0.1380
 129 0.1378
 130 0.1377
 131 0.1376
 132 0.1375
 133 0.1374
 134 0.1373
 135 0.1372
 136 0.1371
 137 0.1370
 138 0.1369
 139 0.1368
 140 0.1367
 141 0.1366
 142 0.1365
 143 0.1364
 144 0.1363
 145 0.1363
 146 0.1362
 147 0.1361
 148 0.1360
 149 0.1359
 150 0.1358
 151 0.1030
 152 0.1027
 153 0.1024
 154 0.1021
 155 0.1019
 156 0.1017
 157 0.1015
 158 0.1014
 159 0.1012
 160 0.1011
 161 0.1010
 162 0.1009
 163 0.1008
 164 0.1007
 165 0.1007
 166 0.1006
 167 0.1005
 168 0.1004
 169 0.1004
 170 0.1003
 171 0.1002
 172 0.1002
 173 0.1001
 174 0.1001
 175 0.1000
 176 0.1000
 177 0.0999
 178 0.0999
 179 0.0999
 180 0.0998
 181 0.0998
 182 0.0998
 183 0.0998
 184 0.0998
 185 0.0998
 186 0.0998
 187 0.0998
 188 0.0998
 189 0.0998
 190 0.0998
 191 0.0998
 192 0.0998
 193 0.0997
 194 0.0997
 195 0.0997
 196 0.0997
 197 0.0997
 198 0.0997
 199 0.0997
 200 0.0997
 201 0.0997
 202 0.0997
 203 0.0997
 204 0.0997
 205 0.0997
 206 0.0997
 207 0.0997
 208 0.0997
 209 0.0997
 210 0.0997
 211 0.0997
 212 0.0997
 213 0.0997
 214 0.0997
 215 0.0997
 216 0.0997
 217 0.0997
 218 0.0997
 219 0.0997
 220 0.0997
 221 0.0997
 222 0.0997
 223 0.0997
 224 0.0997
 225 0.0997
 226 0.0681
 227 0.0678
 228 0.0676
 229 0.0674
 230 0.0673
 231 0.0672
 232 0.0671
 233 0.0670
 234 0.0669
 235 0.0669
 236 0.0668
 237 0.0668
 238 0.0667
 239 0.0667
 240 0.0667
 241 0.0666
 242 0.0666
 243 0.0666
 244 0.0666
 245 0.0666
 246 0.0665
 247 0.0665
 248 0.0665
 249 0.0665
 250 0.0665
 251 0.0665
 252 0.0664
 253 0.0664
 254 0.0664
 255 0.0664
 256 0.0664
 257 0.0664
 258 0.0664
 259 0.0664
 260 0.0664
 261 0.0664
 262 0.0664
 263 0.0664
 264 0.0664
 265 0.0664
 266 0.0664
 267 0.0664
 268 0.0664
 269 0.0665
 270 0.0665
 271 0.0666
 272 0.0666
 273 0.0665
 274 0.0665
 275 0.0665
 276 0.0664
 277 0.0664
 278 0.0664
 279 0.0664
 280 0.0664
 281 0.0664
 282 0.0664
 283 0.0664
 284 0.0663
 285 0.0663
 286 0.0663
 287 0.0663
 288 0.0663
 289 0.0663
 290 0.0663
 291 0.0663
 292 0.0663
 293 0.0663
 294 0.0663
 295 0.0663
 296 0.0663
 297 0.0663
 298 0.0663
 299 0.0663
 300 0.0663
 301 0.0511
 302 0.0510
 303 0.0510
 304 0.0509
 305 0.0509
 306 0.0508
 307 0.0508
 308 0.0507
 309 0.0507
 310 0.0507
 311 0.0506
 312 0.0506
 313 0.0506
 314 0.0505
 315 0.0505
 316 0.0505
 317 0.0505
 318 0.0505
 319 0.0504
 320 0.0504
 321 0.0504
 322 0.0504
 323 0.0504
 324 0.0503
 325 0.0503
 326 0.0503
 327 0.0503
 328 0.0503
 329 0.0502
 330 0.0502
 331 0.0502
 332 0.0501
 333 0.0501
 334 0.0501
 335 0.0500
 336 0.0500
 337 0.0500
 338 0.0500
 339 0.0500
 340 0.0500
 341 0.0499
 342 0.0499
 343 0.0499
 344 0.0499
 345 0.0499
 346 0.0499
 347 0.0499
 348 0.0499
 349 0.0499
 350 0.0499
 351 0.0499
 352 0.0499
 353 0.0498
 354 0.0498
 355 0.0498
 356 0.0498
 357 0.0498
 358 0.0498
 359 0.0498
 360 0.0498
 361 0.0498
 362 0.0498
 363 0.0498
 364 0.0498
 365 0.0498
 366 0.0498
 367 0.0497
 368 0.0497
 369 0.0497
 370 0.0497
 371 0.0497
 372 0.0497
 373 0.0497
 374 0.0497
 375 0.0497
 376 0.0441
 377 0.0441
 378 0.0441
 379 0.0442
 380 0.0441
 381 0.0441
 382 0.0441
 383 0.0441
 384 0.0441
 385 0.0441
 386 0.0441
 387 0.0441
 388 0.0441
 389 0.0440
 390 0.0440
 391 0.0440
 392 0.0440
 393 0.0440
 394 0.0440
 395 0.0440
 396 0.0440
 397 0.0440
 398 0.0440
 399 0.0440
 400 0.0440


==> AAP3MMA5M.txt <==
   1 10.0045
   2 5.0187
   3 3.3265
   4 2.4589
   5 1.9470
   6 1.6308
   7 1.3699
   8 1.1453
   9 0.9685
  10 0.8218
  11 0.7079
  12 0.6250
  13 0.5589
  14 0.5053
  15 0.4588
  16 0.4188
  17 0.3863
  18 0.3599
  19 0.3391
  20 0.3219
  21 0.3068
  22 0.2938
  23 0.2824
  24 0.2724
  25 0.2635
  26 0.2556
  27 0.2486
  28 0.2427
  29 0.2376
  30 0.2332
  31 0.2295
  32 0.2261
  33 0.2227
  34 0.2189
  35 0.2151
  36 0.2114
  37 0.2079
  38 0.2047
  39 0.2019
  40 0.1993
  41 0.1971
  42 0.1951
  43 0.1933
  44 0.1916
  45 0.1900
  46 0.1887
  47 0.1875
  48 0.1863
  49 0.1852
  50 0.1843
  51 0.1835
  52 0.1829
  53 0.1823
  54 0.1818
  55 0.1813
  56 0.1808
  57 0.1804
  58 0.1800
  59 0.1796
  60 0.1792
  61 0.1789
  62 0.1786
  63 0.1783
  64 0.1780
  65 0.1776
  66 0.1773
  67 0.1769
  68 0.1766
  69 0.1762
  70 0.1757
  71 0.1753
  72 0.1748
  73 0.1742
  74 0.1736
  75 0.1729
  76 0.1479
  77 0.1472
  78 0.1463
  79 0.1451
  80 0.1435
  81 0.1414
  82 0.1393
  83 0.1372
  84 0.1351
  85 0.1331
  86 0.1315
  87 0.1303
  88 0.1293
  89 0.1286
  90 0.1279
  91 0.1274
  92 0.1268
  93 0.1263
  94 0.1258
  95 0.1254
  96 0.1249
  97 0.1245
  98 0.1241
  99 0.1237
 100 0.1233
 101 0.1230
 102 0.1227
 103 0.1224
 104 0.1221
 105 0.1218
 106 0.1215
 107 0.1213
 108 0.1210
 109 0.1208
 110 0.1206
 111 0.1205
 112 0.1203
 113 0.1201
 114 0.1200
 115 0.1198
 116 0.1197
 117 0.1195
 118 0.1194
 119 0.1192
 120 0.1191
 121 0.1190
 122 0.1189
 123 0.1188
 124 0.1187
 125 0.1186
 126 0.1185
 127 0.1184
 128 0.1183
 129 0.1182
 130 0.1182
 131 0.1181
 132 0.1180
 133 0.1180
 134 0.1180
 135 0.1179
 136 0.1179
 137 0.1179
 138 0.1178
 139 0.1178
 140 0.1177
 141 0.1176
 142 0.1176
 143 0.1175
 144 0.1174
 145 0.1173
 146 0.1172
 147 0.1172
 148 0.1171
 149 0.1170
 150 0.1169
 151 0.0839
 152 0.0839
 153 0.0838
 154 0.0838
 155 0.0837
 156 0.0836
 157 0.0835
 158 0.0835
 159 0.0834
 160 0.0833
 161 0.0833
 162 0.0832
 163 0.0832
 164 0.0831
 165 0.0830
 166 0.0830
 167 0.0829
 168 0.0829
 169 0.0828
 170 0.0827
 171 0.0827
 172 0.0827
 173 0.0826
 174 0.0826
 175 0.0826
 176 0.0826
 177 0.0825
 178 0.0825
 179 0.0825
 180 0.0824
 181 0.0824
 182 0.0824
 183 0.0823
 184 0.0823
 185 0.0822
 186 0.0821
 187 0.0821
 188 0.0820
 189 0.0820
 190 0.0819
 191 0.0819
 192 0.0818
 193 0.0818
 194 0.0818
 195 0.0818
 196 0.0817
 197 0.0817
 198 0.0817
 199 0.0817
 200 0.0817
 201 0.0817
 202 0.0817
 203 0.0817
 204 0.0817
 205 0.0817
 206 0.0816
 207 0.0816
 208 0.0816
 209 0.0815
 210 0.0815
 211 0.0815
 212 0.0814
 213 0.0814
 214 0.0813
 215 0.0813
 216 0.0812
 217 0.0812
 218 0.0811
 219 0.0811
 220 0.0810
 221 0.0810
 222 0.0809
 223 0.0809
 224 0.0808
 225 0.0808
 226 0.0553
 227 0.0554
 228 0.0554
 229 0.0553
 230 0.0553
 231 0.0552
 232 0.0551
 233 0.0550
 234 0.0548
 235 0.0547
 236 0.0545
 237 0.0544
 238 0.0543
 239 0.0541
 240 0.0540
 241 0.0539
 242 0.0537
 243 0.0536
 244 0.0534
 245 0.0532
 246 0.0531
 247 0.0529
 248 0.0527
 249 0.0526
 250 0.0525
 251 0.0524
 252 0.0523
 253 0.0523
 254 0.0522
 255 0.0521
 256 0.0521
 257 0.0520
 258 0.0520
 259 0.0519
 260 0.0519
 261 0.0519
 262 0.0518
 263 0.0518
 264 0.0518
 265 0.0518
 266 0.0517
 267 0.0517
 268 0.0517
 269 0.0517
 270 0.0517
 271 0.0517
 272 0.0517
 273 0.0516
 274 0.0516
 275 0.0516
 276 0.0516
 277 0.0516
 278 0.0516
 279 0.0516
 280 0.0516
 281 0.0516
 282 0.0517
 283 0.0517
 284 0.0517
 285 0.0518
 286 0.0518
 287 0.0517
 288 0.0517
 289 0.0516
 290 0.0516
 291 0.0516
 292 0.0516
 293 0.0516
 294 0.0515
 295 0.0515
 296 0.0515
 297 0.0515
 298 0.0515
 299 0.0515
 300 0.0515
 301 0.0423
 302 0.0424
 303 0.0424
 304 0.0424
 305 0.0423
 306 0.0422
 307 0.0422
 308 0.0421
 309 0.0420
 310 0.0419
 311 0.0418
 312 0.0417
 313 0.0416
 314 0.0416
 315 0.0415
 316 0.0415
 317 0.0415
 318 0.0414
 319 0.0414
 320 0.0414
 321 0.0414
 322 0.0413
 323 0.0413
 324 0.0413
 325 0.0413
 326 0.0413
 327 0.0413
 328 0.0413
 329 0.0413
 330 0.0413
 331 0.0413
 332 0.0413
 333 0.0413
 334 0.0412
 335 0.0412
 336 0.0412
 337 0.0412
 338 0.0412
 339 0.0411
 340 0.0411
 341 0.0411
 342 0.0411
 343 0.0411
 344 0.0410
 345 0.0410
 346 0.0410
 347 0.0410
 348 0.0410
 349 0.0409
 350 0.0409
 351 0.0409
 352 0.0409
 353 0.0408
 354 0.0408
 355 0.0408
 356 0.0408
 357 0.0408
 358 0.0407
 359 0.0407
 360 0.0407
 361 0.0407
 362 0.0407
 363 0.0407
 364 0.0407
 365 0.0406
 366 0.0406
 367 0.0406
 368 0.0406
 369 0.0406
 370 0.0406
 371 0.0406
 372 0.0406
 373 0.0405
 374 0.0405
 375 0.0405
 376 0.0378
 377 0.0378
 378 0.0379
 379 0.0379
 380 0.0379
 381 0.0379
 382 0.0379
 383 0.0379
 384 0.0379
 385 0.0378
 386 0.0378
 387 0.0378
 388 0.0378
 389 0.0378
 390 0.0378
 391 0.0378
 392 0.0378
 393 0.0378
 394 0.0378
 395 0.0378
 396 0.0378
 397 0.0378
 398 0.0378
 399 0.0378
 400 0.0378


==> AAP3MMA6M.txt <==
   1 10.0107
   2 8.8074
   3 4.8008
   4 3.1389
   5 2.3289
   6 1.7916
   7 1.3515
   8 0.9973
   9 0.8022
  10 0.6715
  11 0.5859
  12 0.5203
  13 0.4684
  14 0.4263
  15 0.3926
  16 0.3678
  17 0.3497
  18 0.3316
  19 0.3107
  20 0.2917
  21 0.2757
  22 0.2625
  23 0.2520
  24 0.2439
  25 0.2374
  26 0.2320
  27 0.2273
  28 0.2230
  29 0.2190
  30 0.2152
  31 0.2115
  32 0.2082
  33 0.2054
  34 0.2030
  35 0.2011
  36 0.1995
  37 0.1981
  38 0.1970
  39 0.1962
  40 0.1959
  41 0.1959
  42 0.1958
  43 0.1953
  44 0.1947
  45 0.1943
  46 0.1941
  47 0.1940
  48 0.1937
  49 0.1932
  50 0.1928
  51 0.1923
  52 0.1916
  53 0.1905
  54 0.1889
  55 0.1870
  56 0.1850
  57 0.1832
  58 0.1816
  59 0.1804
  60 0.1792
  61 0.1778
  62 0.1767
  63 0.1758
  64 0.1750
  65 0.1745
  66 0.1742
  67 0.1739
  68 0.1737
  69 0.1737
  70 0.1737
  71 0.1737
  72 0.1736
  73 0.1734
  74 0.1731
  75 0.1730
  76 0.1457
  77 0.1469
  78 0.1474
  79 0.1464
  80 0.1458
  81 0.1463
  82 0.1472
  83 0.1477
  84 0.1466
  85 0.1460
  86 0.1463
  87 0.1470
  88 0.1474
  89 0.1467
  90 0.1464
  91 0.1467
  92 0.1474
  93 0.1480
  94 0.1477
  95 0.1473
  96 0.1475
  97 0.1481
  98 0.1487
  99 0.1488
 100 0.1485
 101 0.1486
 102 0.1492
 103 0.1499
 104 0.1503
 105 0.1500
 106 0.1499
 107 0.1501
 108 0.1507
 109 0.1513
 110 0.1514
 111 0.1510
 112 0.1509
 113 0.1513
 114 0.1518
 115 0.1522
 116 0.1521
 117 0.1518
 118 0.1518
 119 0.1521
 120 0.1525
 121 0.1528
 122 0.1526
 123 0.1524
 124 0.1525
 125 0.1528
 126 0.1531
 127 0.1530
 128 0.1531
 129 0.1534
 130 0.1536
 131 0.1535
 132 0.1532
 133 0.1511
 134 0.1483
 135 0.1463
 136 0.1450
 137 0.1442
 138 0.1436
 139 0.1431
 140 0.1427
 141 0.1423
 142 0.1419
 143 0.1416
 144 0.1413
 145 0.1410
 146 0.1408
 147 0.1405
 148 0.1402
 149 0.1400
 150 0.1397
 151 0.0916
 152 0.0915
 153 0.0913
 154 0.0911
 155 0.0909
 156 0.0907
 157 0.0905
 158 0.0903
 159 0.0901
 160 0.0899
 161 0.0898
 162 0.0897
 163 0.0897
 164 0.0896
 165 0.0896
 166 0.0895
 167 0.0895
 168 0.0895
 169 0.0895
 170 0.0894
 171 0.0894
 172 0.0895
 173 0.0895
 174 0.0895
 175 0.0896
 176 0.0897
 177 0.0898
 178 0.0898
 179 0.0899
 180 0.0900
 181 0.0900
 182 0.0901
 183 0.0902
 184 0.0903
 185 0.0904
 186 0.0905
 187 0.0906
 188 0.0907
 189 0.0908
 190 0.0909
 191 0.0911
 192 0.0911
 193 0.0912
 194 0.0912
 195 0.0912
 196 0.0910
 197 0.0909
 198 0.0908
 199 0.0907
 200 0.0907
 201 0.0907
 202 0.0907
 203 0.0907
 204 0.0907
 205 0.0908
 206 0.0908
 207 0.0908
 208 0.0908
 209 0.0908
 210 0.0909
 211 0.0909
 212 0.0909
 213 0.0910
 214 0.0910
 215 0.0911
 216 0.0911
 217 0.0912
 218 0.0913
 219 0.0913
 220 0.0914
 221 0.0915
 222 0.0916
 223 0.0917
 224 0.0917
 225 0.0918
 226 0.0558
 227 0.0560
 228 0.0561
 229 0.0561
 230 0.0561
 231 0.0561
 232 0.0561
 233 0.0561
 234 0.0561
 235 0.0561
 236 0.0561
 237 0.0561
 238 0.0561
 239 0.0560
 240 0.0560
 241 0.0560
 242 0.0560
 243 0.0560
 244 0.0560
 245 0.0559
 246 0.0559
 247 0.0559
 248 0.0559
 249 0.0559
 250 0.0558
 251 0.0558
 252 0.0558
 253 0.0558
 254 0.0557
 255 0.0557
 256 0.0557
 257 0.0556
 258 0.0556
 259 0.0556
 260 0.0555
 261 0.0555
 262 0.0555
 263 0.0554
 264 0.0554
 265 0.0554
 266 0.0553
 267 0.0553
 268 0.0553
 269 0.0552
 270 0.0552
 271 0.0552
 272 0.0552
 273 0.0551
 274 0.0551
 275 0.0551
 276 0.0551
 277 0.0551
 278 0.0551
 279 0.0551
 280 0.0551
 281 0.0551
 282 0.0551
 283 0.0551
 284 0.0551
 285 0.0551
 286 0.0551
 287 0.0551
 288 0.0551
 289 0.0550
 290 0.0550
 291 0.0550
 292 0.0550
 293 0.0550
 294 0.0550
 295 0.0550
 296 0.0550
 297 0.0550
 298 0.0550
 299 0.0550
 300 0.0550
 301 0.0421
 302 0.0422
 303 0.0422
 304 0.0422
 305 0.0422
 306 0.0423
 307 0.0423
 308 0.0423
 309 0.0423
 310 0.0423
 311 0.0423
 312 0.0423
 313 0.0423
 314 0.0423
 315 0.0423
 316 0.0423
 317 0.0423
 318 0.0424
 319 0.0424
 320 0.0424
 321 0.0423
 322 0.0423
 323 0.0423
 324 0.0423
 325 0.0423
 326 0.0423
 327 0.0423
 328 0.0423
 329 0.0423
 330 0.0423
 331 0.0423
 332 0.0423
 333 0.0423
 334 0.0423
 335 0.0423
 336 0.0423
 337 0.0423
 338 0.0423
 339 0.0423
 340 0.0423
 341 0.0423
 342 0.0423
 343 0.0422
 344 0.0422
 345 0.0422
 346 0.0422
 347 0.0422
 348 0.0422
 349 0.0422
 350 0.0422
 351 0.0422
 352 0.0422
 353 0.0422
 354 0.0422
 355 0.0421
 356 0.0421
 357 0.0421
 358 0.0421
 359 0.0421
 360 0.0421
 361 0.0421
 362 0.0421
 363 0.0421
 364 0.0421
 365 0.0421
 366 0.0420
 367 0.0420
 368 0.0420
 369 0.0420
 370 0.0420
 371 0.0420
 372 0.0420
 373 0.0420
 374 0.0420
 375 0.0420
 376 0.0378
 377 0.0380
 378 0.0380
 379 0.0380
 380 0.0380
 381 0.0380
 382 0.0380
 383 0.0380
 384 0.0380
 385 0.0380
 386 0.0380
 387 0.0380
 388 0.0380
 389 0.0380
 390 0.0380
 391 0.0380
 392 0.0380
 393 0.0380
 394 0.0380
 395 0.0380
 396 0.0380
 397 0.0380
 398 0.0380
 399 0.0380
 400 0.0380


==> C2D10Mbeta50graph.txt <==
1	1.396
2	1.4108
3	1.4258
4	1.4424
5	1.461
6	1.4818
7	1.5051
8	1.5312
9	1.5605
10	1.5936
11	1.6308
12	1.6731
13	1.7203
14	1.7684
15	1.8179
16	1.8688
17	1.926
18	1.991
19	2.0588
20	2.1243
21	2.1892
22	2.2545
23	2.3213
24	2.3902
25	2.4613
26	2.5346
27	2.6163
28	2.7151
29	2.8364
30	2.9879
31	3.181
32	3.433
33	3.7716
34	4.2398
35	4.762
36	4.8282
37	4.7843
38	4.6594
39	4.4759
40	4.2499
41	3.9915
42	3.7079
43	3.4104
44	3.1081
45	2.8072
46	2.5186
47	2.251
48	2.0076
49	1.7885
50	1.5934
51	1.6383
52	1.3921
53	1.1951
54	1.0315
55	0.893
56	0.7742
57	0.671
58	0.5808
59	0.5022
60	0.4339
61	0.3752
62	0.3251
63	0.2826
64	0.2467
65	0.2164
66	0.1909
67	0.1693
68	0.1511
69	0.1357
70	0.1225
71	0.1113
72	0.1017
73	0.0934
74	0.0863
75	0.0801
76	0.0746
77	0.0699
78	0.0657
79	0.062
80	0.0588
81	0.0559
82	0.0533
83	0.0509
84	0.0488
85	0.0469
86	0.0452
87	0.0437
88	0.0422
89	0.0409
90	0.0397
91	0.0386
92	0.0376
93	0.0367
94	0.0358
95	0.035
96	0.0343
97	0.0336
98	0.0329
99	0.0323
100	0.0317
101	0.0194
102	0.0192
103	0.0191
104	0.0189
105	0.0188
106	0.0187
107	0.0186
108	0.0186
109	0.0185
110	0.0184
111	0.0183
112	0.0182
113	0.0182
114	0.0181
115	0.018
116	0.018
117	0.0179
118	0.0179
119	0.0178
120	0.0177
121	0.0177
122	0.0176
123	0.0175
124	0.0175
125	0.0174
126	0.0173
127	0.0173
128	0.0172
129	0.0172
130	0.0171
131	0.017
132	0.017
133	0.0169
134	0.0169
135	0.0168
136	0.0167
137	0.0167
138	0.0166
139	0.0166
140	0.0165
141	0.0164
142	0.0164
143	0.0163
144	0.0163
145	0.0162
146	0.0162
147	0.0161
148	0.0161
149	0.0161
150	0.016
151	0.0101
152	0.0101
153	0.0101
154	0.0101
155	0.0101
156	0.0101
157	0.0101
158	0.0101
159	0.0101
160	0.0101
161	0.0101
162	0.0101
163	0.0101
164	0.0101
165	0.0101
166	0.0101
167	0.0101
168	0.0101
169	0.0101
170	0.0101
171	0.0101
172	0.0102
173	0.0102
174	0.0102
175	0.0102
176	0.0102
177	0.0102
178	0.0102
179	0.0102
180	0.0102
181	0.0102
182	0.0102
183	0.0102
184	0.0102
185	0.0102
186	0.0102
187	0.0102
188	0.0102
189	0.0102
190	0.0102
191	0.0102
192	0.0102
193	0.0102
194	0.0102
195	0.0102
196	0.0102
197	0.0102
198	0.0102
199	0.0102
200	0.0102
201	0.0078
202	0.0078
203	0.0078
204	0.0078
205	0.0078
206	0.0078
207	0.0078
208	0.0078
209	0.0078
210	0.0078
211	0.0078
212	0.0078
213	0.0078
214	0.0078
215	0.0078
216	0.0078
217	0.0078
218	0.0078
219	0.0078
220	0.0078
221	0.0078
222	0.0078
223	0.0078
224	0.0078
225	0.0078
226	0.0078
227	0.0078
228	0.0078
229	0.0078
230	0.0078
231	0.0078
232	0.0078
233	0.0078
234	0.0078
235	0.0078
236	0.0078
237	0.0078
238	0.0079
239	0.0079
240	0.0079
241	0.0079
242	0.0079
243	0.0079
244	0.0079
245	0.0079
246	0.0079
247	0.0079
248	0.0079
249	0.0079
250	0.0079
251	0.0068
252	0.0068
253	0.0068
254	0.0068
255	0.0068
256	0.0068
257	0.0068
258	0.0068
259	0.0068
260	0.0068
261	0.0068
262	0.0068
263	0.0068
264	0.0068
265	0.0068
266	0.0068
267	0.0068
268	0.0068
269	0.0068
270	0.0068
271	0.0068
272	0.0068
273	0.0068
274	0.0068
275	0.0068
276	0.0068
277	0.0068
278	0.0068
279	0.0068
280	0.0068
281	0.0068
282	0.0068
283	0.0068
284	0.0068
285	0.0068
286	0.0068
287	0.0068
288	0.0069
289	0.0069
290	0.0069
291	0.0069
292	0.0069
293	0.0069
294	0.0069
295	0.0069
296	0.0069
297	0.0069
298	0.0069
299	0.0069
300	0.0069
301	0.0063
302	0.0063
303	0.0063
304	0.0063
305	0.0063
306	0.0063
307	0.0063
308	0.0063
309	0.0063
310	0.0063
311	0.0063
312	0.0063
313	0.0063
314	0.0063
315	0.0063
316	0.0063
317	0.0063
318	0.0063
319	0.0063
320	0.0063
321	0.0063
322	0.0063
323	0.0064
324	0.0064
325	0.0064
326	0.0064
327	0.0064
328	0.0064
329	0.0064
330	0.0064
331	0.0064
332	0.0064
333	0.0064
334	0.0064
335	0.0064
336	0.0064
337	0.0064
338	0.0064
339	0.0064
340	0.0064
341	0.0064
342	0.0064
343	0.0064
344	0.0064
345	0.0064
346	0.0064
347	0.0064
348	0.0064
349	0.0064
350	0.0064
351	0.0061
352	0.0061
353	0.0061
354	0.0061
355	0.0061
356	0.0061
357	0.0061
358	0.0061
359	0.0061
360	0.0061
361	0.0061
362	0.0061
363	0.0061
364	0.0061
365	0.0061
366	0.0061
367	0.0061
368	0.0061
369	0.0061
370	0.0061
371	0.0061
372	0.0061
373	0.0061
374	0.0061
375	0.0061
376	0.0061
377	0.0061
378	0.0061
379	0.0061
380	0.0061
381	0.0061
382	0.0061
383	0.0061
384	0.0061
385	0.0061
386	0.0061
387	0.0061
388	0.0061
389	0.0061
390	0.0061
391	0.0061
392	0.0061
393	0.0061
394	0.0061
395	0.0061
396	0.0061
397	0.0061
398	0.0061
399	0.0061
400	0.0061

==> C2D11Mbeta50graph.txt <==
1	1.3326
2	1.3427
3	1.353
4	1.3643
5	1.3769
6	1.3909
7	1.4065
8	1.4239
9	1.4433
10	1.465
11	1.4893
12	1.5165
13	1.5471
14	1.5804
15	1.6149
16	1.6516
17	1.6906
18	1.7284
19	1.7653
20	1.8017
21	1.8431
22	1.8894
23	1.9405
24	1.9922
25	2.0441
26	2.0971
27	2.1516
28	2.2132
29	2.2854
30	2.3715
31	2.4756
32	2.6061
33	2.775
34	3.0002
35	3.3034
36	3.6859
37	3.7104
38	3.6305
39	3.4955
40	3.3293
41	3.1454
42	2.9504
43	2.7433
44	2.5234
45	2.3031
46	2.0892
47	1.8867
48	1.6952
49	1.5119
50	1.3351
51	1.2962
52	1.0579
53	0.866
54	0.7103
55	0.5846
56	0.4836
57	0.4025
58	0.3376
59	0.2855
60	0.2434
61	0.2093
62	0.1815
63	0.1587
64	0.1399
65	0.1244
66	0.1114
67	0.1005
68	0.0913
69	0.0834
70	0.0767
71	0.0709
72	0.0659
73	0.0615
74	0.0577
75	0.0543
76	0.0514
77	0.0487
78	0.0464
79	0.0443
80	0.0424
81	0.0407
82	0.0391
83	0.0377
84	0.0365
85	0.0353
86	0.0343
87	0.0333
88	0.0325
89	0.0317
90	0.0309
91	0.0303
92	0.0296
93	0.0291
94	0.0285
95	0.028
96	0.0276
97	0.0272
98	0.0268
99	0.0264
100	0.0261
101	0.0165
102	0.0164
103	0.0164
104	0.0164
105	0.0163
106	0.0163
107	0.0163
108	0.0163
109	0.0162
110	0.0162
111	0.0162
112	0.0162
113	0.0162
114	0.0161
115	0.0161
116	0.0161
117	0.0161
118	0.0161
119	0.0161
120	0.016
121	0.016
122	0.016
123	0.016
124	0.016
125	0.0159
126	0.0159
127	0.0159
128	0.0159
129	0.0159
130	0.0158
131	0.0158
132	0.0158
133	0.0158
134	0.0158
135	0.0157
136	0.0157
137	0.0157
138	0.0157
139	0.0157
140	0.0156
141	0.0156
142	0.0156
143	0.0156
144	0.0156
145	0.0156
146	0.0155
147	0.0155
148	0.0155
149	0.0155
150	0.0154
151	0.0099
152	0.0099
153	0.0099
154	0.0099
155	0.0099
156	0.0099
157	0.0098
158	0.0098
159	0.0098
160	0.0098
161	0.0099
162	0.0099
163	0.0099
164	0.0099
165	0.0099
166	0.0099
167	0.0099
168	0.0099
169	0.0099
170	0.0099
171	0.0099
172	0.0099
173	0.0099
174	0.0099
175	0.0099
176	0.01
177	0.01
178	0.01
179	0.01
180	0.01
181	0.01
182	0.01
183	0.01
184	0.01
185	0.01
186	0.01
187	0.01
188	0.01
189	0.01
190	0.01
191	0.01
192	0.01
193	0.0101
194	0.0101
195	0.0101
196	0.0101
197	0.0101
198	0.0101
199	0.0101
200	0.0101
201	0.0077
202	0.0077
203	0.0077
204	0.0077
205	0.0077
206	0.0077
207	0.0077
208	0.0077
209	0.0077
210	0.0077
211	0.0077
212	0.0077
213	0.0077
214	0.0077
215	0.0077
216	0.0077
217	0.0077
218	0.0077
219	0.0077
220	0.0077
221	0.0077
222	0.0077
223	0.0077
224	0.0077
225	0.0077
226	0.0077
227	0.0077
228	0.0077
229	0.0077
230	0.0077
231	0.0077
232	0.0077
233	0.0077
234	0.0077
235	0.0077
236	0.0077
237	0.0077
238	0.0077
239	0.0077
240	0.0077
241	0.0077
242	0.0077
243	0.0077
244	0.0077
245	0.0077
246	0.0077
247	0.0077
248	0.0077
249	0.0077
250	0.0077
251	0.0068
252	0.0067
253	0.0067
254	0.0067
255	0.0067
256	0.0067
257	0.0067
258	0.0067
259	0.0067
260	0.0067
261	0.0067
262	0.0067
263	0.0067
264	0.0067
265	0.0067
266	0.0067
267	0.0067
268	0.0067
269	0.0067
270	0.0067
271	0.0067
272	0.0067
273	0.0067
274	0.0067
275	0.0067
276	0.0067
277	0.0067
278	0.0067
279	0.0067
280	0.0067
281	0.0067
282	0.0067
283	0.0067
284	0.0067
285	0.0067
286	0.0067
287	0.0067
288	0.0067
289	0.0067
290	0.0067
291	0.0067
292	0.0067
293	0.0067
294	0.0067
295	0.0067
296	0.0067
297	0.0067
298	0.0067
299	0.0067
300	0.0067
301	0.0062
302	0.0062
303	0.0062
304	0.0062
305	0.0062
306	0.0062
307	0.0062
308	0.0062
309	0.0062
310	0.0062
311	0.0062
312	0.0062
313	0.0062
314	0.0062
315	0.0062
316	0.0062
317	0.0062
318	0.0062
319	0.0062
320	0.0062
321	0.0062
322	0.0062
323	0.0062
324	0.0062
325	0.0062
326	0.0062
327	0.0062
328	0.0062
329	0.0062
330	0.0062
331	0.0062
332	0.0062
333	0.0062
334	0.0062
335	0.0062
336	0.0062
337	0.0062
338	0.0062
339	0.0062
340	0.0062
341	0.0062
342	0.0062
343	0.0062
344	0.0062
345	0.0062
346	0.0062
347	0.0062
348	0.0062
349	0.0062
350	0.0062
351	0.006
352	0.006
353	0.006
354	0.006
355	0.006
356	0.006
357	0.006
358	0.006
359	0.006
360	0.006
361	0.006
362	0.006
363	0.006
364	0.006
365	0.006
366	0.006
367	0.006
368	0.006
369	0.006
370	0.006
371	0.006
372	0.006
373	0.006
374	0.006
375	0.006
376	0.006
377	0.006
378	0.006
379	0.006
380	0.006
381	0.006
382	0.006
383	0.006
384	0.006
385	0.006
386	0.006
387	0.006
388	0.006
389	0.006
390	0.006
391	0.006
392	0.006
393	0.006
394	0.006
395	0.006
396	0.006
397	0.006
398	0.006
399	0.006
400	0.006

==> C2D12Mbeta50graph.txt <==
1	1.2858
2	1.2933
3	1.3009
4	1.3092
5	1.3185
6	1.3287
7	1.3401
8	1.3527
9	1.3668
10	1.3825
11	1.3999
12	1.4194
13	1.4411
14	1.4655
15	1.4929
16	1.5236
17	1.5542
18	1.5829
19	1.6099
20	1.6354
21	1.6595
22	1.6824
23	1.7041
24	1.7247
25	1.7483
26	1.7758
27	1.8082
28	1.8466
29	1.8925
30	1.9479
31	2.0157
32	2.0998
33	2.2063
34	2.3441
35	2.528
36	2.784
37	3.103
38	3.0917
39	3.0171
40	2.9
41	2.7579
42	2.6038
43	2.4469
44	2.2934
45	2.1433
46	1.9911
47	1.8335
48	1.6804
49	1.5428
50	1.4209
51	1.5524
52	1.3535
53	1.1785
54	1.026
55	0.8936
56	0.7784
57	0.6775
58	0.589
59	0.5114
60	0.4434
61	0.3843
62	0.3332
63	0.2896
64	0.2525
65	0.2212
66	0.1947
67	0.1723
68	0.1533
69	0.1373
70	0.1235
71	0.1118
72	0.1018
73	0.0931
74	0.0856
75	0.079
76	0.0733
77	0.0683
78	0.0639
79	0.06
80	0.0565
81	0.0534
82	0.0507
83	0.0482
84	0.046
85	0.044
86	0.0422
87	0.0406
88	0.0391
89	0.0377
90	0.0365
91	0.0354
92	0.0343
93	0.0334
94	0.0325
95	0.0317
96	0.031
97	0.0303
98	0.0296
99	0.029
100	0.0285
101	0.0181
102	0.0179
103	0.0177
104	0.0176
105	0.0174
106	0.0173
107	0.0172
108	0.0171
109	0.017
110	0.0169
111	0.0168
112	0.0168
113	0.0167
114	0.0166
115	0.0166
116	0.0165
117	0.0164
118	0.0163
119	0.0163
120	0.0162
121	0.0161
122	0.0162
123	0.0163
124	0.0164
125	0.0164
126	0.0165
127	0.0166
128	0.0166
129	0.0167
130	0.0168
131	0.0168
132	0.0169
133	0.0169
134	0.017
135	0.0171
136	0.0171
137	0.0171
138	0.0172
139	0.0172
140	0.0173
141	0.0173
142	0.0173
143	0.0173
144	0.0174
145	0.0174
146	0.0174
147	0.0174
148	0.0175
149	0.0175
150	0.0175
151	0.0106
152	0.0105
153	0.0104
154	0.0104
155	0.0103
156	0.0103
157	0.0103
158	0.0102
159	0.0102
160	0.0102
161	0.0102
162	0.0102
163	0.0101
164	0.0101
165	0.0101
166	0.0101
167	0.0101
168	0.0101
169	0.0101
170	0.01
171	0.01
172	0.01
173	0.01
174	0.01
175	0.01
176	0.01
177	0.01
178	0.01
179	0.01
180	0.01
181	0.01
182	0.0099
183	0.0099
184	0.0099
185	0.0099
186	0.0099
187	0.0099
188	0.0099
189	0.0099
190	0.0099
191	0.0099
192	0.0099
193	0.0099
194	0.0099
195	0.0099
196	0.0099
197	0.0099
198	0.0099
199	0.0098
200	0.0098
201	0.0076
202	0.0076
203	0.0075
204	0.0075
205	0.0075
206	0.0075
207	0.0075
208	0.0075
209	0.0075
210	0.0075
211	0.0075
212	0.0075
213	0.0075
214	0.0075
215	0.0075
216	0.0074
217	0.0074
218	0.0074
219	0.0074
220	0.0074
221	0.0074
222	0.0074
223	0.0074
224	0.0074
225	0.0074
226	0.0074
227	0.0074
228	0.0074
229	0.0075
230	0.0075
231	0.0075
232	0.0075
233	0.0075
234	0.0075
235	0.0075
236	0.0075
237	0.0075
238	0.0075
239	0.0075
240	0.0075
241	0.0075
242	0.0075
243	0.0075
244	0.0075
245	0.0075
246	0.0075
247	0.0075
248	0.0075
249	0.0075
250	0.0075
251	0.0065
252	0.0065
253	0.0065
254	0.0065
255	0.0065
256	0.0065
257	0.0065
258	0.0065
259	0.0065
260	0.0065
261	0.0065
262	0.0065
263	0.0065
264	0.0065
265	0.0065
266	0.0065
267	0.0065
268	0.0065
269	0.0065
270	0.0065
271	0.0065
272	0.0065
273	0.0065
274	0.0065
275	0.0065
276	0.0065
277	0.0065
278	0.0065
279	0.0065
280	0.0065
281	0.0065
282	0.0065
283	0.0065
284	0.0065
285	0.0065
286	0.0065
287	0.0065
288	0.0065
289	0.0065
290	0.0065
291	0.0065
292	0.0065
293	0.0065
294	0.0065
295	0.0065
296	0.0065
297	0.0065
298	0.0065
299	0.0065
300	0.0065
301	0.006
302	0.006
303	0.006
304	0.006
305	0.006
306	0.006
307	0.006
308	0.006
309	0.006
310	0.006
311	0.006
312	0.006
313	0.006
314	0.006
315	0.006
316	0.006
317	0.006
318	0.0061
319	0.0061
320	0.0061
321	0.0061
322	0.0061
323	0.0061
324	0.0061
325	0.0061
326	0.0061
327	0.0061
328	0.0061
329	0.0061
330	0.0061
331	0.0061
332	0.0061
333	0.0061
334	0.0061
335	0.0061
336	0.0061
337	0.0061
338	0.0061
339	0.0061
340	0.0061
341	0.0061
342	0.0061
343	0.0061
344	0.0061
345	0.0061
346	0.0061
347	0.0061
348	0.0061
349	0.0061
350	0.0061
351	0.0058
352	0.0058
353	0.0058
354	0.0058
355	0.0058
356	0.0058
357	0.0058
358	0.0058
359	0.0058
360	0.0058
361	0.0058
362	0.0058
363	0.0058
364	0.0058
365	0.0058
366	0.0058
367	0.0059
368	0.0059
369	0.0059
370	0.0059
371	0.0059
372	0.0059
373	0.0059
374	0.0059
375	0.0059
376	0.0059
377	0.0059
378	0.0059
379	0.0059
380	0.0059
381	0.0059
382	0.0059
383	0.0059
384	0.0059
385	0.0059
386	0.0059
387	0.0059
388	0.0059
389	0.0059
390	0.0059
391	0.0059
392	0.0059
393	0.0059
394	0.0059
395	0.0059
396	0.0059
397	0.0059
398	0.0059
399	0.0059
400	0.0059

==> C2D13Mbeta50graph.txt <==
1	1.2529
2	1.2577
3	1.2626
4	1.268
5	1.2739
6	1.2805
7	1.2877
8	1.2957
9	1.3046
10	1.3144
11	1.3252
12	1.3373
13	1.3506
14	1.3654
15	1.3818
16	1.4001
17	1.4202
18	1.4404
19	1.4608
20	1.4816
21	1.5049
22	1.5279
23	1.5497
24	1.5704
25	1.5901
26	1.6089
27	1.6269
28	1.645
29	1.666
30	1.6904
31	1.719
32	1.7522
33	1.7892
34	1.824
35	1.8558
36	1.8848
37	1.9114
38	1.9356
39	1.9588
40	1.9888
41	2.0279
42	2.0794
43	2.147
44	2.2357
45	2.3495
46	2.439
47	2.5011
48	2.5392
49	2.5517
50	2.5447
51	2.7768
52	2.7611
53	2.7526
54	2.7471
55	2.7281
56	2.6984
57	2.6646
58	2.6407
59	2.4698
60	2.2552
61	2.0302
62	1.8195
63	1.6332
64	1.4749
65	1.3379
66	1.2135
67	1.1014
68	1.0005
69	0.9071
70	0.8174
71	0.7326
72	0.6544
73	0.583
74	0.5176
75	0.4579
76	0.4037
77	0.3553
78	0.313
79	0.2764
80	0.2451
81	0.2182
82	0.1952
83	0.1754
84	0.1584
85	0.1437
86	0.1311
87	0.1201
88	0.1106
89	0.1023
90	0.095
91	0.0887
92	0.0831
93	0.0781
94	0.0737
95	0.0698
96	0.0663
97	0.0632
98	0.0603
99	0.0578
100	0.0555
101	0.0341
102	0.0327
103	0.0316
104	0.0307
105	0.03
106	0.0293
107	0.0287
108	0.0281
109	0.0276
110	0.0272
111	0.0268
112	0.0264
113	0.026
114	0.0257
115	0.0253
116	0.025
117	0.0248
118	0.0245
119	0.0242
120	0.024
121	0.0238
122	0.0236
123	0.0234
124	0.0232
125	0.023
126	0.0228
127	0.0226
128	0.0225
129	0.0223
130	0.0222
131	0.022
132	0.0219
133	0.0218
134	0.0216
135	0.0215
136	0.0214
137	0.0213
138	0.0212
139	0.0211
140	0.0209
141	0.0208
142	0.0207
143	0.0207
144	0.0206
145	0.0205
146	0.0205
147	0.0205
148	0.0205
149	0.0205
150	0.0205
151	0.0133
152	0.0131
153	0.013
154	0.0129
155	0.0129
156	0.0128
157	0.0128
158	0.0127
159	0.0127
160	0.0126
161	0.0126
162	0.0125
163	0.0125
164	0.0125
165	0.0124
166	0.0124
167	0.0124
168	0.0123
169	0.0123
170	0.0123
171	0.0122
172	0.0122
173	0.0122
174	0.0121
175	0.0121
176	0.0121
177	0.012
178	0.012
179	0.012
180	0.012
181	0.0119
182	0.0119
183	0.0119
184	0.0118
185	0.0118
186	0.0118
187	0.0118
188	0.0117
189	0.0117
190	0.0117
191	0.0117
192	0.0116
193	0.0116
194	0.0116
195	0.0116
196	0.0116
197	0.0115
198	0.0115
199	0.0115
200	0.0115
201	0.0088
202	0.0088
203	0.0087
204	0.0087
205	0.0087
206	0.0087
207	0.0086
208	0.0086
209	0.0086
210	0.0086
211	0.0086
212	0.0086
213	0.0085
214	0.0085
215	0.0085
216	0.0085
217	0.0085
218	0.0085
219	0.0084
220	0.0084
221	0.0084
222	0.0084
223	0.0084
224	0.0084
225	0.0084
226	0.0083
227	0.0083
228	0.0083
229	0.0083
230	0.0083
231	0.0083
232	0.0083
233	0.0083
234	0.0082
235	0.0082
236	0.0082
237	0.0082
238	0.0082
239	0.0082
240	0.0082
241	0.0082
242	0.0082
243	0.0081
244	0.0081
245	0.0081
246	0.0081
247	0.0081
248	0.0081
249	0.0081
250	0.0081
251	0.0069
252	0.0069
253	0.0069
254	0.0069
255	0.0069
256	0.0069
257	0.0068
258	0.0068
259	0.0068
260	0.0068
261	0.0068
262	0.0068
263	0.0068
264	0.0068
265	0.0068
266	0.0068
267	0.0068
268	0.0068
269	0.0067
270	0.0067
271	0.0067
272	0.0067
273	0.0067
274	0.0067
275	0.0067
276	0.0067
277	0.0067
278	0.0067
279	0.0067
280	0.0067
281	0.0067
282	0.0067
283	0.0067
284	0.0067
285	0.0067
286	0.0067
287	0.0067
288	0.0067
289	0.0067
290	0.0067
291	0.0067
292	0.0067
293	0.0067
294	0.0067
295	0.0067
296	0.0067
297	0.0067
298	0.0067
299	0.0067
300	0.0067
301	0.0061
302	0.0061
303	0.0061
304	0.0061
305	0.0061
306	0.0061
307	0.0061
308	0.0061
309	0.0061
310	0.0061
311	0.0061
312	0.0061
313	0.0061
314	0.0061
315	0.0061
316	0.0061
317	0.0061
318	0.0061
319	0.0061
320	0.0061
321	0.0061
322	0.0061
323	0.0061
324	0.0061
325	0.0061
326	0.0061
327	0.0061
328	0.0061
329	0.0061
330	0.0061
331	0.0061
332	0.0061
333	0.0061
334	0.0061
335	0.0061
336	0.0061
337	0.0061
338	0.0061
339	0.0061
340	0.0061
341	0.0061
342	0.0061
343	0.0061
344	0.0061
345	0.0061
346	0.0061
347	0.0061
348	0.0061
349	0.0061
350	0.0061
351	0.0059
352	0.0058
353	0.0059
354	0.0058
355	0.0058
356	0.0058
357	0.0058
358	0.0058
359	0.0058
360	0.0058
361	0.0058
362	0.0058
363	0.0058
364	0.0058
365	0.0058
366	0.0058
367	0.0058
368	0.0058
369	0.0058
370	0.0058
371	0.0058
372	0.0059
373	0.0059
374	0.0059
375	0.0059
376	0.0059
377	0.0059
378	0.0059
379	0.0059
380	0.0059
381	0.0059
382	0.0059
383	0.0059
384	0.0059
385	0.0059
386	0.0059
387	0.0059
388	0.0059
389	0.0059
390	0.0059
391	0.0059
392	0.0059
393	0.0059
394	0.0059
395	0.0059
396	0.0059
397	0.0059
398	0.0059
399	0.0059
400	0.0059

==> C2D14Mbeta50graph.txt <==
1	1.2318
2	1.2349
3	1.2379
4	1.2413
5	1.2451
6	1.2492
7	1.2537
8	1.2587
9	1.2642
10	1.2703
11	1.277
12	1.2845
13	1.2926
14	1.3017
15	1.3117
16	1.3227
17	1.3349
18	1.3483
19	1.3632
20	1.3797
21	1.3958
22	1.4108
23	1.4251
24	1.4385
25	1.4512
26	1.4632
27	1.4745
28	1.4852
29	1.4967
30	1.5099
31	1.5252
32	1.5428
33	1.5633
34	1.5871
35	1.6151
36	1.648
37	1.6781
38	1.7053
39	1.73
40	1.7524
41	1.7727
42	1.7912
43	1.8078
44	1.8226
45	1.8358
46	1.847
47	1.8562
48	1.863
49	1.8666
50	1.8664
51	1.9717
52	1.9394
53	1.8964
54	1.8443
55	1.7814
56	1.7013
57	1.599
58	1.4794
59	1.3598
60	1.2522
61	1.1689
62	1.1173
63	1.0934
64	1.0458
65	0.9862
66	0.9249
67	0.8669
68	0.813
69	0.7612
70	0.7098
71	0.6589
72	0.608
73	0.5574
74	0.508
75	0.4608
76	0.4162
77	0.3743
78	0.3354
79	0.2995
80	0.2671
81	0.2382
82	0.2128
83	0.1907
84	0.1714
85	0.1546
86	0.1399
87	0.1272
88	0.1161
89	0.1064
90	0.0979
91	0.0904
92	0.0838
93	0.078
94	0.0729
95	0.0683
96	0.0643
97	0.0607
98	0.0574
99	0.0545
100	0.0519
101	0.0365
102	0.0338
103	0.0321
104	0.0306
105	0.0294
106	0.0283
107	0.0274
108	0.0265
109	0.0257
110	0.025
111	0.0244
112	0.0238
113	0.0233
114	0.0228
115	0.0224
116	0.0221
117	0.022
118	0.0218
119	0.0217
120	0.0216
121	0.0214
122	0.0213
123	0.0212
124	0.0212
125	0.0211
126	0.021
127	0.021
128	0.021
129	0.0209
130	0.0209
131	0.0208
132	0.0208
133	0.0208
134	0.0208
135	0.0207
136	0.0207
137	0.0207
138	0.0206
139	0.0206
140	0.0206
141	0.0205
142	0.0205
143	0.0205
144	0.0205
145	0.0204
146	0.0204
147	0.0204
148	0.0203
149	0.0203
150	0.0203
151	0.0118
152	0.0116
153	0.0115
154	0.0114
155	0.0113
156	0.0112
157	0.0111
158	0.0111
159	0.011
160	0.011
161	0.0109
162	0.0109
163	0.0108
164	0.0108
165	0.0107
166	0.0107
167	0.0107
168	0.0106
169	0.0106
170	0.0106
171	0.0106
172	0.0105
173	0.0105
174	0.0105
175	0.0105
176	0.0105
177	0.0104
178	0.0104
179	0.0104
180	0.0104
181	0.0104
182	0.0104
183	0.0103
184	0.0103
185	0.0103
186	0.0103
187	0.0103
188	0.0103
189	0.0103
190	0.0103
191	0.0102
192	0.0102
193	0.0102
194	0.0102
195	0.0102
196	0.0102
197	0.0102
198	0.0102
199	0.0102
200	0.0101
201	0.0076
202	0.0076
203	0.0076
204	0.0076
205	0.0076
206	0.0076
207	0.0075
208	0.0075
209	0.0075
210	0.0075
211	0.0075
212	0.0075
213	0.0075
214	0.0075
215	0.0075
216	0.0075
217	0.0075
218	0.0075
219	0.0075
220	0.0075
221	0.0075
222	0.0075
223	0.0075
224	0.0075
225	0.0075
226	0.0074
227	0.0074
228	0.0074
229	0.0074
230	0.0074
231	0.0074
232	0.0074
233	0.0074
234	0.0074
235	0.0074
236	0.0074
237	0.0074
238	0.0074
239	0.0074
240	0.0074
241	0.0074
242	0.0074
243	0.0074
244	0.0074
245	0.0074
246	0.0074
247	0.0074
248	0.0074
249	0.0074
250	0.0074
251	0.0063
252	0.0063
253	0.0063
254	0.0063
255	0.0063
256	0.0063
257	0.0063
258	0.0063
259	0.0063
260	0.0063
261	0.0063
262	0.0063
263	0.0063
264	0.0063
265	0.0063
266	0.0063
267	0.0063
268	0.0063
269	0.0063
270	0.0063
271	0.0063
272	0.0063
273	0.0063
274	0.0063
275	0.0063
276	0.0063
277	0.0063
278	0.0063
279	0.0063
280	0.0063
281	0.0063
282	0.0063
283	0.0063
284	0.0063
285	0.0063
286	0.0063
287	0.0063
288	0.0063
289	0.0063
290	0.0063
291	0.0063
292	0.0063
293	0.0063
294	0.0063
295	0.0063
296	0.0063
297	0.0063
298	0.0063
299	0.0063
300	0.0063
301	0.0058
302	0.0058
303	0.0058
304	0.0058
305	0.0058
306	0.0058
307	0.0058
308	0.0058
309	0.0058
310	0.0058
311	0.0058
312	0.0058
313	0.0058
314	0.0058
315	0.0058
316	0.0058
317	0.0058
318	0.0058
319	0.0058
320	0.0058
321	0.0058
322	0.0058
323	0.0058
324	0.0058
325	0.0058
326	0.0058
327	0.0058
328	0.0058
329	0.0058
330	0.0058
331	0.0058
332	0.0058
333	0.0058
334	0.0058
335	0.0058
336	0.0058
337	0.0058
338	0.0058
339	0.0058
340	0.0058
341	0.0058
342	0.0058
343	0.0058
344	0.0058
345	0.0058
346	0.0058
347	0.0058
348	0.0058
349	0.0058
350	0.0058
351	0.0056
352	0.0055
353	0.0056
354	0.0056
355	0.0056
356	0.0056
357	0.0056
358	0.0056
359	0.0055
360	0.0055
361	0.0055
362	0.0055
363	0.0055
364	0.0055
365	0.0056
366	0.0056
367	0.0056
368	0.0056
369	0.0056
370	0.0056
371	0.0056
372	0.0056
373	0.0056
374	0.0056
375	0.0056
376	0.0056
377	0.0056
378	0.0056
379	0.0056
380	0.0056
381	0.0056
382	0.0056
383	0.0056
384	0.0056
385	0.0056
386	0.0056
387	0.0056
388	0.0056
389	0.0056
390	0.0056
391	0.0056
392	0.0056
393	0.0056
394	0.0056
395	0.0056
396	0.0056
397	0.0056
398	0.0056
399	0.0056
400	0.0056

==> C2D15Mbeta50graph.txt <==
1	1.2215
2	1.2229
3	1.2243
4	1.2258
5	1.2274
6	1.2292
7	1.2312
8	1.2334
9	1.2358
10	1.2385
11	1.2414
12	1.2446
13	1.2481
14	1.252
15	1.2563
16	1.261
17	1.2662
18	1.2719
19	1.2782
20	1.2851
21	1.2926
22	1.3009
23	1.3101
24	1.3201
25	1.3306
26	1.3405
27	1.3498
28	1.3586
29	1.3668
30	1.3745
31	1.3818
32	1.3886
33	1.3951
34	1.4025
35	1.411
36	1.4206
37	1.4315
38	1.4441
39	1.4569
40	1.4685
41	1.4791
42	1.4887
43	1.4973
44	1.5051
45	1.5121
46	1.5183
47	1.5237
48	1.5285
49	1.5325
50	1.5359
51	1.5754
52	1.5737
53	1.5711
54	1.5672
55	1.5613
56	1.5525
57	1.5394
58	1.5204
59	1.4937
60	1.4599
61	1.4242
62	1.388
63	1.3497
64	1.3051
65	1.2477
66	1.191
67	1.1216
68	1.0384
69	0.9441
70	0.8693
71	0.8242
72	0.8021
73	0.7986
74	0.8111
75	0.8373
76	0.8722
77	0.9029
78	0.9361
79	0.9709
80	1.0068
81	1.0433
82	1.0804
83	1.1179
84	1.156
85	1.1941
86	1.2281
87	1.2599
88	1.2911
89	1.3228
90	1.3561
91	1.392
92	1.4313
93	1.4751
94	1.5239
95	1.5788
96	1.6406
97	1.7104
98	1.789
99	1.8778
100	1.9778
101	11.6838
102	10.0476
103	7.9564
104	6.1337
105	4.8778
106	4.0415
107	3.4392
108	2.9661
109	2.5684
110	2.219
111	1.9125
112	1.6449
113	1.4085
114	1.2
115	1.0172
116	0.858
117	0.7206
118	0.6033
119	0.504
120	0.4204
121	0.3505
122	0.2925
123	0.2449
124	0.2062
125	0.1747
126	0.149
127	0.128
128	0.1107
129	0.0964
130	0.0845
131	0.0747
132	0.0665
133	0.0597
134	0.054
135	0.0492
136	0.0453
137	0.0421
138	0.0393
139	0.037
140	0.035
141	0.0333
142	0.0318
143	0.0305
144	0.0294
145	0.0284
146	0.0275
147	0.0266
148	0.0259
149	0.0253
150	0.0247
151	0.014
152	0.0137
153	0.0135
154	0.0133
155	0.0131
156	0.0129
157	0.0127
158	0.0125
159	0.0124
160	0.0122
161	0.0121
162	0.012
163	0.0119
164	0.0117
165	0.0116
166	0.0115
167	0.0114
168	0.0114
169	0.0113
170	0.0112
171	0.0111
172	0.0111
173	0.011
174	0.0109
175	0.0109
176	0.0108
177	0.0107
178	0.0107
179	0.0106
180	0.0106
181	0.0105
182	0.0105
183	0.0105
184	0.0104
185	0.0104
186	0.0103
187	0.0103
188	0.0103
189	0.0102
190	0.0102
191	0.0102
192	0.0101
193	0.0101
194	0.0101
195	0.0101
196	0.01
197	0.01
198	0.01
199	0.01
200	0.0099
201	0.0077
202	0.0076
203	0.0076
204	0.0076
205	0.0076
206	0.0076
207	0.0075
208	0.0075
209	0.0075
210	0.0075
211	0.0075
212	0.0075
213	0.0074
214	0.0074
215	0.0074
216	0.0074
217	0.0074
218	0.0074
219	0.0074
220	0.0074
221	0.0073
222	0.0073
223	0.0073
224	0.0073
225	0.0073
226	0.0073
227	0.0073
228	0.0073
229	0.0073
230	0.0073
231	0.0073
232	0.0072
233	0.0072
234	0.0072
235	0.0072
236	0.0072
237	0.0072
238	0.0072
239	0.0072
240	0.0072
241	0.0072
242	0.0072
243	0.0072
244	0.0072
245	0.0072
246	0.0072
247	0.0072
248	0.0072
249	0.0072
250	0.0071
251	0.0062
252	0.0062
253	0.0062
254	0.0062
255	0.0062
256	0.0062
257	0.0062
258	0.0062
259	0.0062
260	0.0062
261	0.0062
262	0.0062
263	0.0062
264	0.0062
265	0.0062
266	0.0062
267	0.0062
268	0.0062
269	0.0062
270	0.0062
271	0.0061
272	0.0061
273	0.0061
274	0.0061
275	0.0061
276	0.0061
277	0.0061
278	0.0061
279	0.0061
280	0.0061
281	0.0061
282	0.0061
283	0.0061
284	0.0061
285	0.0061
286	0.0061
287	0.0061
288	0.0061
289	0.0061
290	0.0061
291	0.0061
292	0.0061
293	0.0061
294	0.0061
295	0.0061
296	0.0061
297	0.0061
298	0.0061
299	0.0061
300	0.0061
301	0.0056
302	0.0056
303	0.0056
304	0.0056
305	0.0056
306	0.0056
307	0.0056
308	0.0056
309	0.0056
310	0.0056
311	0.0056
312	0.0056
313	0.0056
314	0.0056
315	0.0056
316	0.0056
317	0.0056
318	0.0056
319	0.0056
320	0.0056
321	0.0056
322	0.0056
323	0.0056
324	0.0056
325	0.0056
326	0.0056
327	0.0056
328	0.0056
329	0.0056
330	0.0056
331	0.0056
332	0.0056
333	0.0056
334	0.0056
335	0.0056
336	0.0056
337	0.0056
338	0.0056
339	0.0056
340	0.0056
341	0.0056
342	0.0056
343	0.0056
344	0.0056
345	0.0056
346	0.0056
347	0.0056
348	0.0056
349	0.0056
350	0.0056
351	0.0054
352	0.0054
353	0.0054
354	0.0054
355	0.0054
356	0.0054
357	0.0054
358	0.0054
359	0.0053
360	0.0053
361	0.0053
362	0.0053
363	0.0053
364	0.0053
365	0.0053
366	0.0053
367	0.0053
368	0.0053
369	0.0053
370	0.0053
371	0.0053
372	0.0053
373	0.0053
374	0.0053
375	0.0053
376	0.0054
377	0.0054
378	0.0054
379	0.0054
380	0.0054
381	0.0054
382	0.0054
383	0.0054
384	0.0054
385	0.0054
386	0.0054
387	0.0054
388	0.0054
389	0.0054
390	0.0054
391	0.0054
392	0.0054
393	0.0054
394	0.0054
395	0.0054
396	0.0054
397	0.0054
398	0.0054
399	0.0054
400	0.0054

==> C2D1Mvf30beta50graph.txt <==
1	0.0191
2	0.0196
3	0.0201
4	0.0207
5	0.0213
6	0.0221
7	0.023
8	0.024
9	0.0252
10	0.0266
11	0.0282
12	0.0302
13	0.0326
14	0.0349
15	0.0361
16	0.037
17	0.0376
18	0.038
19	0.0382
20	0.0383
21	0.0382
22	0.038
23	0.0377
24	0.0373
25	0.0369
26	0.0364
27	0.0358
28	0.0352
29	0.0346
30	0.0339
31	0.0333
32	0.0326
33	0.032
34	0.0313
35	0.0307
36	0.0301
37	0.0296
38	0.0291
39	0.0286
40	0.0282
41	0.0277
42	0.0273
43	0.0269
44	0.0265
45	0.0262
46	0.0258
47	0.0254
48	0.025
49	0.0247
50	0.0243
51	0.0285
52	0.0272
53	0.0263
54	0.0254
55	0.0246
56	0.0238
57	0.0231
58	0.0224
59	0.0217
60	0.021
61	0.0204
62	0.0199
63	0.0193
64	0.0188
65	0.0183
66	0.0179
67	0.0175
68	0.0171
69	0.0167
70	0.0163
71	0.016
72	0.0157
73	0.0154
74	0.0151
75	0.0148
76	0.0146
77	0.0143
78	0.0141
79	0.0139
80	0.0137
81	0.0135
82	0.0133
83	0.0131
84	0.0129
85	0.0128
86	0.0126
87	0.0125
88	0.0123
89	0.0122
90	0.0121
91	0.012
92	0.0119
93	0.0118
94	0.0117
95	0.0116
96	0.0115
97	0.0114
98	0.0113
99	0.0113
100	0.0112
101	0.0098
102	0.0096
103	0.0095
104	0.0094
105	0.0093
106	0.0093
107	0.0092
108	0.0092
109	0.0092
110	0.0091
111	0.0091
112	0.0091
113	0.0091
114	0.009
115	0.009
116	0.009
117	0.009
118	0.0089
119	0.0089
120	0.0089
121	0.0089
122	0.0089
123	0.0089
124	0.0088
125	0.0088
126	0.0088
127	0.0088
128	0.0088
129	0.0088
130	0.0088
131	0.0088
132	0.0088
133	0.0087
134	0.0087
135	0.0087
136	0.0087
137	0.0087
138	0.0087
139	0.0087
140	0.0087
141	0.0087
142	0.0087
143	0.0087
144	0.0087
145	0.0087
146	0.0087
147	0.0086
148	0.0086
149	0.0086
150	0.0086
151	0.0071
152	0.0071
153	0.007
154	0.007
155	0.007
156	0.007
157	0.007
158	0.007
159	0.007
160	0.007
161	0.007
162	0.007
163	0.007
164	0.007
165	0.007
166	0.007
167	0.007
168	0.007
169	0.007
170	0.007
171	0.007
172	0.007
173	0.007
174	0.007
175	0.007
176	0.007
177	0.007
178	0.007
179	0.007
180	0.007
181	0.007
182	0.007
183	0.007
184	0.007
185	0.007
186	0.007
187	0.007
188	0.007
189	0.007
190	0.007
191	0.007
192	0.007
193	0.007
194	0.007
195	0.007
196	0.007
197	0.007
198	0.007
199	0.007
200	0.007
201	0.0062
202	0.0061
203	0.0061
204	0.0061
205	0.0061
206	0.0061
207	0.0061
208	0.0061
209	0.0061
210	0.0061
211	0.0061
212	0.0061
213	0.0061
214	0.0061
215	0.0061
216	0.0061
217	0.0061
218	0.0061
219	0.0061
220	0.0061
221	0.0061
222	0.0061
223	0.0061
224	0.0061
225	0.0061
226	0.0061
227	0.0061
228	0.0061
229	0.0061
230	0.0061
231	0.0061
232	0.0061
233	0.0062
234	0.0062
235	0.0062
236	0.0062
237	0.0062
238	0.0062
239	0.0062
240	0.0062
241	0.0062
242	0.0062
243	0.0062
244	0.0062
245	0.0062
246	0.0062
247	0.0062
248	0.0062
249	0.0062
250	0.0062
251	0.0057
252	0.0057
253	0.0057
254	0.0057
255	0.0057
256	0.0057
257	0.0057
258	0.0057
259	0.0057
260	0.0057
261	0.0057
262	0.0057
263	0.0057
264	0.0057
265	0.0057
266	0.0057
267	0.0057
268	0.0057
269	0.0058
270	0.0058
271	0.0058
272	0.0058
273	0.0058
274	0.0058
275	0.0058
276	0.0058
277	0.0058
278	0.0058
279	0.0058
280	0.0058
281	0.0058
282	0.0058
283	0.0058
284	0.0058
285	0.0058
286	0.0058
287	0.0058
288	0.0058
289	0.0058
290	0.0058
291	0.0058
292	0.0058
293	0.0058
294	0.0058
295	0.0058
296	0.0058
297	0.0058
298	0.0058
299	0.0058
300	0.0058
301	0.0056
302	0.0056
303	0.0055
304	0.0056
305	0.0056
306	0.0056
307	0.0056
308	0.0056
309	0.0056
310	0.0056
311	0.0056
312	0.0056
313	0.0056
314	0.0056
315	0.0056
316	0.0056
317	0.0056
318	0.0056
319	0.0056
320	0.0056
321	0.0056
322	0.0056
323	0.0056
324	0.0056
325	0.0056
326	0.0056
327	0.0056
328	0.0056
329	0.0056
330	0.0056
331	0.0056
332	0.0056
333	0.0056
334	0.0056
335	0.0056
336	0.0056
337	0.0056
338	0.0056
339	0.0056
340	0.0056
341	0.0056
342	0.0056
343	0.0056
344	0.0056
345	0.0056
346	0.0056
347	0.0056
348	0.0056
349	0.0056
350	0.0056
351	0.0055
352	0.0055
353	0.0055
354	0.0055
355	0.0055
356	0.0055
357	0.0055
358	0.0055
359	0.0055
360	0.0055
361	0.0055
362	0.0055
363	0.0055
364	0.0055
365	0.0055
366	0.0055
367	0.0055
368	0.0055
369	0.0055
370	0.0055
371	0.0055
372	0.0055
373	0.0055
374	0.0055
375	0.0055
376	0.0055
377	0.0055
378	0.0055
379	0.0055
380	0.0055
381	0.0055
382	0.0055
383	0.0055
384	0.0055
385	0.0055
386	0.0055
387	0.0055
388	0.0055
389	0.0055
390	0.0055
391	0.0055
392	0.0055
393	0.0055
394	0.0055
395	0.0055
396	0.0055
397	0.0055
398	0.0055
399	0.0055
400	0.0055

==> C2D1Mvf40beta50graph.txt <==
1	0.0191
2	0.0195
3	0.02
4	0.0205
5	0.0212
6	0.0219
7	0.0227
8	0.0236
9	0.0242
10	0.0246
11	0.0249
12	0.0251
13	0.0252
14	0.0252
15	0.0252
16	0.0251
17	0.025
18	0.0248
19	0.0246
20	0.0244
21	0.0241
22	0.0238
23	0.0234
24	0.023
25	0.0226
26	0.0222
27	0.0218
28	0.0214
29	0.0209
30	0.0205
31	0.02
32	0.0195
33	0.0191
34	0.0186
35	0.0182
36	0.0177
37	0.0173
38	0.0169
39	0.0166
40	0.0162
41	0.0159
42	0.0156
43	0.0153
44	0.015
45	0.0148
46	0.0145
47	0.0143
48	0.0141
49	0.0138
50	0.0136
51	0.0142
52	0.0138
53	0.0135
54	0.0133
55	0.013
56	0.0127
57	0.0125
58	0.0123
59	0.0121
60	0.0119
61	0.0117
62	0.0115
63	0.0113
64	0.0112
65	0.011
66	0.0108
67	0.0107
68	0.0106
69	0.0104
70	0.0103
71	0.0102
72	0.0101
73	0.01
74	0.0099
75	0.0098
76	0.0097
77	0.0096
78	0.0095
79	0.0094
80	0.0093
81	0.0092
82	0.0092
83	0.0091
84	0.009
85	0.009
86	0.0089
87	0.0088
88	0.0088
89	0.0087
90	0.0087
91	0.0086
92	0.0086
93	0.0085
94	0.0085
95	0.0084
96	0.0084
97	0.0084
98	0.0083
99	0.0083
100	0.0083
101	0.0081
102	0.0078
103	0.0076
104	0.0075
105	0.0074
106	0.0073
107	0.0072
108	0.0072
109	0.0071
110	0.0071
111	0.007
112	0.007
113	0.0069
114	0.0069
115	0.0068
116	0.0068
117	0.0067
118	0.0067
119	0.0067
120	0.0066
121	0.0066
122	0.0066
123	0.0065
124	0.0065
125	0.0065
126	0.0065
127	0.0064
128	0.0064
129	0.0064
130	0.0064
131	0.0064
132	0.0064
133	0.0063
134	0.0063
135	0.0063
136	0.0063
137	0.0063
138	0.0063
139	0.0063
140	0.0062
141	0.0062
142	0.0062
143	0.0062
144	0.0062
145	0.0062
146	0.0062
147	0.0062
148	0.0062
149	0.0062
150	0.0062
151	0.0051
152	0.0051
153	0.0051
154	0.0051
155	0.0051
156	0.0051
157	0.0051
158	0.0051
159	0.0051
160	0.0051
161	0.0051
162	0.0051
163	0.0051
164	0.0051
165	0.0051
166	0.0051
167	0.0051
168	0.0051
169	0.0051
170	0.0051
171	0.0051
172	0.0051
173	0.0051
174	0.0051
175	0.0051
176	0.0051
177	0.0051
178	0.0051
179	0.0051
180	0.0051
181	0.0051
182	0.0051
183	0.0051
184	0.0051
185	0.0051
186	0.0051
187	0.0051
188	0.0051
189	0.0051
190	0.0051
191	0.0051
192	0.0051
193	0.0051
194	0.0051
195	0.0051
196	0.0051
197	0.0051
198	0.0051
199	0.0051
200	0.0051
201	0.0046
202	0.0046
203	0.0046
204	0.0046
205	0.0046
206	0.0046
207	0.0046
208	0.0046
209	0.0046
210	0.0046
211	0.0046
212	0.0046
213	0.0046
214	0.0046
215	0.0046
216	0.0046
217	0.0046
218	0.0046
219	0.0046
220	0.0046
221	0.0046
222	0.0046
223	0.0046
224	0.0046
225	0.0046
226	0.0046
227	0.0046
228	0.0046
229	0.0046
230	0.0046
231	0.0046
232	0.0046
233	0.0046
234	0.0046
235	0.0046
236	0.0046
237	0.0046
238	0.0046
239	0.0046
240	0.0046
241	0.0046
242	0.0046
243	0.0046
244	0.0046
245	0.0046
246	0.0046
247	0.0046
248	0.0046
249	0.0046
250	0.0046
251	0.0044
252	0.0044
253	0.0044
254	0.0044
255	0.0044
256	0.0044
257	0.0044
258	0.0044
259	0.0044
260	0.0044
261	0.0044
262	0.0044
263	0.0044
264	0.0044
265	0.0044
266	0.0044
267	0.0044
268	0.0044
269	0.0044
270	0.0044
271	0.0044
272	0.0044
273	0.0044
274	0.0044
275	0.0044
276	0.0044
277	0.0044
278	0.0044
279	0.0044
280	0.0044
281	0.0044
282	0.0044
283	0.0044
284	0.0044
285	0.0044
286	0.0044
287	0.0044
288	0.0044
289	0.0044
290	0.0044
291	0.0044
292	0.0044
293	0.0044
294	0.0044
295	0.0044
296	0.0044
297	0.0044
298	0.0044
299	0.0044
300	0.0044
301	0.0043
302	0.0043
303	0.0043
304	0.0043
305	0.0043
306	0.0043
307	0.0043
308	0.0043
309	0.0043
310	0.0043
311	0.0043
312	0.0043
313	0.0043
314	0.0043
315	0.0043
316	0.0043
317	0.0043
318	0.0043
319	0.0043
320	0.0043
321	0.0043
322	0.0043
323	0.0043
324	0.0043
325	0.0043
326	0.0043
327	0.0043
328	0.0043
329	0.0043
330	0.0043
331	0.0043
332	0.0043
333	0.0043
334	0.0043
335	0.0043
336	0.0043
337	0.0043
338	0.0043
339	0.0043
340	0.0043
341	0.0043
342	0.0043
343	0.0043
344	0.0043
345	0.0043
346	0.0043
347	0.0043
348	0.0043
349	0.0043
350	0.0043
351	0.0042
352	0.0042
353	0.0042
354	0.0042
355	0.0042
356	0.0042
357	0.0042
358	0.0042
359	0.0042
360	0.0042
361	0.0042
362	0.0042
363	0.0042
364	0.0042
365	0.0042
366	0.0042
367	0.0042
368	0.0042
369	0.0042
370	0.0042
371	0.0042
372	0.0042
373	0.0042
374	0.0042
375	0.0042
376	0.0042
377	0.0042
378	0.0042
379	0.0042
380	0.0042
381	0.0042
382	0.0042
383	0.0042
384	0.0042
385	0.0042
386	0.0042
387	0.0042
388	0.0042
389	0.0042
390	0.0042
391	0.0042
392	0.0042
393	0.0042
394	0.0042
395	0.0042
396	0.0042
397	0.0042
398	0.0042
399	0.0042
400	0.0042

==> C2D2Mbeta50graph.txt <==
1	0.0916
2	0.0938
3	0.096
4	0.0986
5	0.1015
6	0.1049
7	0.1087
8	0.1132
9	0.116
10	0.1174
11	0.1181
12	0.1183
13	0.118
14	0.1174
15	0.1164
16	0.1151
17	0.1136
18	0.1118
19	0.1098
20	0.1076
21	0.1052
22	0.1028
23	0.1002
24	0.0975
25	0.0947
26	0.0918
27	0.0888
28	0.0858
29	0.0827
30	0.0796
31	0.0766
32	0.0736
33	0.0708
34	0.0681
35	0.0655
36	0.063
37	0.0606
38	0.0584
39	0.0562
40	0.0541
41	0.0521
42	0.0501
43	0.0482
44	0.0462
45	0.0443
46	0.0424
47	0.0406
48	0.0388
49	0.037
50	0.0353
51	0.0322
52	0.0302
53	0.0284
54	0.0269
55	0.0254
56	0.0241
57	0.023
58	0.0219
59	0.021
60	0.0201
61	0.0194
62	0.0186
63	0.018
64	0.0174
65	0.0169
66	0.0164
67	0.0159
68	0.0155
69	0.0151
70	0.0147
71	0.0144
72	0.0141
73	0.0138
74	0.0136
75	0.0133
76	0.0131
77	0.0129
78	0.0126
79	0.0125
80	0.0123
81	0.0121
82	0.012
83	0.0118
84	0.0117
85	0.0115
86	0.0114
87	0.0113
88	0.0112
89	0.0111
90	0.011
91	0.0109
92	0.0108
93	0.0107
94	0.0106
95	0.0106
96	0.0105
97	0.0104
98	0.0104
99	0.0103
100	0.0103
101	0.0079
102	0.0079
103	0.0079
104	0.0079
105	0.0079
106	0.0079
107	0.0079
108	0.0079
109	0.0079
110	0.0079
111	0.0079
112	0.0079
113	0.0079
114	0.0079
115	0.0079
116	0.0079
117	0.0079
118	0.0079
119	0.0079
120	0.0079
121	0.0079
122	0.0079
123	0.0079
124	0.0079
125	0.0079
126	0.0079
127	0.0079
128	0.0079
129	0.0079
130	0.0079
131	0.0079
132	0.0079
133	0.0079
134	0.0079
135	0.0079
136	0.0079
137	0.0079
138	0.0079
139	0.0079
140	0.0079
141	0.0079
142	0.0079
143	0.0079
144	0.0079
145	0.0079
146	0.0079
147	0.0079
148	0.0079
149	0.0079
150	0.0079
151	0.006
152	0.006
153	0.006
154	0.006
155	0.006
156	0.006
157	0.006
158	0.006
159	0.006
160	0.0061
161	0.0061
162	0.0061
163	0.0061
164	0.0061
165	0.0061
166	0.0061
167	0.0061
168	0.0061
169	0.0061
170	0.0061
171	0.0061
172	0.0061
173	0.0061
174	0.0061
175	0.0061
176	0.0062
177	0.0062
178	0.0062
179	0.0062
180	0.0062
181	0.0062
182	0.0062
183	0.0062
184	0.0062
185	0.0062
186	0.0062
187	0.0062
188	0.0062
189	0.0062
190	0.0062
191	0.0062
192	0.0062
193	0.0062
194	0.0062
195	0.0062
196	0.0062
197	0.0062
198	0.0062
199	0.0063
200	0.0063
201	0.0054
202	0.0054
203	0.0054
204	0.0054
205	0.0054
206	0.0054
207	0.0054
208	0.0054
209	0.0054
210	0.0054
211	0.0054
212	0.0054
213	0.0054
214	0.0054
215	0.0054
216	0.0054
217	0.0054
218	0.0054
219	0.0054
220	0.0054
221	0.0054
222	0.0054
223	0.0054
224	0.0054
225	0.0054
226	0.0054
227	0.0054
228	0.0054
229	0.0054
230	0.0054
231	0.0055
232	0.0055
233	0.0055
234	0.0055
235	0.0055
236	0.0055
237	0.0055
238	0.0055
239	0.0055
240	0.0055
241	0.0055
242	0.0055
243	0.0055
244	0.0055
245	0.0055
246	0.0055
247	0.0055
248	0.0055
249	0.0055
250	0.0055
251	0.0051
252	0.0051
253	0.0051
254	0.0051
255	0.0051
256	0.0051
257	0.0051
258	0.0051
259	0.0051
260	0.0051
261	0.0051
262	0.0051
263	0.0051
264	0.0051
265	0.0051
266	0.0051
267	0.0051
268	0.0051
269	0.0051
270	0.0051
271	0.0051
272	0.0051
273	0.0051
274	0.0051
275	0.0051
276	0.0051
277	0.0051
278	0.0051
279	0.0051
280	0.0051
281	0.0051
282	0.0051
283	0.0051
284	0.0051
285	0.0051
286	0.0051
287	0.0051
288	0.0051
289	0.0051
290	0.0051
291	0.0051
292	0.0051
293	0.0051
294	0.0052
295	0.0052
296	0.0052
297	0.0052
298	0.0052
299	0.0052
300	0.0052
301	0.005
302	0.005
303	0.005
304	0.005
305	0.005
306	0.005
307	0.005
308	0.005
309	0.005
310	0.005
311	0.005
312	0.005
313	0.005
314	0.005
315	0.005
316	0.005
317	0.005
318	0.005
319	0.005
320	0.005
321	0.005
322	0.005
323	0.005
324	0.005
325	0.005
326	0.005
327	0.005
328	0.005
329	0.005
330	0.005
331	0.005
332	0.005
333	0.005
334	0.005
335	0.005
336	0.005
337	0.005
338	0.005
339	0.005
340	0.005
341	0.005
342	0.005
343	0.005
344	0.005
345	0.005
346	0.005
347	0.005
348	0.005
349	0.005
350	0.005
351	0.0049
352	0.0049
353	0.0049
354	0.0049
355	0.0049
356	0.0049
357	0.0049
358	0.0049
359	0.0049
360	0.0049
361	0.0049
362	0.0049
363	0.0049
364	0.0049
365	0.0049
366	0.0049
367	0.0049
368	0.0049
369	0.0049
370	0.0049
371	0.0049
372	0.0049
373	0.0049
374	0.0049
375	0.0049
376	0.0049
377	0.0049
378	0.0049
379	0.0049
380	0.0049
381	0.0049
382	0.0049
383	0.0049
384	0.0049
385	0.0049
386	0.0049
387	0.0049
388	0.0049
389	0.0049
390	0.0049
391	0.0049
392	0.0049
393	0.0049
394	0.0049
395	0.0049
396	0.0049
397	0.0049
398	0.0049
399	0.0049
400	0.0049

==> C2D3Mbeta50graph.txt <==
1	0.0763
2	0.0767
3	0.077
4	0.0773
5	0.0777
6	0.0781
7	0.0785
8	0.0791
9	0.0796
10	0.0802
11	0.0809
12	0.0816
13	0.0822
14	0.0828
15	0.0833
16	0.0839
17	0.0843
18	0.0848
19	0.0852
20	0.0856
21	0.086
22	0.0864
23	0.0868
24	0.0872
25	0.0878
26	0.0884
27	0.0892
28	0.09
29	0.091
30	0.0923
31	0.0937
32	0.0955
33	0.0977
34	0.1004
35	0.1039
36	0.1085
37	0.1147
38	0.1234
39	0.1182
40	0.1106
41	0.1024
42	0.0945
43	0.0873
44	0.081
45	0.0754
46	0.0705
47	0.0661
48	0.0621
49	0.0585
50	0.0553
51	0.0545
52	0.051
53	0.0477
54	0.0447
55	0.0421
56	0.0396
57	0.0375
58	0.0355
59	0.0338
60	0.0322
61	0.0307
62	0.0294
63	0.0281
64	0.027
65	0.026
66	0.025
67	0.0241
68	0.0233
69	0.0226
70	0.0219
71	0.0213
72	0.0207
73	0.0201
74	0.0196
75	0.0192
76	0.0187
77	0.0183
78	0.0179
79	0.0176
80	0.0172
81	0.0169
82	0.0166
83	0.0163
84	0.0161
85	0.0158
86	0.0156
87	0.0154
88	0.0151
89	0.0149
90	0.0148
91	0.0146
92	0.0144
93	0.0143
94	0.0141
95	0.014
96	0.0138
97	0.0137
98	0.0135
99	0.0134
100	0.0133
101	0.0106
102	0.0104
103	0.0103
104	0.0102
105	0.0102
106	0.0101
107	0.01
108	0.01
109	0.0099
110	0.0099
111	0.0098
112	0.0098
113	0.0098
114	0.0097
115	0.0097
116	0.0097
117	0.0096
118	0.0096
119	0.0096
120	0.0095
121	0.0095
122	0.0095
123	0.0094
124	0.0094
125	0.0094
126	0.0094
127	0.0093
128	0.0093
129	0.0093
130	0.0093
131	0.0092
132	0.0092
133	0.0092
134	0.0092
135	0.0091
136	0.0091
137	0.0091
138	0.0091
139	0.009
140	0.009
141	0.009
142	0.009
143	0.0089
144	0.0089
145	0.0089
146	0.0089
147	0.0089
148	0.0088
149	0.0088
150	0.0088
151	0.0067
152	0.0067
153	0.0067
154	0.0066
155	0.0066
156	0.0066
157	0.0066
158	0.0066
159	0.0066
160	0.0066
161	0.0066
162	0.0065
163	0.0065
164	0.0065
165	0.0065
166	0.0065
167	0.0065
168	0.0065
169	0.0065
170	0.0065
171	0.0065
172	0.0065
173	0.0065
174	0.0064
175	0.0064
176	0.0064
177	0.0064
178	0.0064
179	0.0064
180	0.0064
181	0.0064
182	0.0064
183	0.0064
184	0.0064
185	0.0064
186	0.0064
187	0.0064
188	0.0063
189	0.0063
190	0.0063
191	0.0063
192	0.0063
193	0.0063
194	0.0063
195	0.0063
196	0.0063
197	0.0063
198	0.0063
199	0.0063
200	0.0063
201	0.0054
202	0.0054
203	0.0054
204	0.0054
205	0.0053
206	0.0053
207	0.0053
208	0.0053
209	0.0053
210	0.0053
211	0.0053
212	0.0053
213	0.0053
214	0.0053
215	0.0052
216	0.0052
217	0.0052
218	0.0052
219	0.0052
220	0.0052
221	0.0052
222	0.0052
223	0.0052
224	0.0052
225	0.0052
226	0.0052
227	0.0051
228	0.0051
229	0.0051
230	0.0051
231	0.0051
232	0.0051
233	0.0051
234	0.0051
235	0.0051
236	0.0051
237	0.0051
238	0.0051
239	0.0051
240	0.005
241	0.005
242	0.005
243	0.005
244	0.005
245	0.005
246	0.005
247	0.005
248	0.005
249	0.005
250	0.005
251	0.0046
252	0.0046
253	0.0046
254	0.0046
255	0.0046
256	0.0046
257	0.0046
258	0.0046
259	0.0046
260	0.0045
261	0.0045
262	0.0045
263	0.0045
264	0.0045
265	0.0045
266	0.0045
267	0.0045
268	0.0045
269	0.0045
270	0.0045
271	0.0045
272	0.0045
273	0.0045
274	0.0045
275	0.0045
276	0.0045
277	0.0045
278	0.0045
279	0.0045
280	0.0045
281	0.0045
282	0.0045
283	0.0045
284	0.0045
285	0.0045
286	0.0045
287	0.0045
288	0.0045
289	0.0045
290	0.0045
291	0.0045
292	0.0045
293	0.0045
294	0.0045
295	0.0045
296	0.0045
297	0.0045
298	0.0045
299	0.0045
300	0.0045
301	0.0043
302	0.0043
303	0.0043
304	0.0043
305	0.0043
306	0.0043
307	0.0043
308	0.0043
309	0.0043
310	0.0043
311	0.0043
312	0.0043
313	0.0043
314	0.0043
315	0.0043
316	0.0043
317	0.0043
318	0.0043
319	0.0043
320	0.0043
321	0.0043
322	0.0043
323	0.0043
324	0.0043
325	0.0043
326	0.0043
327	0.0043
328	0.0043
329	0.0043
330	0.0043
331	0.0043
332	0.0043
333	0.0043
334	0.0043
335	0.0043
336	0.0043
337	0.0043
338	0.0043
339	0.0043
340	0.0043
341	0.0043
342	0.0043
343	0.0043
344	0.0043
345	0.0043
346	0.0043
347	0.0043
348	0.0043
349	0.0043
350	0.0043
351	0.0042
352	0.0042
353	0.0042
354	0.0042
355	0.0042
356	0.0042
357	0.0042
358	0.0042
359	0.0042
360	0.0042
361	0.0042
362	0.0042
363	0.0042
364	0.0042
365	0.0042
366	0.0042
367	0.0042
368	0.0042
369	0.0042
370	0.0042
371	0.0042
372	0.0042
373	0.0042
374	0.0042
375	0.0042
376	0.0042
377	0.0042
378	0.0042
379	0.0042
380	0.0042
381	0.0042
382	0.0042
383	0.0042
384	0.0042
385	0.0042
386	0.0042
387	0.0042
388	0.0042
389	0.0042
390	0.0042
391	0.0042
392	0.0042
393	0.0042
394	0.0042
395	0.0042
396	0.0042
397	0.0042
398	0.0042
399	0.0042
400	0.0042

==> C2D4Mbeta50graph.txt <==
1	0.3887
2	0.3984
3	0.4085
4	0.42
5	0.4332
6	0.4483
7	0.4657
8	0.4859
9	0.5094
10	0.5371
11	0.5699
12	0.609
13	0.6562
14	0.6734
15	0.683
16	0.687
17	0.6868
18	0.6832
19	0.6766
20	0.6675
21	0.6565
22	0.644
23	0.6304
24	0.6159
25	0.6006
26	0.5847
27	0.5682
28	0.5512
29	0.5339
30	0.5166
31	0.4993
32	0.4823
33	0.4657
34	0.4494
35	0.4333
36	0.4174
37	0.4014
38	0.3851
39	0.3686
40	0.3516
41	0.3342
42	0.3163
43	0.2981
44	0.2798
45	0.2616
46	0.2438
47	0.2265
48	0.2101
49	0.1945
50	0.1798
51	0.1625
52	0.1453
53	0.1307
54	0.1176
55	0.1059
56	0.0954
57	0.0861
58	0.0777
59	0.0704
60	0.064
61	0.0584
62	0.0536
63	0.0494
64	0.0458
65	0.0427
66	0.0399
67	0.0375
68	0.0354
69	0.0336
70	0.0319
71	0.0305
72	0.0292
73	0.0281
74	0.027
75	0.0261
76	0.0252
77	0.0245
78	0.0238
79	0.0232
80	0.0226
81	0.0221
82	0.0216
83	0.0212
84	0.0208
85	0.0204
86	0.0201
87	0.0197
88	0.0194
89	0.0192
90	0.0189
91	0.0187
92	0.0185
93	0.0183
94	0.0181
95	0.0179
96	0.0178
97	0.0176
98	0.0175
99	0.0173
100	0.0172
101	0.0122
102	0.0122
103	0.0122
104	0.0122
105	0.0122
106	0.0122
107	0.0122
108	0.0122
109	0.0122
110	0.0122
111	0.0123
112	0.0123
113	0.0123
114	0.0123
115	0.0123
116	0.0123
117	0.0123
118	0.0123
119	0.0123
120	0.0123
121	0.0123
122	0.0123
123	0.0123
124	0.0123
125	0.0123
126	0.0123
127	0.0123
128	0.0123
129	0.0123
130	0.0123
131	0.0123
132	0.0123
133	0.0123
134	0.0123
135	0.0123
136	0.0123
137	0.0123
138	0.0123
139	0.0123
140	0.0123
141	0.0123
142	0.0123
143	0.0123
144	0.0123
145	0.0123
146	0.0123
147	0.0123
148	0.0123
149	0.0123
150	0.0123
151	0.0087
152	0.0087
153	0.0087
154	0.0087
155	0.0087
156	0.0087
157	0.0087
158	0.0087
159	0.0087
160	0.0088
161	0.0088
162	0.0088
163	0.0088
164	0.0088
165	0.0088
166	0.0088
167	0.0088
168	0.0088
169	0.0088
170	0.0089
171	0.0089
172	0.0089
173	0.0089
174	0.0089
175	0.0089
176	0.0089
177	0.0089
178	0.0089
179	0.0089
180	0.0089
181	0.0089
182	0.009
183	0.009
184	0.009
185	0.009
186	0.009
187	0.009
188	0.009
189	0.009
190	0.009
191	0.009
192	0.009
193	0.009
194	0.009
195	0.009
196	0.009
197	0.009
198	0.009
199	0.009
200	0.009
201	0.0074
202	0.0074
203	0.0074
204	0.0074
205	0.0074
206	0.0074
207	0.0074
208	0.0074
209	0.0074
210	0.0074
211	0.0074
212	0.0074
213	0.0074
214	0.0074
215	0.0074
216	0.0074
217	0.0074
218	0.0074
219	0.0074
220	0.0074
221	0.0074
222	0.0074
223	0.0074
224	0.0074
225	0.0074
226	0.0074
227	0.0074
228	0.0074
229	0.0074
230	0.0074
231	0.0074
232	0.0074
233	0.0074
234	0.0074
235	0.0074
236	0.0074
237	0.0074
238	0.0075
239	0.0075
240	0.0075
241	0.0075
242	0.0075
243	0.0075
244	0.0075
245	0.0075
246	0.0075
247	0.0075
248	0.0075
249	0.0075
250	0.0075
251	0.0067
252	0.0067
253	0.0067
254	0.0067
255	0.0067
256	0.0067
257	0.0067
258	0.0067
259	0.0067
260	0.0067
261	0.0067
262	0.0067
263	0.0067
264	0.0068
265	0.0068
266	0.0068
267	0.0068
268	0.0068
269	0.0068
270	0.0068
271	0.0068
272	0.0068
273	0.0068
274	0.0068
275	0.0068
276	0.0068
277	0.0068
278	0.0068
279	0.0068
280	0.0068
281	0.0068
282	0.0068
283	0.0068
284	0.0068
285	0.0068
286	0.0068
287	0.0068
288	0.0068
289	0.0068
290	0.0068
291	0.0068
292	0.0068
293	0.0068
294	0.0068
295	0.0068
296	0.0068
297	0.0068
298	0.0068
299	0.0068
300	0.0068
301	0.0065
302	0.0064
303	0.0064
304	0.0064
305	0.0064
306	0.0064
307	0.0064
308	0.0064
309	0.0064
310	0.0065
311	0.0065
312	0.0065
313	0.0065
314	0.0065
315	0.0065
316	0.0065
317	0.0065
318	0.0065
319	0.0065
320	0.0065
321	0.0065
322	0.0065
323	0.0065
324	0.0065
325	0.0065
326	0.0065
327	0.0065
328	0.0065
329	0.0065
330	0.0065
331	0.0065
332	0.0065
333	0.0065
334	0.0065
335	0.0065
336	0.0065
337	0.0065
338	0.0065
339	0.0065
340	0.0065
341	0.0065
342	0.0065
343	0.0065
344	0.0065
345	0.0065
346	0.0065
347	0.0065
348	0.0065
349	0.0065
350	0.0065
351	0.0063
352	0.0063
353	0.0063
354	0.0063
355	0.0063
356	0.0063
357	0.0063
358	0.0063
359	0.0063
360	0.0063
361	0.0063
362	0.0063
363	0.0063
364	0.0063
365	0.0063
366	0.0063
367	0.0063
368	0.0063
369	0.0063
370	0.0063
371	0.0063
372	0.0063
373	0.0063
374	0.0063
375	0.0063
376	0.0063
377	0.0063
378	0.0063
379	0.0063
380	0.0063
381	0.0063
382	0.0063
383	0.0063
384	0.0063
385	0.0063
386	0.0063
387	0.0063
388	0.0063
389	0.0063
390	0.0063
391	0.0063
392	0.0063
393	0.0063
394	0.0063
395	0.0063
396	0.0063
397	0.0063
398	0.0063
399	0.0063
400	0.0063

==> C2D5Mbeta50graph.txt <==
1	0.342
2	0.3456
3	0.3492
4	0.3532
5	0.3577
6	0.3627
7	0.3683
8	0.3746
9	0.3817
10	0.3896
11	0.3986
12	0.4087
13	0.4201
14	0.4317
15	0.4438
16	0.4564
17	0.4705
18	0.4865
19	0.5032
20	0.5193
21	0.5351
22	0.5509
23	0.5669
24	0.5832
25	0.5998
26	0.6168
27	0.6356
28	0.6583
29	0.6864
30	0.7215
31	0.7663
32	0.8249
33	0.9038
34	1.0126
35	1.1343
36	1.1426
37	1.1269
38	1.0924
39	1.0438
40	0.9861
41	0.9234
42	0.8564
43	0.7842
44	0.711
45	0.6431
46	0.5808
47	0.5224
48	0.4683
49	0.419
50	0.3749
51	0.3735
52	0.3186
53	0.2758
54	0.2402
55	0.2101
56	0.1846
57	0.1631
58	0.145
59	0.1297
60	0.1168
61	0.1057
62	0.0962
63	0.0879
64	0.0807
65	0.0743
66	0.0686
67	0.0636
68	0.0592
69	0.0553
70	0.0519
71	0.0488
72	0.046
73	0.0436
74	0.0414
75	0.0394
76	0.0376
77	0.036
78	0.0345
79	0.0332
80	0.032
81	0.0308
82	0.0298
83	0.0289
84	0.028
85	0.0272
86	0.0265
87	0.0258
88	0.0252
89	0.0246
90	0.024
91	0.0235
92	0.023
93	0.0225
94	0.0221
95	0.0217
96	0.0213
97	0.0209
98	0.0206
99	0.0203
100	0.0199
101	0.0136
102	0.0135
103	0.0134
104	0.0133
105	0.0133
106	0.0132
107	0.0131
108	0.013
109	0.013
110	0.0129
111	0.0128
112	0.0128
113	0.0127
114	0.0127
115	0.0126
116	0.0125
117	0.0125
118	0.0124
119	0.0123
120	0.0122
121	0.0122
122	0.0121
123	0.0121
124	0.012
125	0.0119
126	0.0119
127	0.0119
128	0.0118
129	0.0118
130	0.0118
131	0.0117
132	0.0117
133	0.0117
134	0.0116
135	0.0116
136	0.0116
137	0.0116
138	0.0115
139	0.0115
140	0.0115
141	0.0115
142	0.0114
143	0.0114
144	0.0114
145	0.0114
146	0.0114
147	0.0113
148	0.0113
149	0.0113
150	0.0113
151	0.0081
152	0.0081
153	0.0081
154	0.0081
155	0.0081
156	0.0081
157	0.0081
158	0.0081
159	0.0081
160	0.0081
161	0.0081
162	0.0081
163	0.0081
164	0.0081
165	0.0081
166	0.0081
167	0.0081
168	0.0081
169	0.0081
170	0.0081
171	0.0081
172	0.0081
173	0.0082
174	0.0082
175	0.0082
176	0.0082
177	0.0082
178	0.0082
179	0.0082
180	0.0082
181	0.0082
182	0.0082
183	0.0082
184	0.0082
185	0.0082
186	0.0082
187	0.0082
188	0.0082
189	0.0082
190	0.0082
191	0.0082
192	0.0082
193	0.0082
194	0.0082
195	0.0082
196	0.0082
197	0.0082
198	0.0082
199	0.0082
200	0.0082
201	0.0069
202	0.0068
203	0.0068
204	0.0068
205	0.0068
206	0.0068
207	0.0068
208	0.0068
209	0.0068
210	0.0068
211	0.0068
212	0.0068
213	0.0068
214	0.0068
215	0.0068
216	0.0068
217	0.0068
218	0.0069
219	0.0069
220	0.0069
221	0.0069
222	0.0069
223	0.0069
224	0.0069
225	0.0069
226	0.0069
227	0.0069
228	0.0069
229	0.0069
230	0.0069
231	0.0069
232	0.0069
233	0.0069
234	0.0069
235	0.0069
236	0.0069
237	0.0069
238	0.0069
239	0.0069
240	0.0069
241	0.0069
242	0.0069
243	0.0069
244	0.0069
245	0.0069
246	0.0069
247	0.0069
248	0.0069
249	0.0069
250	0.0069
251	0.0063
252	0.0063
253	0.0063
254	0.0063
255	0.0063
256	0.0063
257	0.0063
258	0.0063
259	0.0063
260	0.0063
261	0.0063
262	0.0063
263	0.0063
264	0.0063
265	0.0063
266	0.0063
267	0.0063
268	0.0063
269	0.0063
270	0.0063
271	0.0063
272	0.0063
273	0.0063
274	0.0063
275	0.0063
276	0.0063
277	0.0063
278	0.0063
279	0.0063
280	0.0063
281	0.0063
282	0.0063
283	0.0063
284	0.0063
285	0.0064
286	0.0064
287	0.0064
288	0.0064
289	0.0064
290	0.0064
291	0.0064
292	0.0064
293	0.0064
294	0.0064
295	0.0064
296	0.0064
297	0.0064
298	0.0064
299	0.0064
300	0.0064
301	0.0061
302	0.0061
303	0.0061
304	0.0061
305	0.0061
306	0.0061
307	0.0061
308	0.0061
309	0.0061
310	0.0061
311	0.0061
312	0.0061
313	0.0061
314	0.0061
315	0.0061
316	0.0061
317	0.0061
318	0.0061
319	0.0061
320	0.0061
321	0.0061
322	0.0061
323	0.0061
324	0.0061
325	0.0061
326	0.0061
327	0.0061
328	0.0061
329	0.0061
330	0.0061
331	0.0061
332	0.0061
333	0.0061
334	0.0061
335	0.0061
336	0.0061
337	0.0061
338	0.0061
339	0.0061
340	0.0061
341	0.0061
342	0.0061
343	0.0061
344	0.0061
345	0.0061
346	0.0061
347	0.0061
348	0.0061
349	0.0061
350	0.0061
351	0.0059
352	0.0059
353	0.0059
354	0.0059
355	0.0059
356	0.0059
357	0.0059
358	0.0059
359	0.0059
360	0.0059
361	0.0059
362	0.0059
363	0.0059
364	0.0059
365	0.0059
366	0.0059
367	0.0059
368	0.0059
369	0.0059
370	0.0059
371	0.0059
372	0.0059
373	0.0059
374	0.0059
375	0.0059
376	0.0059
377	0.0059
378	0.0059
379	0.0059
380	0.0059
381	0.0059
382	0.0059
383	0.0059
384	0.0059
385	0.0059
386	0.0059
387	0.0059
388	0.0059
389	0.006
390	0.006
391	0.006
392	0.006
393	0.006
394	0.006
395	0.006
396	0.006
397	0.006
398	0.006
399	0.006
400	0.006

==> C2D6Mbeta50graph.txt <==
1	0.3167
2	0.3186
3	0.3205
4	0.3226
5	0.3249
6	0.3275
7	0.3303
8	0.3335
9	0.337
10	0.341
11	0.3453
12	0.3502
13	0.3557
14	0.3618
15	0.3687
16	0.3765
17	0.3842
18	0.3914
19	0.3982
20	0.4047
21	0.4108
22	0.4166
23	0.4221
24	0.4273
25	0.4333
26	0.4404
27	0.4486
28	0.4584
29	0.4701
30	0.4842
31	0.5015
32	0.523
33	0.5502
34	0.5855
35	0.6325
36	0.6981
37	0.7793
38	0.7778
39	0.7606
40	0.7328
41	0.6979
42	0.6589
43	0.6177
44	0.5761
45	0.536
46	0.4994
47	0.4669
48	0.438
49	0.4118
50	0.3872
51	0.4322
52	0.3845
53	0.3463
54	0.3131
55	0.2834
56	0.2564
57	0.2315
58	0.2086
59	0.1876
60	0.1685
61	0.1513
62	0.1361
63	0.1226
64	0.1108
65	0.1005
66	0.0915
67	0.0836
68	0.0767
69	0.0706
70	0.0653
71	0.0606
72	0.0565
73	0.0529
74	0.0497
75	0.0469
76	0.0444
77	0.0422
78	0.0402
79	0.0384
80	0.0368
81	0.0353
82	0.034
83	0.0328
84	0.0317
85	0.0307
86	0.0298
87	0.029
88	0.0282
89	0.0275
90	0.0268
91	0.0262
92	0.0256
93	0.0251
94	0.0246
95	0.0241
96	0.0237
97	0.0233
98	0.0229
99	0.0226
100	0.0222
101	0.0156
102	0.0154
103	0.0153
104	0.0152
105	0.0151
106	0.015
107	0.0149
108	0.0148
109	0.0148
110	0.0147
111	0.0146
112	0.0145
113	0.0145
114	0.0144
115	0.0143
116	0.0143
117	0.0142
118	0.0141
119	0.014
120	0.014
121	0.0139
122	0.0138
123	0.0138
124	0.0137
125	0.0137
126	0.0136
127	0.0135
128	0.0135
129	0.0134
130	0.0134
131	0.0133
132	0.0133
133	0.0132
134	0.0132
135	0.0131
136	0.0131
137	0.0131
138	0.013
139	0.013
140	0.0129
141	0.0129
142	0.0128
143	0.0128
144	0.0128
145	0.0127
146	0.0127
147	0.0126
148	0.0126
149	0.0126
150	0.0125
151	0.009
152	0.009
153	0.0089
154	0.0089
155	0.0089
156	0.0088
157	0.0088
158	0.0088
159	0.0088
160	0.0088
161	0.0087
162	0.0087
163	0.0087
164	0.0087
165	0.0087
166	0.0087
167	0.0087
168	0.0087
169	0.0087
170	0.0087
171	0.0087
172	0.0087
173	0.0087
174	0.0087
175	0.0087
176	0.0087
177	0.0087
178	0.0087
179	0.0087
180	0.0087
181	0.0087
182	0.0087
183	0.0087
184	0.0087
185	0.0087
186	0.0087
187	0.0087
188	0.0087
189	0.0087
190	0.0087
191	0.0087
192	0.0087
193	0.0087
194	0.0087
195	0.0087
196	0.0087
197	0.0087
198	0.0087
199	0.0087
200	0.0087
201	0.0072
202	0.0071
203	0.0071
204	0.0071
205	0.0071
206	0.0071
207	0.0071
208	0.0071
209	0.0071
210	0.0071
211	0.0071
212	0.0071
213	0.0071
214	0.0071
215	0.0071
216	0.0071
217	0.0071
218	0.007
219	0.007
220	0.007
221	0.007
222	0.007
223	0.007
224	0.007
225	0.007
226	0.007
227	0.007
228	0.007
229	0.007
230	0.007
231	0.007
232	0.007
233	0.007
234	0.0071
235	0.0071
236	0.0071
237	0.0071
238	0.0071
239	0.0071
240	0.0071
241	0.0071
242	0.0071
243	0.0071
244	0.0071
245	0.0071
246	0.0071
247	0.0071
248	0.0071
249	0.0071
250	0.0071
251	0.0064
252	0.0064
253	0.0064
254	0.0064
255	0.0064
256	0.0064
257	0.0064
258	0.0064
259	0.0064
260	0.0064
261	0.0064
262	0.0064
263	0.0064
264	0.0064
265	0.0064
266	0.0064
267	0.0064
268	0.0064
269	0.0064
270	0.0064
271	0.0064
272	0.0064
273	0.0064
274	0.0064
275	0.0064
276	0.0064
277	0.0064
278	0.0064
279	0.0064
280	0.0064
281	0.0064
282	0.0064
283	0.0064
284	0.0064
285	0.0064
286	0.0064
287	0.0064
288	0.0064
289	0.0064
290	0.0064
291	0.0064
292	0.0064
293	0.0064
294	0.0064
295	0.0064
296	0.0064
297	0.0064
298	0.0064
299	0.0064
300	0.0064
301	0.0061
302	0.006
303	0.006
304	0.006
305	0.006
306	0.006
307	0.006
308	0.006
309	0.006
310	0.006
311	0.006
312	0.006
313	0.006
314	0.006
315	0.006
316	0.006
317	0.006
318	0.0061
319	0.0061
320	0.0061
321	0.0061
322	0.0061
323	0.0061
324	0.0061
325	0.0061
326	0.0061
327	0.0061
328	0.0061
329	0.0061
330	0.0061
331	0.0061
332	0.0061
333	0.0061
334	0.0061
335	0.0061
336	0.0061
337	0.0061
338	0.0061
339	0.0061
340	0.0061
341	0.0061
342	0.0061
343	0.0061
344	0.0061
345	0.0061
346	0.0061
347	0.0061
348	0.0061
349	0.0061
350	0.0061
351	0.0059
352	0.0059
353	0.0059
354	0.0059
355	0.0059
356	0.0059
357	0.0059
358	0.0059
359	0.0059
360	0.0059
361	0.0059
362	0.0059
363	0.0059
364	0.0059
365	0.0059
366	0.0059
367	0.0059
368	0.0059
369	0.0059
370	0.0059
371	0.0059
372	0.0059
373	0.0059
374	0.0059
375	0.0059
376	0.0059
377	0.0059
378	0.0059
379	0.0059
380	0.0059
381	0.0059
382	0.0059
383	0.0059
384	0.0059
385	0.0059
386	0.0059
387	0.0059
388	0.0059
389	0.0059
390	0.0059
391	0.0059
392	0.0059
393	0.0059
394	0.0059
395	0.0059
396	0.0059
397	0.0059
398	0.0059
399	0.0059
400	0.0059

==> C2D7Mbeta50graph.txt <==
1	0.3054
2	0.3061
3	0.3067
4	0.3075
5	0.3083
6	0.3092
7	0.3102
8	0.3113
9	0.3125
10	0.3138
11	0.3153
12	0.3169
13	0.3187
14	0.3207
15	0.3229
16	0.3253
17	0.3279
18	0.3308
19	0.334
20	0.3376
21	0.341
22	0.3443
23	0.3473
24	0.3502
25	0.3529
26	0.3554
27	0.3579
28	0.3601
29	0.3626
30	0.3654
31	0.3686
32	0.3724
33	0.3767
34	0.3817
35	0.3876
36	0.3944
37	0.4007
38	0.4064
39	0.4116
40	0.4163
41	0.4206
42	0.4245
43	0.4281
44	0.4314
45	0.4344
46	0.4371
47	0.4395
48	0.4415
49	0.4432
50	0.4444
51	0.469
52	0.4663
53	0.462
54	0.4548
55	0.445
56	0.4332
57	0.4187
58	0.4005
59	0.3775
60	0.3515
61	0.3249
62	0.2999
63	0.2792
64	0.2649
65	0.2565
66	0.2428
67	0.2291
68	0.2165
69	0.205
70	0.1946
71	0.1853
72	0.1763
73	0.1676
74	0.1591
75	0.1508
76	0.1428
77	0.1349
78	0.1269
79	0.1189
80	0.1107
81	0.1024
82	0.0943
83	0.0867
84	0.0795
85	0.073
86	0.0671
87	0.0618
88	0.0571
89	0.0529
90	0.0491
91	0.0458
92	0.0429
93	0.0403
94	0.038
95	0.0359
96	0.0341
97	0.0324
98	0.031
99	0.0297
100	0.0285
101	0.0185
102	0.0179
103	0.0174
104	0.017
105	0.0166
106	0.0163
107	0.016
108	0.0157
109	0.0155
110	0.0153
111	0.0151
112	0.0149
113	0.0147
114	0.0146
115	0.0144
116	0.0143
117	0.0141
118	0.014
119	0.0139
120	0.0138
121	0.0136
122	0.0135
123	0.0134
124	0.0133
125	0.0132
126	0.0131
127	0.0131
128	0.013
129	0.0129
130	0.0129
131	0.0128
132	0.0127
133	0.0127
134	0.0126
135	0.0126
136	0.0125
137	0.0125
138	0.0125
139	0.0124
140	0.0124
141	0.0124
142	0.0123
143	0.0123
144	0.0123
145	0.0122
146	0.0122
147	0.0122
148	0.0122
149	0.0121
150	0.0121
151	0.0089
152	0.0088
153	0.0088
154	0.0088
155	0.0088
156	0.0087
157	0.0087
158	0.0087
159	0.0087
160	0.0087
161	0.0087
162	0.0087
163	0.0087
164	0.0086
165	0.0086
166	0.0086
167	0.0086
168	0.0086
169	0.0086
170	0.0086
171	0.0086
172	0.0086
173	0.0086
174	0.0086
175	0.0086
176	0.0086
177	0.0086
178	0.0086
179	0.0086
180	0.0086
181	0.0086
182	0.0086
183	0.0086
184	0.0086
185	0.0086
186	0.0086
187	0.0086
188	0.0086
189	0.0086
190	0.0086
191	0.0086
192	0.0086
193	0.0086
194	0.0086
195	0.0086
196	0.0086
197	0.0086
198	0.0086
199	0.0086
200	0.0086
201	0.0072
202	0.0071
203	0.0071
204	0.0071
205	0.0071
206	0.0071
207	0.0071
208	0.0071
209	0.007
210	0.007
211	0.007
212	0.007
213	0.007
214	0.007
215	0.007
216	0.007
217	0.007
218	0.007
219	0.007
220	0.007
221	0.0069
222	0.0069
223	0.0069
224	0.0069
225	0.0069
226	0.0069
227	0.0069
228	0.0069
229	0.0069
230	0.0069
231	0.0069
232	0.0069
233	0.0069
234	0.0069
235	0.0069
236	0.0069
237	0.0069
238	0.0069
239	0.0069
240	0.0069
241	0.0069
242	0.0069
243	0.0069
244	0.0069
245	0.0069
246	0.0069
247	0.0069
248	0.0068
249	0.0068
250	0.0068
251	0.0062
252	0.0062
253	0.0062
254	0.0062
255	0.0062
256	0.0062
257	0.0062
258	0.0062
259	0.0062
260	0.0062
261	0.0062
262	0.0062
263	0.0062
264	0.0062
265	0.0062
266	0.0062
267	0.0062
268	0.0062
269	0.0062
270	0.0062
271	0.0062
272	0.0062
273	0.0062
274	0.0062
275	0.0061
276	0.0061
277	0.0061
278	0.0061
279	0.0061
280	0.0061
281	0.0061
282	0.0061
283	0.0061
284	0.0061
285	0.0061
286	0.0061
287	0.0061
288	0.0061
289	0.0061
290	0.0061
291	0.0061
292	0.0061
293	0.0061
294	0.0061
295	0.0061
296	0.0061
297	0.0061
298	0.0061
299	0.0061
300	0.0061
301	0.0058
302	0.0058
303	0.0058
304	0.0058
305	0.0058
306	0.0058
307	0.0058
308	0.0058
309	0.0058
310	0.0058
311	0.0058
312	0.0058
313	0.0058
314	0.0058
315	0.0058
316	0.0058
317	0.0058
318	0.0058
319	0.0058
320	0.0058
321	0.0058
322	0.0058
323	0.0058
324	0.0058
325	0.0058
326	0.0058
327	0.0058
328	0.0058
329	0.0058
330	0.0058
331	0.0058
332	0.0058
333	0.0058
334	0.0058
335	0.0058
336	0.0058
337	0.0058
338	0.0058
339	0.0058
340	0.0058
341	0.0058
342	0.0058
343	0.0058
344	0.0058
345	0.0058
346	0.0058
347	0.0058
348	0.0058
349	0.0058
350	0.0058
351	0.0056
352	0.0056
353	0.0056
354	0.0056
355	0.0056
356	0.0056
357	0.0056
358	0.0056
359	0.0056
360	0.0056
361	0.0056
362	0.0056
363	0.0056
364	0.0056
365	0.0056
366	0.0056
367	0.0056
368	0.0056
369	0.0056
370	0.0056
371	0.0056
372	0.0056
373	0.0056
374	0.0056
375	0.0056
376	0.0056
377	0.0056
378	0.0056
379	0.0056
380	0.0056
381	0.0056
382	0.0056
383	0.0056
384	0.0056
385	0.0056
386	0.0056
387	0.0056
388	0.0056
389	0.0056
390	0.0056
391	0.0056
392	0.0056
393	0.0056
394	0.0056
395	0.0056
396	0.0056
397	0.0056
398	0.0056
399	0.0056
400	0.0056

==> C2D8Mbeta50graph.txt <==
1	1.5933
2	1.6331
3	1.6741
4	1.7209
5	1.7744
6	1.8357
7	1.9065
8	1.9884
9	2.084
10	2.1962
11	2.3289
12	2.4871
13	2.6776
14	2.7477
15	2.786
16	2.801
17	2.7981
18	2.7807
19	2.7514
20	2.7123
21	2.6658
22	2.6138
23	2.5577
24	2.4984
25	2.4362
26	2.3712
27	2.3038
28	2.2344
29	2.1638
30	2.0929
31	2.0227
32	1.9538
33	1.8868
34	1.8218
35	1.7584
36	1.6955
37	1.632
38	1.5656
39	1.4938
40	1.4149
41	1.3299
42	1.241
43	1.1501
44	1.0593
45	0.9703
46	0.8843
47	0.8021
48	0.7242
49	0.6508
50	0.5823
51	0.4742
52	0.4046
53	0.3466
54	0.297
55	0.2549
56	0.2194
57	0.1896
58	0.1648
59	0.144
60	0.1267
61	0.1122
62	0.1
63	0.0898
64	0.0812
65	0.0738
66	0.0676
67	0.0622
68	0.0576
69	0.0537
70	0.0502
71	0.0472
72	0.0445
73	0.0422
74	0.0401
75	0.0383
76	0.0367
77	0.0352
78	0.0339
79	0.0327
80	0.0316
81	0.0307
82	0.0298
83	0.029
84	0.0282
85	0.0276
86	0.027
87	0.0264
88	0.0259
89	0.0254
90	0.025
91	0.0246
92	0.0242
93	0.0239
94	0.0236
95	0.0233
96	0.023
97	0.0227
98	0.0225
99	0.0223
100	0.0221
101	0.0145
102	0.0145
103	0.0145
104	0.0145
105	0.0146
106	0.0146
107	0.0146
108	0.0146
109	0.0146
110	0.0147
111	0.0147
112	0.0147
113	0.0147
114	0.0147
115	0.0147
116	0.0148
117	0.0148
118	0.0148
119	0.0148
120	0.0148
121	0.0148
122	0.0148
123	0.0148
124	0.0148
125	0.0148
126	0.0148
127	0.0148
128	0.0148
129	0.0149
130	0.0149
131	0.0149
132	0.0149
133	0.0149
134	0.0149
135	0.0149
136	0.0149
137	0.0149
138	0.0149
139	0.0149
140	0.0149
141	0.0149
142	0.0149
143	0.0149
144	0.0149
145	0.0149
146	0.0149
147	0.0149
148	0.0149
149	0.0148
150	0.0148
151	0.0099
152	0.0099
153	0.0099
154	0.0099
155	0.0099
156	0.0099
157	0.01
158	0.01
159	0.01
160	0.01
161	0.01
162	0.0101
163	0.0101
164	0.0101
165	0.0101
166	0.0101
167	0.0101
168	0.0102
169	0.0102
170	0.0102
171	0.0102
172	0.0102
173	0.0102
174	0.0103
175	0.0103
176	0.0103
177	0.0103
178	0.0103
179	0.0103
180	0.0103
181	0.0104
182	0.0104
183	0.0104
184	0.0104
185	0.0104
186	0.0104
187	0.0104
188	0.0104
189	0.0104
190	0.0104
191	0.0105
192	0.0105
193	0.0105
194	0.0105
195	0.0105
196	0.0105
197	0.0105
198	0.0105
199	0.0105
200	0.0105
201	0.0083
202	0.0083
203	0.0083
204	0.0083
205	0.0083
206	0.0083
207	0.0083
208	0.0083
209	0.0083
210	0.0083
211	0.0083
212	0.0083
213	0.0083
214	0.0083
215	0.0083
216	0.0083
217	0.0083
218	0.0083
219	0.0083
220	0.0083
221	0.0083
222	0.0083
223	0.0084
224	0.0084
225	0.0084
226	0.0084
227	0.0084
228	0.0084
229	0.0084
230	0.0084
231	0.0084
232	0.0084
233	0.0084
234	0.0084
235	0.0084
236	0.0084
237	0.0084
238	0.0084
239	0.0084
240	0.0084
241	0.0084
242	0.0084
243	0.0084
244	0.0084
245	0.0084
246	0.0084
247	0.0084
248	0.0084
249	0.0084
250	0.0085
251	0.0075
252	0.0075
253	0.0075
254	0.0075
255	0.0075
256	0.0075
257	0.0075
258	0.0075
259	0.0075
260	0.0075
261	0.0075
262	0.0075
263	0.0075
264	0.0075
265	0.0075
266	0.0075
267	0.0075
268	0.0075
269	0.0075
270	0.0075
271	0.0075
272	0.0075
273	0.0075
274	0.0075
275	0.0075
276	0.0075
277	0.0075
278	0.0075
279	0.0075
280	0.0075
281	0.0075
282	0.0075
283	0.0075
284	0.0075
285	0.0075
286	0.0075
287	0.0075
288	0.0075
289	0.0075
290	0.0075
291	0.0075
292	0.0075
293	0.0075
294	0.0075
295	0.0075
296	0.0075
297	0.0075
298	0.0075
299	0.0075
300	0.0075
301	0.0071
302	0.0071
303	0.0071
304	0.0071
305	0.0071
306	0.0071
307	0.0071
308	0.0071
309	0.0071
310	0.0071
311	0.0071
312	0.0071
313	0.0071
314	0.0071
315	0.0071
316	0.0071
317	0.0071
318	0.0071
319	0.0071
320	0.0071
321	0.0071
322	0.0071
323	0.0071
324	0.0071
325	0.0071
326	0.0071
327	0.0071
328	0.0071
329	0.0071
330	0.0071
331	0.0071
332	0.0071
333	0.0071
334	0.0071
335	0.0071
336	0.0071
337	0.0071
338	0.0071
339	0.0071
340	0.0071
341	0.0071
342	0.0071
343	0.0071
344	0.0071
345	0.0071
346	0.0071
347	0.0071
348	0.0071
349	0.0071
350	0.0071
351	0.0069
352	0.0069
353	0.0069
354	0.0069
355	0.0069
356	0.0069
357	0.0069
358	0.0069
359	0.0069
360	0.0069
361	0.0069
362	0.0069
363	0.0069
364	0.0069
365	0.0069
366	0.0069
367	0.0069
368	0.0069
369	0.0069
370	0.0069
371	0.0069
372	0.0069
373	0.0069
374	0.0069
375	0.0069
376	0.0069
377	0.0069
378	0.0069
379	0.0069
380	0.0069
381	0.0069
382	0.0069
383	0.0069
384	0.0069
385	0.0069
386	0.0069
387	0.0069
388	0.0069
389	0.0069
390	0.0069
391	0.0069
392	0.0069
393	0.0069
394	0.0069
395	0.0069
396	0.0069
397	0.0069
398	0.0069
399	0.0069
400	0.0069

==> C2D9Mbeta50graph.txt <==
1	1.4806
2	1.5028
3	1.5253
4	1.5506
5	1.579
6	1.611
7	1.6471
8	1.6878
9	1.7341
10	1.7867
11	1.8468
12	1.9155
13	1.9904
14	2.0723
15	2.166
16	2.2556
17	2.3342
18	2.4046
19	2.4734
20	2.5449
21	2.6181
22	2.6957
23	2.779
24	2.8699
25	2.97
26	3.0813
27	3.206
28	3.3462
29	3.5044
30	3.6826
31	3.8961
32	4.1757
33	4.552
34	5.074
35	5.7318
36	6.1712
37	6.2899
38	6.2412
39	6.0723
40	5.8217
41	5.5163
42	5.1714
43	4.8026
44	4.4305
45	4.0718
46	3.7339
47	3.4131
48	3.1035
49	2.8089
50	2.5334
51	2.6944
52	2.2769
53	1.9449
54	1.6634
55	1.4211
56	1.2096
57	1.0236
58	0.8621
59	0.7242
60	0.6085
61	0.5127
62	0.4336
63	0.3683
64	0.3145
65	0.2704
66	0.2343
67	0.2047
68	0.1805
69	0.1604
70	0.1438
71	0.1298
72	0.118
73	0.1079
74	0.0992
75	0.0917
76	0.0851
77	0.0794
78	0.0743
79	0.0698
80	0.0657
81	0.0621
82	0.0588
83	0.0558
84	0.0531
85	0.0507
86	0.0486
87	0.0466
88	0.0448
89	0.0432
90	0.0417
91	0.0403
92	0.0391
93	0.038
94	0.0369
95	0.0359
96	0.035
97	0.0342
98	0.0334
99	0.0327
100	0.032
101	0.0191
102	0.019
103	0.0189
104	0.0188
105	0.0187
106	0.0186
107	0.0186
108	0.0185
109	0.0184
110	0.0184
111	0.0183
112	0.0182
113	0.0182
114	0.0181
115	0.018
116	0.0179
117	0.0178
118	0.0178
119	0.0177
120	0.0176
121	0.0175
122	0.0175
123	0.0174
124	0.0174
125	0.0173
126	0.0173
127	0.0172
128	0.0172
129	0.0172
130	0.0171
131	0.0171
132	0.0171
133	0.017
134	0.017
135	0.017
136	0.017
137	0.0169
138	0.0169
139	0.0169
140	0.0169
141	0.0168
142	0.0168
143	0.0168
144	0.0168
145	0.0168
146	0.0167
147	0.0167
148	0.0167
149	0.0167
150	0.0167
151	0.0109
152	0.011
153	0.011
154	0.011
155	0.011
156	0.0111
157	0.0111
158	0.0111
159	0.0111
160	0.0112
161	0.0112
162	0.0112
163	0.0112
164	0.0112
165	0.0113
166	0.0113
167	0.0113
168	0.0113
169	0.0114
170	0.0114
171	0.0114
172	0.0114
173	0.0114
174	0.0114
175	0.0115
176	0.0115
177	0.0115
178	0.0115
179	0.0115
180	0.0115
181	0.0115
182	0.0115
183	0.0116
184	0.0116
185	0.0116
186	0.0116
187	0.0116
188	0.0116
189	0.0116
190	0.0116
191	0.0116
192	0.0116
193	0.0116
194	0.0116
195	0.0116
196	0.0116
197	0.0116
198	0.0116
199	0.0116
200	0.0116
201	0.0091
202	0.0091
203	0.0091
204	0.0092
205	0.0092
206	0.0092
207	0.0092
208	0.0092
209	0.0092
210	0.0092
211	0.0092
212	0.0092
213	0.0092
214	0.0092
215	0.0093
216	0.0093
217	0.0093
218	0.0093
219	0.0093
220	0.0093
221	0.0093
222	0.0093
223	0.0093
224	0.0093
225	0.0093
226	0.0093
227	0.0093
228	0.0093
229	0.0093
230	0.0093
231	0.0093
232	0.0093
233	0.0093
234	0.0093
235	0.0092
236	0.0092
237	0.0092
238	0.0092
239	0.0092
240	0.0092
241	0.0092
242	0.0092
243	0.0092
244	0.0091
245	0.0091
246	0.0091
247	0.0091
248	0.0091
249	0.0091
250	0.0091
251	0.008
252	0.0079
253	0.0079
254	0.0079
255	0.0079
256	0.0079
257	0.0079
258	0.0079
259	0.0079
260	0.0079
261	0.0079
262	0.0079
263	0.0079
264	0.0079
265	0.0079
266	0.0079
267	0.0079
268	0.0079
269	0.0079
270	0.0079
271	0.0078
272	0.0078
273	0.0078
274	0.0078
275	0.0078
276	0.0078
277	0.0078
278	0.0078
279	0.0078
280	0.0078
281	0.0078
282	0.0078
283	0.0078
284	0.0077
285	0.0077
286	0.0077
287	0.0077
288	0.0077
289	0.0077
290	0.0077
291	0.0077
292	0.0077
293	0.0077
294	0.0077
295	0.0077
296	0.0077
297	0.0077
298	0.0077
299	0.0077
300	0.0077
301	0.0072
302	0.0071
303	0.0071
304	0.0071
305	0.0071
306	0.0071
307	0.0071
308	0.0071
309	0.0071
310	0.0071
311	0.0071
312	0.0071
313	0.0071
314	0.0071
315	0.0071
316	0.0071
317	0.0071
318	0.0071
319	0.0071
320	0.0071
321	0.0071
322	0.0071
323	0.0071
324	0.0071
325	0.0071
326	0.0071
327	0.0071
328	0.0071
329	0.0071
330	0.0071
331	0.0071
332	0.0071
333	0.0071
334	0.0071
335	0.0071
336	0.0071
337	0.0071
338	0.0071
339	0.0071
340	0.0071
341	0.0071
342	0.0071
343	0.0071
344	0.0071
345	0.0071
346	0.0071
347	0.0071
348	0.0071
349	0.0071
350	0.0071
351	0.0069
352	0.0069
353	0.0069
354	0.0069
355	0.0069
356	0.0069
357	0.0069
358	0.0069
359	0.0069
360	0.0069
361	0.0069
362	0.0069
363	0.0069
364	0.0069
365	0.0069
366	0.0069
367	0.0069
368	0.0069
369	0.0069
370	0.0069
371	0.0069
372	0.0069
373	0.0069
374	0.0069
375	0.0069
376	0.0069
377	0.0069
378	0.0069
379	0.0069
380	0.0069
381	0.0069
382	0.0069
383	0.0069
384	0.0069
385	0.0069
386	0.0069
387	0.0069
388	0.0069
389	0.0069
390	0.0069
391	0.0069
392	0.0069
393	0.0069
394	0.0069
395	0.0069
396	0.0069
397	0.0069
398	0.0069
399	0.0069
400	0.0069

==> DMO1Mvf30.txt <==
   1 0.0563
   2 0.0901
   3 0.1560
   4 0.3479
   5 0.2033
   6 0.1557
   7 0.1296
   8 0.1127
   9 0.1011
  10 0.0926
  11 0.0859
  12 0.0803
  13 0.0757
  14 0.0717
  15 0.0681
  16 0.0648
  17 0.0617
  18 0.0589
  19 0.0564
  20 0.0541
  21 0.0519
  22 0.0494
  23 0.0467
  24 0.0437
  25 0.0402
  26 0.0373
  27 0.0352
  28 0.0336
  29 0.0325
  30 0.0316
  31 0.0309
  32 0.0304
  33 0.0301
  34 0.0298
  35 0.0295
  36 0.0293
  37 0.0290
  38 0.0288
  39 0.0287
  40 0.0285
  41 0.0284
  42 0.0283
  43 0.0283
  44 0.0282
  45 0.0281
  46 0.0281
  47 0.0280
  48 0.0280
  49 0.0280
  50 0.0279
  51 0.0279
  52 0.0279
  53 0.0279
  54 0.0279
  55 0.0279
  56 0.0278
  57 0.0278
  58 0.0278
  59 0.0278
  60 0.0278
  61 0.0278
  62 0.0278
  63 0.0278
  64 0.0278
  65 0.0278
  66 0.0278
  67 0.0278
  68 0.0278
  69 0.0278
  70 0.0278
  71 0.0278
  72 0.0278
  73 0.0278
  74 0.0278
  75 0.0278
  76 0.0253
  77 0.0256
  78 0.0256
  79 0.0256
  80 0.0256
  81 0.0256
  82 0.0255
  83 0.0255
  84 0.0255
  85 0.0255
  86 0.0255
  87 0.0255
  88 0.0255
  89 0.0255
  90 0.0255
  91 0.0255
  92 0.0255
  93 0.0255
  94 0.0255
  95 0.0255
  96 0.0255
  97 0.0255
  98 0.0255
  99 0.0255
 100 0.0255
 101 0.0255
 102 0.0255
 103 0.0255
 104 0.0255
 105 0.0255
 106 0.0255
 107 0.0255
 108 0.0255
 109 0.0255
 110 0.0255
 111 0.0255
 112 0.0255
 113 0.0255
 114 0.0255
 115 0.0255
 116 0.0255
 117 0.0255
 118 0.0255
 119 0.0255
 120 0.0255
 121 0.0255
 122 0.0255
 123 0.0255
 124 0.0255
 125 0.0255
 126 0.0255
 127 0.0255
 128 0.0255
 129 0.0255
 130 0.0255
 131 0.0255
 132 0.0255
 133 0.0255
 134 0.0255
 135 0.0255
 136 0.0255
 137 0.0255
 138 0.0255
 139 0.0255
 140 0.0255
 141 0.0255
 142 0.0255
 143 0.0255
 144 0.0255
 145 0.0255
 146 0.0254
 147 0.0254
 148 0.0254
 149 0.0254
 150 0.0254
 151 0.0204
 152 0.0210
 153 0.0210
 154 0.0210
 155 0.0210
 156 0.0210
 157 0.0210
 158 0.0210
 159 0.0210
 160 0.0210
 161 0.0210
 162 0.0210
 163 0.0210
 164 0.0210
 165 0.0210
 166 0.0210
 167 0.0210
 168 0.0210
 169 0.0210
 170 0.0210
 171 0.0210
 172 0.0210
 173 0.0210
 174 0.0210
 175 0.0210
 176 0.0210
 177 0.0210
 178 0.0210
 179 0.0210
 180 0.0210
 181 0.0210
 182 0.0210
 183 0.0210
 184 0.0210
 185 0.0210
 186 0.0210
 187 0.0210
 188 0.0210
 189 0.0210
 190 0.0210
 191 0.0210
 192 0.0210
 193 0.0210
 194 0.0210
 195 0.0210
 196 0.0210
 197 0.0210
 198 0.0210
 199 0.0210
 200 0.0210
 201 0.0210
 202 0.0210
 203 0.0210
 204 0.0210
 205 0.0210
 206 0.0210
 207 0.0210
 208 0.0210
 209 0.0210
 210 0.0210
 211 0.0210
 212 0.0210
 213 0.0210
 214 0.0210
 215 0.0210
 216 0.0210
 217 0.0210
 218 0.0210
 219 0.0210
 220 0.0210
 221 0.0210
 222 0.0210
 223 0.0210
 224 0.0210
 225 0.0210
 226 0.0165
 227 0.0170
 228 0.0170
 229 0.0170
 230 0.0170
 231 0.0170
 232 0.0170
 233 0.0170
 234 0.0170
 235 0.0170
 236 0.0170
 237 0.0170
 238 0.0170
 239 0.0170
 240 0.0170
 241 0.0170
 242 0.0170
 243 0.0170
 244 0.0170
 245 0.0170
 246 0.0170
 247 0.0170
 248 0.0170
 249 0.0170
 250 0.0170
 251 0.0170
 252 0.0170
 253 0.0170
 254 0.0170
 255 0.0170
 256 0.0170
 257 0.0170
 258 0.0170
 259 0.0170
 260 0.0169
 261 0.0169
 262 0.0169
 263 0.0169
 264 0.0169
 265 0.0169
 266 0.0169
 267 0.0169
 268 0.0169
 269 0.0169
 270 0.0169
 271 0.0169
 272 0.0169
 273 0.0169
 274 0.0169
 275 0.0169
 276 0.0169
 277 0.0169
 278 0.0169
 279 0.0169
 280 0.0169
 281 0.0169
 282 0.0169
 283 0.0169
 284 0.0169
 285 0.0169
 286 0.0169
 287 0.0169
 288 0.0169
 289 0.0169
 290 0.0169
 291 0.0169
 292 0.0169
 293 0.0169
 294 0.0169
 295 0.0169
 296 0.0169
 297 0.0169
 298 0.0169
 299 0.0169
 300 0.0169
 301 0.0153
 302 0.0153
 303 0.0153
 304 0.0153
 305 0.0153
 306 0.0153
 307 0.0153
 308 0.0153
 309 0.0153
 310 0.0153
 311 0.0153
 312 0.0153
 313 0.0153
 314 0.0153
 315 0.0152
 316 0.0152
 317 0.0152
 318 0.0152
 319 0.0152
 320 0.0152
 321 0.0152
 322 0.0152
 323 0.0152
 324 0.0152
 325 0.0152
 326 0.0152
 327 0.0152
 328 0.0152
 329 0.0152
 330 0.0152
 331 0.0152
 332 0.0152
 333 0.0152
 334 0.0152
 335 0.0152
 336 0.0152
 337 0.0152
 338 0.0152
 339 0.0152
 340 0.0152
 341 0.0152
 342 0.0152
 343 0.0152
 344 0.0152
 345 0.0152
 346 0.0152
 347 0.0152
 348 0.0152
 349 0.0152
 350 0.0152
 351 0.0152
 352 0.0152
 353 0.0152
 354 0.0152
 355 0.0152
 356 0.0152
 357 0.0152
 358 0.0152
 359 0.0152
 360 0.0152
 361 0.0152
 362 0.0152
 363 0.0152
 364 0.0152
 365 0.0152
 366 0.0152
 367 0.0152
 368 0.0152
 369 0.0152
 370 0.0152
 371 0.0152
 372 0.0152
 373 0.0152
 374 0.0152
 375 0.0152
 376 0.0148
 377 0.0148
 378 0.0148
 379 0.0148
 380 0.0148
 381 0.0148
 382 0.0148
 383 0.0148
 384 0.0148
 385 0.0148
 386 0.0148
 387 0.0148
 388 0.0148
 389 0.0148
 390 0.0148
 391 0.0148
 392 0.0148
 393 0.0148
 394 0.0148
 395 0.0148
 396 0.0148
 397 0.0148
 398 0.0148
 399 0.0148
 400 0.0148


==> DMO2M.txt <==
    1 0.3284
    2 0.2045
    3 0.1483
    4 0.1155
    5 0.0944
    6 0.0795
    7 0.0682
    8 0.0592
    9 0.0518
   10 0.0454
   11 0.0400
   12 0.0354
   13 0.0318
   14 0.0293
   15 0.0277
   16 0.0270
   17 0.0266
   18 0.0263
   19 0.0260
   20 0.0262
   21 0.0266
   22 0.0270
   23 0.0272
   24 0.0272
   25 0.0269
   26 0.0263
   27 0.0254
   28 0.0246
   29 0.0238
   30 0.0232
   31 0.0227
   32 0.0223
   33 0.0220
   34 0.0217
   35 0.0214
   36 0.0212
   37 0.0210
   38 0.0209
   39 0.0207
   40 0.0206
   41 0.0205
   42 0.0204
   43 0.0203
   44 0.0202
   45 0.0201
   46 0.0200
   47 0.0199
   48 0.0198
   49 0.0197
   50 0.0196
   51 0.0195
   52 0.0195
   53 0.0194
   54 0.0194
   55 0.0193
   56 0.0193
   57 0.0192
   58 0.0192
   59 0.0191
   60 0.0191
   61 0.0191
   62 0.0190
   63 0.0190
   64 0.0190
   65 0.0190
   66 0.0189
   67 0.0189
   68 0.0189
   69 0.0189
   70 0.0188
   71 0.0188
   72 0.0188
   73 0.0188
   74 0.0188
   75 0.0187
   76 0.0176
   77 0.0179
   78 0.0180
   79 0.0179
   80 0.0179
   81 0.0179
   82 0.0179
   83 0.0178
   84 0.0178
   85 0.0178
   86 0.0178
   87 0.0178
   88 0.0177
   89 0.0177
   90 0.0177
   91 0.0177
   92 0.0177
   93 0.0177
   94 0.0177
   95 0.0177
   96 0.0177
   97 0.0176
   98 0.0176
   99 0.0176
  100 0.0176
  101 0.0176
  102 0.0176
  103 0.0176
  104 0.0176
  105 0.0176
  106 0.0176
  107 0.0176
  108 0.0176
  109 0.0176
  110 0.0176
  111 0.0176
  112 0.0176
  113 0.0176
  114 0.0175
  115 0.0175
  116 0.0175
  117 0.0175
  118 0.0175
  119 0.0175
  120 0.0175
  121 0.0175
  122 0.0175
  123 0.0175
  124 0.0175
  125 0.0175
  126 0.0175
  127 0.0175
  128 0.0175
  129 0.0175
  130 0.0175
  131 0.0175
  132 0.0175
  133 0.0175
  134 0.0175
  135 0.0175
  136 0.0175
  137 0.0174
  138 0.0174
  139 0.0174
  140 0.0174
  141 0.0174
  142 0.0174
  143 0.0174
  144 0.0174
  145 0.0174
  146 0.0174
  147 0.0174
  148 0.0174
  149 0.0174
  150 0.0174
  151 0.0151
  152 0.0158
  153 0.0158
  154 0.0158
  155 0.0158
  156 0.0158
  157 0.0158
  158 0.0158
  159 0.0158
  160 0.0158
  161 0.0158
  162 0.0158
  163 0.0157
  164 0.0157
  165 0.0157
  166 0.0157
  167 0.0157
  168 0.0157
  169 0.0157
  170 0.0157
  171 0.0157
  172 0.0157
  173 0.0157
  174 0.0157
  175 0.0157
  176 0.0157
  177 0.0157
  178 0.0157
  179 0.0157
  180 0.0157
  181 0.0157
  182 0.0157
  183 0.0157
  184 0.0157
  185 0.0157
  186 0.0157
  187 0.0157
  188 0.0157
  189 0.0157
  190 0.0157
  191 0.0157
  192 0.0157
  193 0.0157
  194 0.0157
  195 0.0157
  196 0.0157
  197 0.0157
  198 0.0157
  199 0.0157
  200 0.0157
  201 0.0157
  202 0.0157
  203 0.0157
  204 0.0157
  205 0.0157
  206 0.0157
  207 0.0157
  208 0.0157
  209 0.0157
  210 0.0157
  211 0.0157
  212 0.0157
  213 0.0157
  214 0.0157
  215 0.0157
  216 0.0157
  217 0.0157
  218 0.0157
  219 0.0157
  220 0.0157
  221 0.0157
  222 0.0157
  223 0.0157
  224 0.0157
  225 0.0157
  226 0.0135
  227 0.0141
  228 0.0141
  229 0.0141
  230 0.0141
  231 0.0141
  232 0.0141
  233 0.0141
  234 0.0141
  235 0.0141
  236 0.0140
  237 0.0140
  238 0.0140
  239 0.0140
  240 0.0140
  241 0.0140
  242 0.0140
  243 0.0140
  244 0.0140
  245 0.0140
  246 0.0140
  247 0.0140
  248 0.0140
  249 0.0140
  250 0.0140
  251 0.0140
  252 0.0140
  253 0.0140
  254 0.0140
  255 0.0140
  256 0.0140
  257 0.0140
  258 0.0140
  259 0.0140
  260 0.0140
  261 0.0140
  262 0.0140
  263 0.0140
  264 0.0140
  265 0.0140
  266 0.0140
  267 0.0140
  268 0.0140
  269 0.0140
  270 0.0140
  271 0.0140
  272 0.0140
  273 0.0140
  274 0.0140
  275 0.0140
  276 0.0140
  277 0.0140
  278 0.0140
  279 0.0140
  280 0.0140
  281 0.0140
  282 0.0140
  283 0.0140
  284 0.0140
  285 0.0140
  286 0.0140
  287 0.0140
  288 0.0140
  289 0.0140
  290 0.0140
  291 0.0140
  292 0.0140
  293 0.0140
  294 0.0140
  295 0.0140
  296 0.0140
  297 0.0140
  298 0.0140
  299 0.0140
  300 0.0140
  301 0.0131
  302 0.0132
  303 0.0132
  304 0.0132
  305 0.0132
  306 0.0132
  307 0.0132
  308 0.0132
  309 0.0132
  310 0.0132
  311 0.0132
  312 0.0132
  313 0.0132
  314 0.0132
  315 0.0132
  316 0.0132
  317 0.0132
  318 0.0132
  319 0.0132
  320 0.0132
  321 0.0132
  322 0.0132
  323 0.0132
  324 0.0132
  325 0.0132
  326 0.0132
  327 0.0132
  328 0.0132
  329 0.0132
  330 0.0132
  331 0.0132
  332 0.0132
  333 0.0132
  334 0.0132
  335 0.0132
  336 0.0132
  337 0.0132
  338 0.0132
  339 0.0132
  340 0.0132
  341 0.0132
  342 0.0132
  343 0.0132
  344 0.0132
  345 0.0132
  346 0.0132
  347 0.0132
  348 0.0132
  349 0.0132
  350 0.0132
  351 0.0132
  352 0.0132
  353 0.0132
  354 0.0132
  355 0.0132
  356 0.0132
  357 0.0132
  358 0.0132
  359 0.0132
  360 0.0132
  361 0.0132
  362 0.0132
  363 0.0132
  364 0.0132
  365 0.0132
  366 0.0132
  367 0.0132
  368 0.0132
  369 0.0132
  370 0.0132
  371 0.0132
  372 0.0132
  373 0.0132
  374 0.0132
  375 0.0132
  376 0.0129
  377 0.0130
  378 0.0130
  379 0.0130
  380 0.0130
  381 0.0130
  382 0.0130
  383 0.0130
  384 0.0130
  385 0.0130
  386 0.0130
  387 0.0130
  388 0.0130
  389 0.0130
  390 0.0130
  391 0.0130
  392 0.0130
  393 0.0130
  394 0.0130
  395 0.0130
  396 0.0130
  397 0.0130
  398 0.0130
  399 0.0130
  400 0.0130


==> DMO3M.txt <==
   1 0.2771
   2 0.1406
   3 0.0909
   4 0.0638
   5 0.0478
   6 0.0376
   7 0.0307
   8 0.0257
   9 0.0221
  10 0.0197
  11 0.0180
  12 0.0166
  13 0.0155
  14 0.0146
  15 0.0138
  16 0.0130
  17 0.0123
  18 0.0117
  19 0.0111
  20 0.0106
  21 0.0103
  22 0.0100
  23 0.0099
  24 0.0101
  25 0.0105
  26 0.0112
  27 0.0120
  28 0.0126
  29 0.0132
  30 0.0135
  31 0.0136
  32 0.0136
  33 0.0135
  34 0.0133
  35 0.0131
  36 0.0129
  37 0.0127
  38 0.0125
  39 0.0123
  40 0.0121
  41 0.0119
  42 0.0117
  43 0.0116
  44 0.0115
  45 0.0114
  46 0.0113
  47 0.0112
  48 0.0111
  49 0.0110
  50 0.0109
  51 0.0109
  52 0.0108
  53 0.0108
  54 0.0107
  55 0.0107
  56 0.0107
  57 0.0106
  58 0.0106
  59 0.0106
  60 0.0106
  61 0.0106
  62 0.0106
  63 0.0106
  64 0.0106
  65 0.0107
  66 0.0108
  67 0.0109
  68 0.0111
  69 0.0113
  70 0.0115
  71 0.0117
  72 0.0120
  73 0.0122
  74 0.0124
  75 0.0126
  76 0.0121
  77 0.0139
  78 0.0143
  79 0.0145
  80 0.0145
  81 0.0145
  82 0.0144
  83 0.0142
  84 0.0141
  85 0.0139
  86 0.0138
  87 0.0136
  88 0.0135
  89 0.0134
  90 0.0133
  91 0.0131
  92 0.0130
  93 0.0129
  94 0.0129
  95 0.0128
  96 0.0127
  97 0.0126
  98 0.0125
  99 0.0125
 100 0.0124
 101 0.0124
 102 0.0123
 103 0.0123
 104 0.0122
 105 0.0122
 106 0.0121
 107 0.0121
 108 0.0120
 109 0.0120
 110 0.0120
 111 0.0119
 112 0.0119
 113 0.0119
 114 0.0118
 115 0.0118
 116 0.0118
 117 0.0118
 118 0.0117
 119 0.0117
 120 0.0117
 121 0.0117
 122 0.0117
 123 0.0117
 124 0.0117
 125 0.0117
 126 0.0116
 127 0.0116
 128 0.0116
 129 0.0116
 130 0.0116
 131 0.0116
 132 0.0116
 133 0.0116
 134 0.0116
 135 0.0116
 136 0.0116
 137 0.0116
 138 0.0116
 139 0.0116
 140 0.0116
 141 0.0116
 142 0.0116
 143 0.0116
 144 0.0116
 145 0.0116
 146 0.0116
 147 0.0116
 148 0.0116
 149 0.0116
 150 0.0116
 151 0.0105
 152 0.0114
 153 0.0130
 154 0.0132
 155 0.0131
 156 0.0130
 157 0.0129
 158 0.0128
 159 0.0127
 160 0.0126
 161 0.0125
 162 0.0124
 163 0.0124
 164 0.0123
 165 0.0123
 166 0.0123
 167 0.0122
 168 0.0122
 169 0.0122
 170 0.0121
 171 0.0121
 172 0.0121
 173 0.0121
 174 0.0121
 175 0.0120
 176 0.0120
 177 0.0120
 178 0.0120
 179 0.0120
 180 0.0120
 181 0.0120
 182 0.0119
 183 0.0119
 184 0.0119
 185 0.0119
 186 0.0119
 187 0.0119
 188 0.0119
 189 0.0119
 190 0.0119
 191 0.0119
 192 0.0119
 193 0.0119
 194 0.0119
 195 0.0119
 196 0.0119
 197 0.0119
 198 0.0119
 199 0.0119
 200 0.0119
 201 0.0119
 202 0.0119
 203 0.0119
 204 0.0119
 205 0.0119
 206 0.0119
 207 0.0119
 208 0.0119
 209 0.0119
 210 0.0119
 211 0.0119
 212 0.0119
 213 0.0119
 214 0.0119
 215 0.0119
 216 0.0119
 217 0.0119
 218 0.0119
 219 0.0119
 220 0.0119
 221 0.0119
 222 0.0119
 223 0.0119
 224 0.0119
 225 0.0119
 226 0.0106
 227 0.0112
 228 0.0126
 229 0.0128
 230 0.0126
 231 0.0124
 232 0.0123
 233 0.0122
 234 0.0122
 235 0.0121
 236 0.0121
 237 0.0120
 238 0.0120
 239 0.0120
 240 0.0120
 241 0.0119
 242 0.0119
 243 0.0119
 244 0.0119
 245 0.0119
 246 0.0119
 247 0.0118
 248 0.0118
 249 0.0118
 250 0.0118
 251 0.0118
 252 0.0118
 253 0.0118
 254 0.0118
 255 0.0118
 256 0.0118
 257 0.0117
 258 0.0117
 259 0.0117
 260 0.0117
 261 0.0117
 262 0.0117
 263 0.0117
 264 0.0117
 265 0.0116
 266 0.0116
 267 0.0116
 268 0.0116
 269 0.0116
 270 0.0116
 271 0.0116
 272 0.0116
 273 0.0116
 274 0.0116
 275 0.0116
 276 0.0116
 277 0.0116
 278 0.0116
 279 0.0116
 280 0.0116
 281 0.0116
 282 0.0116
 283 0.0116
 284 0.0116
 285 0.0116
 286 0.0116
 287 0.0116
 288 0.0116
 289 0.0116
 290 0.0116
 291 0.0116
 292 0.0116
 293 0.0116
 294 0.0116
 295 0.0116
 296 0.0116
 297 0.0116
 298 0.0116
 299 0.0116
 300 0.0116
 301 0.0110
 302 0.0115
 303 0.0118
 304 0.0118
 305 0.0118
 306 0.0117
 307 0.0117
 308 0.0117
 309 0.0116
 310 0.0116
 311 0.0116
 312 0.0116
 313 0.0115
 314 0.0115
 315 0.0115
 316 0.0115
 317 0.0115
 318 0.0115
 319 0.0115
 320 0.0115
 321 0.0115
 322 0.0114
 323 0.0114
 324 0.0114
 325 0.0114
 326 0.0114
 327 0.0114
 328 0.0114
 329 0.0114
 330 0.0114
 331 0.0114
 332 0.0114
 333 0.0114
 334 0.0114
 335 0.0114
 336 0.0114
 337 0.0114
 338 0.0114
 339 0.0114
 340 0.0114
 341 0.0114
 342 0.0114
 343 0.0114
 344 0.0114
 345 0.0114
 346 0.0114
 347 0.0114
 348 0.0114
 349 0.0114
 350 0.0114
 351 0.0114
 352 0.0114
 353 0.0114
 354 0.0114
 355 0.0114
 356 0.0114
 357 0.0114
 358 0.0114
 359 0.0114
 360 0.0114
 361 0.0114
 362 0.0114
 363 0.0114
 364 0.0114
 365 0.0114
 366 0.0114
 367 0.0114
 368 0.0114
 369 0.0114
 370 0.0114
 371 0.0114
 372 0.0114
 373 0.0114
 374 0.0114
 375 0.0114
 376 0.0111
 377 0.0116
 378 0.0116
 379 0.0115
 380 0.0114
 381 0.0114
 382 0.0114
 383 0.0114
 384 0.0114
 385 0.0114
 386 0.0114
 387 0.0114
 388 0.0114
 389 0.0114
 390 0.0114
 391 0.0114
 392 0.0114
 393 0.0114
 394 0.0114
 395 0.0114
 396 0.0113
 397 0.0113
 398 0.0113
 399 0.0113
 400 0.0113


==> DMO4M.txt <==
   1 1.5786
   2 0.9948
   3 0.7003
   4 0.5246
   5 0.4093
   6 0.3278
   7 0.2656
   8 0.2163
   9 0.1770
  10 0.1443
  11 0.1165
  12 0.0929
  13 0.0737
  14 0.0584
  15 0.0470
  16 0.0391
  17 0.0340
  18 0.0310
  19 0.0294
  20 0.0288
  21 0.0294
  22 0.0310
  23 0.0336
  24 0.0368
  25 0.0396
  26 0.0421
  27 0.0439
  28 0.0450
  29 0.0452
  30 0.0451
  31 0.0446
  32 0.0440
  33 0.0434
  34 0.0428
  35 0.0422
  36 0.0417
  37 0.0412
  38 0.0407
  39 0.0402
  40 0.0398
  41 0.0394
  42 0.0390
  43 0.0387
  44 0.0384
  45 0.0381
  46 0.0378
  47 0.0375
  48 0.0373
  49 0.0370
  50 0.0368
  51 0.0365
  52 0.0364
  53 0.0362
  54 0.0360
  55 0.0359
  56 0.0357
  57 0.0356
  58 0.0355
  59 0.0353
  60 0.0352
  61 0.0351
  62 0.0350
  63 0.0349
  64 0.0348
  65 0.0347
  66 0.0346
  67 0.0346
  68 0.0345
  69 0.0344
  70 0.0343
  71 0.0343
  72 0.0342
  73 0.0341
  74 0.0341
  75 0.0340
  76 0.0306
  77 0.0317
  78 0.0316
  79 0.0315
  80 0.0314
  81 0.0313
  82 0.0312
  83 0.0311
  84 0.0310
  85 0.0310
  86 0.0309
  87 0.0309
  88 0.0308
  89 0.0308
  90 0.0308
  91 0.0307
  92 0.0307
  93 0.0306
  94 0.0306
  95 0.0305
  96 0.0305
  97 0.0304
  98 0.0304
  99 0.0303
 100 0.0303
 101 0.0302
 102 0.0302
 103 0.0302
 104 0.0301
 105 0.0301
 106 0.0301
 107 0.0301
 108 0.0300
 109 0.0300
 110 0.0300
 111 0.0300
 112 0.0300
 113 0.0299
 114 0.0299
 115 0.0299
 116 0.0299
 117 0.0299
 118 0.0299
 119 0.0298
 120 0.0298
 121 0.0298
 122 0.0298
 123 0.0297
 124 0.0297
 125 0.0297
 126 0.0296
 127 0.0296
 128 0.0296
 129 0.0296
 130 0.0295
 131 0.0295
 132 0.0295
 133 0.0295
 134 0.0295
 135 0.0294
 136 0.0294
 137 0.0294
 138 0.0294
 139 0.0294
 140 0.0293
 141 0.0293
 142 0.0293
 143 0.0293
 144 0.0293
 145 0.0293
 146 0.0293
 147 0.0293
 148 0.0293
 149 0.0292
 150 0.0292
 151 0.0231
 152 0.0255
 153 0.0252
 154 0.0250
 155 0.0249
 156 0.0248
 157 0.0247
 158 0.0246
 159 0.0246
 160 0.0245
 161 0.0245
 162 0.0245
 163 0.0244
 164 0.0244
 165 0.0244
 166 0.0244
 167 0.0244
 168 0.0243
 169 0.0243
 170 0.0243
 171 0.0243
 172 0.0243
 173 0.0243
 174 0.0243
 175 0.0242
 176 0.0242
 177 0.0242
 178 0.0242
 179 0.0242
 180 0.0242
 181 0.0242
 182 0.0242
 183 0.0242
 184 0.0242
 185 0.0242
 186 0.0242
 187 0.0242
 188 0.0242
 189 0.0241
 190 0.0241
 191 0.0241
 192 0.0241
 193 0.0241
 194 0.0241
 195 0.0241
 196 0.0241
 197 0.0241
 198 0.0241
 199 0.0241
 200 0.0241
 201 0.0241
 202 0.0241
 203 0.0241
 204 0.0241
 205 0.0241
 206 0.0241
 207 0.0241
 208 0.0241
 209 0.0240
 210 0.0240
 211 0.0240
 212 0.0240
 213 0.0240
 214 0.0240
 215 0.0240
 216 0.0240
 217 0.0240
 218 0.0240
 219 0.0240
 220 0.0240
 221 0.0240
 222 0.0240
 223 0.0240
 224 0.0240
 225 0.0240
 226 0.0191
 227 0.0203
 228 0.0202
 229 0.0202
 230 0.0202
 231 0.0202
 232 0.0201
 233 0.0201
 234 0.0201
 235 0.0201
 236 0.0201
 237 0.0201
 238 0.0201
 239 0.0201
 240 0.0201
 241 0.0201
 242 0.0201
 243 0.0201
 244 0.0201
 245 0.0201
 246 0.0201
 247 0.0201
 248 0.0201
 249 0.0201
 250 0.0201
 251 0.0201
 252 0.0201
 253 0.0201
 254 0.0201
 255 0.0201
 256 0.0201
 257 0.0201
 258 0.0201
 259 0.0201
 260 0.0201
 261 0.0201
 262 0.0201
 263 0.0201
 264 0.0201
 265 0.0201
 266 0.0201
 267 0.0201
 268 0.0201
 269 0.0201
 270 0.0201
 271 0.0201
 272 0.0201
 273 0.0201
 274 0.0201
 275 0.0201
 276 0.0201
 277 0.0201
 278 0.0201
 279 0.0201
 280 0.0201
 281 0.0201
 282 0.0201
 283 0.0201
 284 0.0201
 285 0.0201
 286 0.0201
 287 0.0201
 288 0.0201
 289 0.0201
 290 0.0201
 291 0.0201
 292 0.0201
 293 0.0201
 294 0.0201
 295 0.0201
 296 0.0201
 297 0.0201
 298 0.0201
 299 0.0201
 300 0.0201
 301 0.0181
 302 0.0182
 303 0.0183
 304 0.0183
 305 0.0183
 306 0.0183
 307 0.0183
 308 0.0182
 309 0.0182
 310 0.0182
 311 0.0182
 312 0.0182
 313 0.0182
 314 0.0182
 315 0.0182
 316 0.0182
 317 0.0182
 318 0.0182
 319 0.0182
 320 0.0182
 321 0.0182
 322 0.0182
 323 0.0182
 324 0.0182
 325 0.0182
 326 0.0182
 327 0.0182
 328 0.0182
 329 0.0182
 330 0.0182
 331 0.0182
 332 0.0182
 333 0.0182
 334 0.0182
 335 0.0182
 336 0.0182
 337 0.0182
 338 0.0182
 339 0.0182
 340 0.0182
 341 0.0182
 342 0.0182
 343 0.0182
 344 0.0182
 345 0.0182
 346 0.0182
 347 0.0182
 348 0.0182
 349 0.0182
 350 0.0182
 351 0.0182
 352 0.0182
 353 0.0182
 354 0.0182
 355 0.0182
 356 0.0182
 357 0.0182
 358 0.0182
 359 0.0182
 360 0.0182
 361 0.0182
 362 0.0182
 363 0.0182
 364 0.0182
 365 0.0182
 366 0.0182
 367 0.0182
 368 0.0182
 369 0.0182
 370 0.0182
 371 0.0182
 372 0.0182
 373 0.0182
 374 0.0182
 375 0.0182
 376 0.0176
 377 0.0178
 378 0.0179
 379 0.0178
 380 0.0178
 381 0.0178
 382 0.0177
 383 0.0177
 384 0.0177
 385 0.0177
 386 0.0177
 387 0.0177
 388 0.0177
 389 0.0177
 390 0.0177
 391 0.0177
 392 0.0177
 393 0.0177
 394 0.0177
 395 0.0177
 396 0.0177
 397 0.0177
 398 0.0177
 399 0.0177
 400 0.0177


==> DMO5M.txt <==
   1 1.3910
   2 0.6835
   3 0.4224
   4 0.2825
   5 0.1966
   6 0.1399
   7 0.1010
   8 0.0741
   9 0.0553
  10 0.0424
  11 0.0341
  12 0.0285
  13 0.0240
  14 0.0209
  15 0.0186
  16 0.0169
  17 0.0157
  18 0.0147
  19 0.0139
  20 0.0133
  21 0.0128
  22 0.0124
  23 0.0121
  24 0.0122
  25 0.0127
  26 0.0134
  27 0.0141
  28 0.0144
  29 0.0145
  30 0.0142
  31 0.0140
  32 0.0137
  33 0.0135
  34 0.0133
  35 0.0131
  36 0.0131
  37 0.0132
  38 0.0135
  39 0.0142
  40 0.0150
  41 0.0160
  42 0.0168
  43 0.0172
  44 0.0181
  45 0.0195
  46 0.0214
  47 0.0236
  48 0.0276
  49 0.0329
  50 0.0384
  51 0.0423
  52 0.0433
  53 0.0420
  54 0.0399
  55 0.0376
  56 0.0355
  57 0.0335
  58 0.0318
  59 0.0303
  60 0.0291
  61 0.0281
  62 0.0273
  63 0.0267
  64 0.0263
  65 0.0259
  66 0.0256
  67 0.0253
  68 0.0250
  69 0.0248
  70 0.0246
  71 0.0244
  72 0.0242
  73 0.0240
  74 0.0239
  75 0.0237
  76 0.0221
  77 0.0228
  78 0.0230
  79 0.0230
  80 0.0229
  81 0.0228
  82 0.0227
  83 0.0226
  84 0.0225
  85 0.0224
  86 0.0223
  87 0.0222
  88 0.0221
  89 0.0221
  90 0.0220
  91 0.0219
  92 0.0219
  93 0.0219
  94 0.0218
  95 0.0218
  96 0.0218
  97 0.0218
  98 0.0217
  99 0.0217
 100 0.0217
 101 0.0217
 102 0.0217
 103 0.0217
 104 0.0217
 105 0.0216
 106 0.0216
 107 0.0216
 108 0.0216
 109 0.0216
 110 0.0216
 111 0.0216
 112 0.0216
 113 0.0216
 114 0.0215
 115 0.0215
 116 0.0215
 117 0.0215
 118 0.0215
 119 0.0215
 120 0.0215
 121 0.0215
 122 0.0215
 123 0.0215
 124 0.0215
 125 0.0215
 126 0.0215
 127 0.0215
 128 0.0215
 129 0.0215
 130 0.0215
 131 0.0215
 132 0.0215
 133 0.0215
 134 0.0215
 135 0.0215
 136 0.0215
 137 0.0215
 138 0.0215
 139 0.0215
 140 0.0215
 141 0.0215
 142 0.0215
 143 0.0215
 144 0.0214
 145 0.0214
 146 0.0214
 147 0.0214
 148 0.0214
 149 0.0213
 150 0.0213
 151 0.0182
 152 0.0195
 153 0.0202
 154 0.0201
 155 0.0201
 156 0.0200
 157 0.0199
 158 0.0198
 159 0.0197
 160 0.0196
 161 0.0196
 162 0.0195
 163 0.0194
 164 0.0194
 165 0.0194
 166 0.0193
 167 0.0193
 168 0.0193
 169 0.0192
 170 0.0192
 171 0.0192
 172 0.0192
 173 0.0192
 174 0.0191
 175 0.0191
 176 0.0191
 177 0.0191
 178 0.0191
 179 0.0191
 180 0.0191
 181 0.0191
 182 0.0190
 183 0.0190
 184 0.0190
 185 0.0190
 186 0.0190
 187 0.0190
 188 0.0190
 189 0.0190
 190 0.0190
 191 0.0190
 192 0.0190
 193 0.0190
 194 0.0190
 195 0.0189
 196 0.0189
 197 0.0189
 198 0.0189
 199 0.0189
 200 0.0189
 201 0.0189
 202 0.0189
 203 0.0189
 204 0.0189
 205 0.0189
 206 0.0189
 207 0.0189
 208 0.0189
 209 0.0189
 210 0.0189
 211 0.0189
 212 0.0189
 213 0.0189
 214 0.0189
 215 0.0189
 216 0.0189
 217 0.0189
 218 0.0188
 219 0.0188
 220 0.0188
 221 0.0188
 222 0.0188
 223 0.0188
 224 0.0188
 225 0.0188
 226 0.0162
 227 0.0169
 228 0.0171
 229 0.0172
 230 0.0172
 231 0.0172
 232 0.0172
 233 0.0172
 234 0.0172
 235 0.0171
 236 0.0171
 237 0.0171
 238 0.0171
 239 0.0171
 240 0.0171
 241 0.0171
 242 0.0171
 243 0.0171
 244 0.0171
 245 0.0171
 246 0.0171
 247 0.0171
 248 0.0171
 249 0.0171
 250 0.0170
 251 0.0170
 252 0.0170
 253 0.0170
 254 0.0170
 255 0.0170
 256 0.0170
 257 0.0170
 258 0.0170
 259 0.0170
 260 0.0170
 261 0.0170
 262 0.0170
 263 0.0170
 264 0.0170
 265 0.0170
 266 0.0170
 267 0.0170
 268 0.0170
 269 0.0170
 270 0.0170
 271 0.0170
 272 0.0170
 273 0.0170
 274 0.0170
 275 0.0170
 276 0.0170
 277 0.0170
 278 0.0170
 279 0.0170
 280 0.0170
 281 0.0170
 282 0.0169
 283 0.0169
 284 0.0169
 285 0.0169
 286 0.0169
 287 0.0169
 288 0.0169
 289 0.0169
 290 0.0169
 291 0.0169
 292 0.0169
 293 0.0169
 294 0.0169
 295 0.0169
 296 0.0169
 297 0.0169
 298 0.0169
 299 0.0169
 300 0.0169
 301 0.0156
 302 0.0158
 303 0.0160
 304 0.0160
 305 0.0160
 306 0.0159
 307 0.0159
 308 0.0159
 309 0.0159
 310 0.0159
 311 0.0159
 312 0.0159
 313 0.0159
 314 0.0159
 315 0.0159
 316 0.0159
 317 0.0159
 318 0.0159
 319 0.0159
 320 0.0159
 321 0.0159
 322 0.0159
 323 0.0159
 324 0.0159
 325 0.0159
 326 0.0159
 327 0.0159
 328 0.0159
 329 0.0159
 330 0.0159
 331 0.0159
 332 0.0159
 333 0.0159
 334 0.0159
 335 0.0159
 336 0.0159
 337 0.0159
 338 0.0159
 339 0.0158
 340 0.0158
 341 0.0158
 342 0.0158
 343 0.0158
 344 0.0158
 345 0.0158
 346 0.0158
 347 0.0158
 348 0.0158
 349 0.0158
 350 0.0158
 351 0.0158
 352 0.0158
 353 0.0158
 354 0.0158
 355 0.0158
 356 0.0158
 357 0.0158
 358 0.0158
 359 0.0158
 360 0.0158
 361 0.0158
 362 0.0158
 363 0.0158
 364 0.0158
 365 0.0158
 366 0.0158
 367 0.0158
 368 0.0158
 369 0.0158
 370 0.0158
 371 0.0158
 372 0.0158
 373 0.0158
 374 0.0158
 375 0.0158
 376 0.0153
 377 0.0157
 378 0.0156
 379 0.0156
 380 0.0156
 381 0.0156
 382 0.0155
 383 0.0155
 384 0.0155
 385 0.0155
 386 0.0155
 387 0.0155
 388 0.0155
 389 0.0155
 390 0.0155
 391 0.0155
 392 0.0155
 393 0.0155
 394 0.0155
 395 0.0155
 396 0.0155
 397 0.0155
 398 0.0155
 399 0.0155
 400 0.0155


==> DMO6M.txt <==
   1 1.2897
   2 0.5282
   3 0.2811
   4 0.1608
   5 0.0963
   6 0.0642
   7 0.0486
   8 0.0396
   9 0.0337
  10 0.0294
  11 0.0258
  12 0.0225
  13 0.0196
  14 0.0171
  15 0.0152
  16 0.0139
  17 0.0133
  18 0.0128
  19 0.0124
  20 0.0120
  21 0.0116
  22 0.0113
  23 0.0111
  24 0.0110
  25 0.0109
  26 0.0112
  27 0.0118
  28 0.0128
  29 0.0136
  30 0.0142
  31 0.0144
  32 0.0144
  33 0.0141
  34 0.0138
  35 0.0134
  36 0.0130
  37 0.0126
  38 0.0124
  39 0.0121
  40 0.0120
  41 0.0118
  42 0.0118
  43 0.0117
  44 0.0117
  45 0.0117
  46 0.0118
  47 0.0118
  48 0.0121
  49 0.0126
  50 0.0137
  51 0.0152
  52 0.0170
  53 0.0185
  54 0.0191
  55 0.0189
  56 0.0180
  57 0.0174
  58 0.0168
  59 0.0165
  60 0.0163
  61 0.0163
  62 0.0165
  63 0.0168
  64 0.0172
  65 0.0175
  66 0.0178
  67 0.0179
  68 0.0177
  69 0.0174
  70 0.0171
  71 0.0170
  72 0.0170
  73 0.0173
  74 0.0177
  75 0.0184
  76 0.0181
  77 0.0242
  78 0.0267
  79 0.0270
  80 0.0266
  81 0.0261
  82 0.0260
  83 0.0259
  84 0.0258
  85 0.0257
  86 0.0254
  87 0.0251
  88 0.0248
  89 0.0244
  90 0.0240
  91 0.0235
  92 0.0229
  93 0.0224
  94 0.0219
  95 0.0215
  96 0.0210
  97 0.0207
  98 0.0203
  99 0.0201
 100 0.0198
 101 0.0196
 102 0.0194
 103 0.0192
 104 0.0191
 105 0.0190
 106 0.0189
 107 0.0188
 108 0.0187
 109 0.0186
 110 0.0186
 111 0.0185
 112 0.0185
 113 0.0184
 114 0.0184
 115 0.0184
 116 0.0183
 117 0.0183
 118 0.0183
 119 0.0182
 120 0.0182
 121 0.0182
 122 0.0182
 123 0.0181
 124 0.0181
 125 0.0181
 126 0.0181
 127 0.0181
 128 0.0181
 129 0.0180
 130 0.0180
 131 0.0180
 132 0.0180
 133 0.0180
 134 0.0180
 135 0.0180
 136 0.0179
 137 0.0179
 138 0.0179
 139 0.0179
 140 0.0179
 141 0.0178
 142 0.0178
 143 0.0178
 144 0.0178
 145 0.0178
 146 0.0177
 147 0.0177
 148 0.0177
 149 0.0177
 150 0.0177
 151 0.0152
 152 0.0168
 153 0.0191
 154 0.0199
 155 0.0194
 156 0.0190
 157 0.0187
 158 0.0185
 159 0.0183
 160 0.0181
 161 0.0180
 162 0.0179
 163 0.0178
 164 0.0177
 165 0.0176
 166 0.0176
 167 0.0175
 168 0.0175
 169 0.0174
 170 0.0174
 171 0.0173
 172 0.0173
 173 0.0173
 174 0.0173
 175 0.0172
 176 0.0172
 177 0.0172
 178 0.0172
 179 0.0172
 180 0.0171
 181 0.0171
 182 0.0171
 183 0.0171
 184 0.0171
 185 0.0171
 186 0.0171
 187 0.0171
 188 0.0171
 189 0.0170
 190 0.0170
 191 0.0170
 192 0.0170
 193 0.0170
 194 0.0170
 195 0.0170
 196 0.0170
 197 0.0170
 198 0.0170
 199 0.0170
 200 0.0170
 201 0.0170
 202 0.0170
 203 0.0170
 204 0.0170
 205 0.0170
 206 0.0170
 207 0.0169
 208 0.0169
 209 0.0169
 210 0.0169
 211 0.0169
 212 0.0169
 213 0.0169
 214 0.0169
 215 0.0169
 216 0.0169
 217 0.0169
 218 0.0169
 219 0.0169
 220 0.0169
 221 0.0169
 222 0.0169
 223 0.0169
 224 0.0169
 225 0.0169
 226 0.0144
 227 0.0151
 228 0.0162
 229 0.0165
 230 0.0163
 231 0.0162
 232 0.0161
 233 0.0161
 234 0.0161
 235 0.0161
 236 0.0160
 237 0.0160
 238 0.0160
 239 0.0160
 240 0.0160
 241 0.0159
 242 0.0159
 243 0.0159
 244 0.0159
 245 0.0159
 246 0.0159
 247 0.0159
 248 0.0158
 249 0.0158
 250 0.0158
 251 0.0158
 252 0.0158
 253 0.0158
 254 0.0158
 255 0.0158
 256 0.0158
 257 0.0158
 258 0.0158
 259 0.0158
 260 0.0157
 261 0.0157
 262 0.0157
 263 0.0157
 264 0.0157
 265 0.0157
 266 0.0157
 267 0.0157
 268 0.0157
 269 0.0157
 270 0.0157
 271 0.0157
 272 0.0157
 273 0.0157
 274 0.0157
 275 0.0157
 276 0.0157
 277 0.0157
 278 0.0157
 279 0.0157
 280 0.0157
 281 0.0157
 282 0.0157
 283 0.0157
 284 0.0157
 285 0.0156
 286 0.0156
 287 0.0156
 288 0.0156
 289 0.0156
 290 0.0156
 291 0.0156
 292 0.0156
 293 0.0156
 294 0.0156
 295 0.0156
 296 0.0156
 297 0.0156
 298 0.0156
 299 0.0156
 300 0.0156
 301 0.0142
 302 0.0147
 303 0.0149
 304 0.0149
 305 0.0149
 306 0.0149
 307 0.0148
 308 0.0148
 309 0.0148
 310 0.0148
 311 0.0148
 312 0.0148
 313 0.0148
 314 0.0148
 315 0.0148
 316 0.0148
 317 0.0148
 318 0.0148
 319 0.0148
 320 0.0148
 321 0.0148
 322 0.0148
 323 0.0148
 324 0.0148
 325 0.0148
 326 0.0148
 327 0.0148
 328 0.0148
 329 0.0148
 330 0.0148
 331 0.0148
 332 0.0148
 333 0.0148
 334 0.0147
 335 0.0147
 336 0.0147
 337 0.0147
 338 0.0147
 339 0.0147
 340 0.0147
 341 0.0147
 342 0.0147
 343 0.0147
 344 0.0147
 345 0.0147
 346 0.0147
 347 0.0147
 348 0.0147
 349 0.0147
 350 0.0147
 351 0.0147
 352 0.0147
 353 0.0147
 354 0.0147
 355 0.0147
 356 0.0147
 357 0.0147
 358 0.0147
 359 0.0147
 360 0.0147
 361 0.0147
 362 0.0147
 363 0.0147
 364 0.0147
 365 0.0147
 366 0.0147
 367 0.0147
 368 0.0147
 369 0.0147
 370 0.0147
 371 0.0147
 372 0.0147
 373 0.0147
 374 0.0147
 375 0.0147
 376 0.0142
 377 0.0145
 378 0.0146
 379 0.0145
 380 0.0145
 381 0.0145
 382 0.0145
 383 0.0145
 384 0.0145
 385 0.0145
 386 0.0145
 387 0.0145
 388 0.0144
 389 0.0144
 390 0.0144
 391 0.0144
 392 0.0144
 393 0.0144
 394 0.0144
 395 0.0144
 396 0.0144
 397 0.0144
 398 0.0144
 399 0.0144
 400 0.0144


==> ExSIMP2M.txt <==
     1 0.8059 
     2 0.4926 
     3 0.3577 
     4 0.2841 
     5 0.2378 
     6 0.2052 
     7 0.1805 
     8 0.1602 
     9 0.1424 
    10 0.1263 
    11 0.1113 
    12 0.0969 
    13 0.0831 
    14 0.0700 
    15 0.0581 
    16 0.0476 
    17 0.0387 
    18 0.0322 
    19 0.0321 
    20 0.0348 
    21 0.0339 
    22 0.0316 
    23 0.0307 
    24 0.0304 
    25 0.0296 
    26 0.0285 
    27 0.0276 
    28 0.0268 
    29 0.0259 
    30 0.0251 
    31 0.0244 
    32 0.0238 
    33 0.0233 
    34 0.0229 
    35 0.0226 
    36 0.0223 
    37 0.0221 
    38 0.0219 
    39 0.0217 
    40 0.0215 
    41 0.0214 
    42 0.0213 
    43 0.0213 
    44 0.0212 
    45 0.0212 
    46 0.0211 
    47 0.0211 
    48 0.0211 
    49 0.0211 
    50 0.0210 
    51 0.0210 
    52 0.0210 
    53 0.0210 
    54 0.0210 
    55 0.0210 
    56 0.0210 
    57 0.0210 
    58 0.0210 
    59 0.0210 
    60 0.0210 
    61 0.0210 
    62 0.0210 
    63 0.0210 
    64 0.0210 
    65 0.0210 
    66 0.0210 
    67 0.0210 
    68 0.0210 
    69 0.0210 
    70 0.0210 
    71 0.0210 
    72 0.0210 
    73 0.0210 
    74 0.0210 
    75 0.0210 
    76 0.0197 
    77 0.0198 
    78 0.0199 
    79 0.0199 
    80 0.0199 
    81 0.0199 
    82 0.0199 
    83 0.0199 
    84 0.0199 
    85 0.0199 
    86 0.0199 
    87 0.0199 
    88 0.0199 
    89 0.0199 
    90 0.0199 
    91 0.0199 
    92 0.0199 
    93 0.0199 
    94 0.0199 
    95 0.0199 
    96 0.0199 
    97 0.0199 
    98 0.0199 
    99 0.0198 
   100 0.0198 
   101 0.0198 
   102 0.0198 
   103 0.0198 
   104 0.0198 
   105 0.0198 
   106 0.0198 
   107 0.0198 
   108 0.0198 
   109 0.0198 
   110 0.0198 
   111 0.0198 
   112 0.0198 
   113 0.0198 
   114 0.0198 
   115 0.0198 
   116 0.0198 
   117 0.0198 
   118 0.0198 
   119 0.0198 
   120 0.0198 
   121 0.0198 
   122 0.0198 
   123 0.0198 
   124 0.0198 
   125 0.0198 
   126 0.0198 
   127 0.0198 
   128 0.0198 
   129 0.0198 
   130 0.0198 
   131 0.0198 
   132 0.0198 
   133 0.0198 
   134 0.0198 
   135 0.0198 
   136 0.0198 
   137 0.0198 
   138 0.0198 
   139 0.0198 
   140 0.0198 
   141 0.0198 
   142 0.0198 
   143 0.0198 
   144 0.0198 
   145 0.0198 
   146 0.0198 
   147 0.0198 
   148 0.0198 
   149 0.0198 
   150 0.0198 
   151 0.0167 
   152 0.0168 
   153 0.0173 
   154 0.0173 
   155 0.0172 
   156 0.0172 
   157 0.0172 
   158 0.0172 
   159 0.0172 
   160 0.0172 
   161 0.0172 
   162 0.0172 
   163 0.0172 
   164 0.0172 
   165 0.0172 
   166 0.0172 
   167 0.0171 
   168 0.0171 
   169 0.0171 
   170 0.0171 
   171 0.0171 
   172 0.0171 
   173 0.0171 
   174 0.0171 
   175 0.0171 
   176 0.0171 
   177 0.0171 
   178 0.0171 
   179 0.0171 
   180 0.0171 
   181 0.0171 
   182 0.0171 
   183 0.0171 
   184 0.0171 
   185 0.0171 
   186 0.0171 
   187 0.0171 
   188 0.0171 
   189 0.0171 
   190 0.0171 
   191 0.0171 
   192 0.0171 
   193 0.0171 
   194 0.0171 
   195 0.0171 
   196 0.0171 
   197 0.0171 
   198 0.0171 
   199 0.0171 
   200 0.0171 
   201 0.0171 
   202 0.0171 
   203 0.0171 
   204 0.0171 
   205 0.0171 
   206 0.0171 
   207 0.0171 
   208 0.0171 
   209 0.0171 
   210 0.0171 
   211 0.0171 
   212 0.0171 
   213 0.0171 
   214 0.0171 
   215 0.0171 
   216 0.0171 
   217 0.0171 
   218 0.0171 
   219 0.0171 
   220 0.0171 
   221 0.0171 
   222 0.0171 
   223 0.0171 
   224 0.0171 
   225 0.0171 
   226 0.0143 
   227 0.0145 
   228 0.0147 
   229 0.0147 
   230 0.0147 
   231 0.0147 
   232 0.0147 
   233 0.0146 
   234 0.0146 
   235 0.0146 
   236 0.0146 
   237 0.0146 
   238 0.0146 
   239 0.0146 
   240 0.0146 
   241 0.0146 
   242 0.0146 
   243 0.0146 
   244 0.0146 
   245 0.0146 
   246 0.0146 
   247 0.0146 
   248 0.0146 
   249 0.0146 
   250 0.0146 
   251 0.0146 
   252 0.0146 
   253 0.0146 
   254 0.0146 
   255 0.0146 
   256 0.0146 
   257 0.0146 
   258 0.0146 
   259 0.0146 
   260 0.0146 
   261 0.0145 
   262 0.0145 
   263 0.0145 
   264 0.0145 
   265 0.0145 
   266 0.0145 
   267 0.0145 
   268 0.0145 
   269 0.0145 
   270 0.0145 
   271 0.0145 
   272 0.0145 
   273 0.0145 
   274 0.0145 
   275 0.0145 
   276 0.0145 
   277 0.0145 
   278 0.0145 
   279 0.0145 
   280 0.0145 
   281 0.0145 
   282 0.0145 
   283 0.0145 
   284 0.0145 
   285 0.0145 
   286 0.0145 
   287 0.0145 
   288 0.0145 
   289 0.0145 
   290 0.0145 
   291 0.0145 
   292 0.0145 
   293 0.0145 
   294 0.0145 
   295 0.0145 
   296 0.0145 
   297 0.0145 
   298 0.0145 
   299 0.0145 
   300 0.0145 
   301 0.0135 
   302 0.0134 
   303 0.0135 
   304 0.0135 
   305 0.0135 
   306 0.0135 
   307 0.0135 
   308 0.0135 
   309 0.0134 
   310 0.0134 
   311 0.0134 
   312 0.0134 
   313 0.0134 
   314 0.0134 
   315 0.0134 
   316 0.0134 
   317 0.0134 
   318 0.0134 
   319 0.0134 
   320 0.0134 
   321 0.0134 
   322 0.0134 
   323 0.0134 
   324 0.0134 
   325 0.0134 
   326 0.0134 
   327 0.0134 
   328 0.0134 
   329 0.0134 
   330 0.0134 
   331 0.0134 
   332 0.0134 
   333 0.0134 
   334 0.0134 
   335 0.0134 
   336 0.0134 
   337 0.0134 
   338 0.0134 
   339 0.0134 
   340 0.0134 
   341 0.0134 
   342 0.0134 
   343 0.0134 
   344 0.0134 
   345 0.0134 
   346 0.0134 
   347 0.0134 
   348 0.0134 
   349 0.0134 
   350 0.0134 
   351 0.0134 
   352 0.0134 
   353 0.0134 
   354 0.0134 
   355 0.0134 
   356 0.0134 
   357 0.0134 
   358 0.0134 
   359 0.0134 
   360 0.0134 
   361 0.0134 
   362 0.0134 
   363 0.0134 
   364 0.0134 
   365 0.0134 
   366 0.0134 
   367 0.0134 
   368 0.0134 
   369 0.0134 
   370 0.0134 
   371 0.0134 
   372 0.0134 
   373 0.0134 
   374 0.0134 
   375 0.0134 
   376 0.0132 
   377 0.0131 
   378 0.0131 
   379 0.0131 
   380 0.0131 
   381 0.0131 
   382 0.0131 
   383 0.0131 
   384 0.0131 
   385 0.0131 
   386 0.0131 
   387 0.0131 
   388 0.0131 
   389 0.0131 
   390 0.0131 
   391 0.0131 
   392 0.0131 
   393 0.0131 
   394 0.0131 
   395 0.0131 
   396 0.0131 
   397 0.0131 
   398 0.0131 
   399 0.0131 
   400 0.0131 


==> ExSIMP3M.txt <==
   1 1.6017
   2 0.9758
   3 0.6935
   4 0.5314
   5 0.4239
   6 0.3437
   7 0.2782
   8 0.2208
   9 0.1695
  10 0.1258
  11 0.0906
  12 0.0647
  13 0.0474
  14 0.0380
  15 0.0405
  16 0.0468
  17 0.0412
  18 0.0367
  19 0.0329
  20 0.0308
  21 0.0290
  22 0.0263
  23 0.0237
  24 0.0220
  25 0.0208
  26 0.0197
  27 0.0187
  28 0.0180
  29 0.0183
  30 0.0191
  31 0.0188
  32 0.0180
  33 0.0176
  34 0.0182
  35 0.0184
  36 0.0178
  37 0.0173
  38 0.0174
  39 0.0176
  40 0.0174
  41 0.0171
  42 0.0170
  43 0.0171
  44 0.0170
  45 0.0168
  46 0.0167
  47 0.0167
  48 0.0166
  49 0.0164
  50 0.0163
  51 0.0163
  52 0.0162
  53 0.0161
  54 0.0161
  55 0.0160
  56 0.0160
  57 0.0159
  58 0.0159
  59 0.0159
  60 0.0158
  61 0.0158
  62 0.0157
  63 0.0157
  64 0.0157
  65 0.0156
  66 0.0156
  67 0.0155
  68 0.0155
  69 0.0155
  70 0.0155
  71 0.0155
  72 0.0155
  73 0.0155
  74 0.0155
  75 0.0154
  76 0.0149
  77 0.0150
  78 0.0152
  79 0.0151
  80 0.0150
  81 0.0150
  82 0.0150
  83 0.0150
  84 0.0150
  85 0.0150
  86 0.0150
  87 0.0150
  88 0.0150
  89 0.0150
  90 0.0150
  91 0.0150
  92 0.0150
  93 0.0150
  94 0.0150
  95 0.0150
  96 0.0149
  97 0.0149
  98 0.0149
  99 0.0149
 100 0.0149
 101 0.0149
 102 0.0149
 103 0.0149
 104 0.0149
 105 0.0149
 106 0.0149
 107 0.0149
 108 0.0149
 109 0.0149
 110 0.0149
 111 0.0149
 112 0.0149
 113 0.0149
 114 0.0149
 115 0.0149
 116 0.0149
 117 0.0149
 118 0.0149
 119 0.0149
 120 0.0149
 121 0.0149
 122 0.0149
 123 0.0149
 124 0.0149
 125 0.0149
 126 0.0149
 127 0.0149
 128 0.0149
 129 0.0149
 130 0.0149
 131 0.0149
 132 0.0149
 133 0.0149
 134 0.0149
 135 0.0149
 136 0.0149
 137 0.0149
 138 0.0149
 139 0.0149
 140 0.0149
 141 0.0149
 142 0.0149
 143 0.0149
 144 0.0149
 145 0.0149
 146 0.0149
 147 0.0149
 148 0.0149
 149 0.0149
 150 0.0149
 151 0.0132
 152 0.0132
 153 0.0136
 154 0.0137
 155 0.0136
 156 0.0135
 157 0.0135
 158 0.0135
 159 0.0135
 160 0.0135
 161 0.0135
 162 0.0135
 163 0.0135
 164 0.0135
 165 0.0135
 166 0.0135
 167 0.0135
 168 0.0135
 169 0.0135
 170 0.0135
 171 0.0135
 172 0.0135
 173 0.0135
 174 0.0135
 175 0.0135
 176 0.0135
 177 0.0135
 178 0.0135
 179 0.0135
 180 0.0135
 181 0.0135
 182 0.0135
 183 0.0135
 184 0.0135
 185 0.0135
 186 0.0135
 187 0.0135
 188 0.0135
 189 0.0135
 190 0.0135
 191 0.0135
 192 0.0135
 193 0.0135
 194 0.0135
 195 0.0135
 196 0.0135
 197 0.0135
 198 0.0135
 199 0.0135
 200 0.0135
 201 0.0135
 202 0.0135
 203 0.0135
 204 0.0135
 205 0.0135
 206 0.0135
 207 0.0135
 208 0.0134
 209 0.0134
 210 0.0134
 211 0.0134
 212 0.0134
 213 0.0134
 214 0.0134
 215 0.0134
 216 0.0134
 217 0.0134
 218 0.0134
 219 0.0134
 220 0.0134
 221 0.0134
 222 0.0134
 223 0.0134
 224 0.0134
 225 0.0134
 226 0.0116
 227 0.0116
 228 0.0118
 229 0.0120
 230 0.0119
 231 0.0119
 232 0.0119
 233 0.0119
 234 0.0119
 235 0.0119
 236 0.0119
 237 0.0119
 238 0.0119
 239 0.0119
 240 0.0119
 241 0.0119
 242 0.0119
 243 0.0119
 244 0.0119
 245 0.0119
 246 0.0118
 247 0.0118
 248 0.0118
 249 0.0118
 250 0.0118
 251 0.0118
 252 0.0118
 253 0.0118
 254 0.0118
 255 0.0118
 256 0.0118
 257 0.0118
 258 0.0118
 259 0.0118
 260 0.0118
 261 0.0118
 262 0.0118
 263 0.0118
 264 0.0118
 265 0.0118
 266 0.0118
 267 0.0118
 268 0.0118
 269 0.0118
 270 0.0118
 271 0.0118
 272 0.0118
 273 0.0118
 274 0.0118
 275 0.0118
 276 0.0118
 277 0.0118
 278 0.0118
 279 0.0118
 280 0.0118
 281 0.0118
 282 0.0118
 283 0.0118
 284 0.0118
 285 0.0118
 286 0.0118
 287 0.0118
 288 0.0118
 289 0.0118
 290 0.0118
 291 0.0118
 292 0.0117
 293 0.0117
 294 0.0117
 295 0.0117
 296 0.0117
 297 0.0117
 298 0.0117
 299 0.0117
 300 0.0117
 301 0.0111
 302 0.0110
 303 0.0111
 304 0.0112
 305 0.0112
 306 0.0111
 307 0.0111
 308 0.0111
 309 0.0111
 310 0.0111
 311 0.0111
 312 0.0111
 313 0.0111
 314 0.0111
 315 0.0111
 316 0.0111
 317 0.0111
 318 0.0111
 319 0.0111
 320 0.0111
 321 0.0111
 322 0.0111
 323 0.0111
 324 0.0111
 325 0.0111
 326 0.0111
 327 0.0111
 328 0.0111
 329 0.0111
 330 0.0111
 331 0.0111
 332 0.0111
 333 0.0111
 334 0.0111
 335 0.0111
 336 0.0111
 337 0.0111
 338 0.0111
 339 0.0111
 340 0.0111
 341 0.0111
 342 0.0111
 343 0.0111
 344 0.0111
 345 0.0111
 346 0.0111
 347 0.0111
 348 0.0111
 349 0.0111
 350 0.0111
 351 0.0111
 352 0.0111
 353 0.0111
 354 0.0111
 355 0.0111
 356 0.0111
 357 0.0111
 358 0.0111
 359 0.0111
 360 0.0111
 361 0.0111
 362 0.0111
 363 0.0111
 364 0.0111
 365 0.0111
 366 0.0111
 367 0.0111
 368 0.0111
 369 0.0111
 370 0.0111
 371 0.0111
 372 0.0111
 373 0.0111
 374 0.0111
 375 0.0111
 376 0.0109
 377 0.0109
 378 0.0109
 379 0.0109
 380 0.0109
 381 0.0109
 382 0.0109
 383 0.0109
 384 0.0109
 385 0.0109
 386 0.0109
 387 0.0109
 388 0.0109
 389 0.0109
 390 0.0109
 391 0.0109
 392 0.0109
 393 0.0109
 394 0.0109
 395 0.0109
 396 0.0109
 397 0.0109
 398 0.0109
 399 0.0109
 400 0.0109


==> ExSIMP4M.txt <==
   1 8.6440
   2 12.5730
   3 7.4795
   4 5.9862
   5 5.2997
   6 4.8506
   7 4.4952
   8 4.1738
   9 3.8710
  10 3.5854
  11 3.3338
  12 3.0910
  13 2.8380
  14 2.5866
  15 2.3282
  16 2.0297
  17 1.6651
  18 1.2990
  19 0.9551
  20 0.6595
  21 0.4077
  22 0.2405
  23 0.1495
  24 0.2352
  25 0.3339
  26 0.2164
  27 0.1485
  28 0.1993
  29 0.2598
  30 0.2019
  31 0.1534
  32 0.1654
  33 0.1979
  34 0.1788
  35 0.1515
  36 0.1453
  37 0.1537
  38 0.1482
  39 0.1336
  40 0.1233
  41 0.1189
  42 0.1133
  43 0.1057
  44 0.1007
  45 0.0985
  46 0.0959
  47 0.0918
  48 0.0878
  49 0.0850
  50 0.0822
  51 0.0782
  52 0.0736
  53 0.0692
  54 0.0654
  55 0.0620
  56 0.0591
  57 0.0568
  58 0.0594
  59 0.0617
  60 0.0610
  61 0.0591
  62 0.0585
  63 0.0590
  64 0.0592
  65 0.0585
  66 0.0576
  67 0.0569
  68 0.0564
  69 0.0558
  70 0.0550
  71 0.0541
  72 0.0534
  73 0.0527
  74 0.0521
  75 0.0515
  76 0.0482
  77 0.0438
  78 0.0455
  79 0.0473
  80 0.0463
  81 0.0448
  82 0.0442
  83 0.0442
  84 0.0440
  85 0.0435
  86 0.0431
  87 0.0429
  88 0.0427
  89 0.0424
  90 0.0420
  91 0.0417
  92 0.0414
  93 0.0411
  94 0.0408
  95 0.0405
  96 0.0402
  97 0.0399
  98 0.0396
  99 0.0394
 100 0.0391
 101 0.0389
 102 0.0386
 103 0.0383
 104 0.0381
 105 0.0378
 106 0.0376
 107 0.0373
 108 0.0371
 109 0.0369
 110 0.0367
 111 0.0364
 112 0.0362
 113 0.0360
 114 0.0358
 115 0.0356
 116 0.0353
 117 0.0351
 118 0.0349
 119 0.0347
 120 0.0346
 121 0.0344
 122 0.0347
 123 0.0351
 124 0.0351
 125 0.0349
 126 0.0348
 127 0.0349
 128 0.0350
 129 0.0351
 130 0.0350
 131 0.0350
 132 0.0350
 133 0.0351
 134 0.0351
 135 0.0351
 136 0.0351
 137 0.0351
 138 0.0351
 139 0.0351
 140 0.0351
 141 0.0351
 142 0.0351
 143 0.0351
 144 0.0351
 145 0.0351
 146 0.0351
 147 0.0351
 148 0.0351
 149 0.0351
 150 0.0351
 151 0.0286
 152 0.0288
 153 0.0276
 154 0.0313
 155 0.0312
 156 0.0293
 157 0.0281
 158 0.0285
 159 0.0294
 160 0.0295
 161 0.0292
 162 0.0290
 163 0.0291
 164 0.0291
 165 0.0292
 166 0.0292
 167 0.0291
 168 0.0291
 169 0.0292
 170 0.0292
 171 0.0292
 172 0.0292
 173 0.0292
 174 0.0292
 175 0.0292
 176 0.0292
 177 0.0292
 178 0.0292
 179 0.0292
 180 0.0292
 181 0.0292
 182 0.0291
 183 0.0291
 184 0.0291
 185 0.0291
 186 0.0291
 187 0.0291
 188 0.0291
 189 0.0291
 190 0.0291
 191 0.0291
 192 0.0291
 193 0.0291
 194 0.0291
 195 0.0291
 196 0.0291
 197 0.0291
 198 0.0291
 199 0.0291
 200 0.0291
 201 0.0291
 202 0.0291
 203 0.0291
 204 0.0291
 205 0.0291
 206 0.0291
 207 0.0291
 208 0.0291
 209 0.0291
 210 0.0291
 211 0.0291
 212 0.0291
 213 0.0291
 214 0.0291
 215 0.0291
 216 0.0291
 217 0.0291
 218 0.0291
 219 0.0291
 220 0.0291
 221 0.0291
 222 0.0291
 223 0.0291
 224 0.0291
 225 0.0291
 226 0.0216
 227 0.0217
 228 0.0212
 229 0.0227
 230 0.0237
 231 0.0233
 232 0.0228
 233 0.0228
 234 0.0231
 235 0.0231
 236 0.0230
 237 0.0229
 238 0.0229
 239 0.0230
 240 0.0230
 241 0.0229
 242 0.0229
 243 0.0229
 244 0.0229
 245 0.0229
 246 0.0229
 247 0.0229
 248 0.0229
 249 0.0229
 250 0.0229
 251 0.0229
 252 0.0229
 253 0.0229
 254 0.0229
 255 0.0229
 256 0.0229
 257 0.0228
 258 0.0228
 259 0.0228
 260 0.0228
 261 0.0228
 262 0.0228
 263 0.0228
 264 0.0228
 265 0.0228
 266 0.0228
 267 0.0228
 268 0.0228
 269 0.0228
 270 0.0228
 271 0.0228
 272 0.0228
 273 0.0228
 274 0.0228
 275 0.0228
 276 0.0227
 277 0.0227
 278 0.0227
 279 0.0227
 280 0.0227
 281 0.0227
 282 0.0227
 283 0.0227
 284 0.0227
 285 0.0227
 286 0.0227
 287 0.0227
 288 0.0227
 289 0.0227
 290 0.0227
 291 0.0227
 292 0.0227
 293 0.0227
 294 0.0227
 295 0.0226
 296 0.0226
 297 0.0226
 298 0.0226
 299 0.0226
 300 0.0226
 301 0.0190
 302 0.0186
 303 0.0191
 304 0.0192
 305 0.0193
 306 0.0191
 307 0.0191
 308 0.0192
 309 0.0193
 310 0.0193
 311 0.0193
 312 0.0194
 313 0.0194
 314 0.0195
 315 0.0195
 316 0.0195
 317 0.0195
 318 0.0196
 319 0.0196
 320 0.0197
 321 0.0197
 322 0.0197
 323 0.0198
 324 0.0198
 325 0.0198
 326 0.0198
 327 0.0198
 328 0.0198
 329 0.0198
 330 0.0198
 331 0.0198
 332 0.0198
 333 0.0198
 334 0.0198
 335 0.0198
 336 0.0198
 337 0.0198
 338 0.0198
 339 0.0199
 340 0.0199
 341 0.0199
 342 0.0199
 343 0.0199
 344 0.0199
 345 0.0199
 346 0.0199
 347 0.0199
 348 0.0199
 349 0.0199
 350 0.0199
 351 0.0199
 352 0.0198
 353 0.0198
 354 0.0197
 355 0.0197
 356 0.0197
 357 0.0197
 358 0.0196
 359 0.0196
 360 0.0196
 361 0.0195
 362 0.0194
 363 0.0193
 364 0.0193
 365 0.0193
 366 0.0193
 367 0.0192
 368 0.0192
 369 0.0192
 370 0.0192
 371 0.0192
 372 0.0192
 373 0.0192
 374 0.0192
 375 0.0192
 376 0.0182
 377 0.0181
 378 0.0182
 379 0.0182
 380 0.0182
 381 0.0182
 382 0.0182
 383 0.0181
 384 0.0182
 385 0.0182
 386 0.0182
 387 0.0182
 388 0.0182
 389 0.0182
 390 0.0182
 391 0.0182
 392 0.0182
 393 0.0182
 394 0.0182
 395 0.0182
 396 0.0182
 397 0.0182
 398 0.0182
 399 0.0182
 400 0.0182


==> ExSIMP5M.txt <==
   1 10.0000
   2 14.5454
   3 8.6504
   4 6.9155
   5 6.1129
   6 5.5854
   7 5.1660
   8 4.7849
   9 4.4238
  10 4.0802
  11 3.7716
  12 3.4683
  13 3.1453
  14 2.8110
  15 2.4483
  16 2.0255
  17 1.5247
  18 1.0544
  19 0.6616
  20 0.3830
  21 0.2168
  22 0.1993
  23 0.3278
  24 0.3231
  25 0.2140
  26 0.1703
  27 0.2371
  28 0.2598
  29 0.2034
  30 0.1622
  31 0.1727
  32 0.1840
  33 0.1639
  34 0.1387
  35 0.1263
  36 0.1224
  37 0.1147
  38 0.1048
  39 0.0979
  40 0.0932
  41 0.0880
  42 0.0821
  43 0.0763
  44 0.0708
  45 0.0658
  46 0.0668
  47 0.0712
  48 0.0707
  49 0.0669
  50 0.0647
  51 0.0655
  52 0.0664
  53 0.0654
  54 0.0637
  55 0.0626
  56 0.0621
  57 0.0614
  58 0.0602
  59 0.0589
  60 0.0578
  61 0.0569
  62 0.0560
  63 0.0550
  64 0.0542
  65 0.0534
  66 0.0528
  67 0.0521
  68 0.0515
  69 0.0508
  70 0.0503
  71 0.0497
  72 0.0492
  73 0.0486
  74 0.0481
  75 0.0476
  76 0.0440
  77 0.0402
  78 0.0430
  79 0.0444
  80 0.0427
  81 0.0412
  82 0.0408
  83 0.0409
  84 0.0406
  85 0.0401
  86 0.0397
  87 0.0394
  88 0.0391
  89 0.0388
  90 0.0384
  91 0.0381
  92 0.0378
  93 0.0375
  94 0.0372
  95 0.0368
  96 0.0366
  97 0.0363
  98 0.0360
  99 0.0357
 100 0.0354
 101 0.0352
 102 0.0349
 103 0.0347
 104 0.0345
 105 0.0342
 106 0.0340
 107 0.0338
 108 0.0336
 109 0.0333
 110 0.0331
 111 0.0329
 112 0.0327
 113 0.0325
 114 0.0323
 115 0.0321
 116 0.0318
 117 0.0316
 118 0.0314
 119 0.0312
 120 0.0310
 121 0.0308
 122 0.0306
 123 0.0304
 124 0.0302
 125 0.0300
 126 0.0299
 127 0.0297
 128 0.0295
 129 0.0293
 130 0.0291
 131 0.0289
 132 0.0287
 133 0.0285
 134 0.0283
 135 0.0280
 136 0.0278
 137 0.0277
 138 0.0275
 139 0.0273
 140 0.0271
 141 0.0269
 142 0.0267
 143 0.0266
 144 0.0264
 145 0.0262
 146 0.0261
 147 0.0259
 148 0.0257
 149 0.0256
 150 0.0254
 151 0.0207
 152 0.0197
 153 0.0204
 154 0.0207
 155 0.0203
 156 0.0200
 157 0.0200
 158 0.0199
 159 0.0198
 160 0.0197
 161 0.0196
 162 0.0196
 163 0.0196
 164 0.0196
 165 0.0195
 166 0.0195
 167 0.0194
 168 0.0194
 169 0.0194
 170 0.0193
 171 0.0193
 172 0.0192
 173 0.0192
 174 0.0191
 175 0.0191
 176 0.0190
 177 0.0190
 178 0.0190
 179 0.0191
 180 0.0192
 181 0.0192
 182 0.0192
 183 0.0191
 184 0.0192
 185 0.0192
 186 0.0192
 187 0.0192
 188 0.0192
 189 0.0192
 190 0.0192
 191 0.0192
 192 0.0192
 193 0.0192
 194 0.0192
 195 0.0193
 196 0.0193
 197 0.0193
 198 0.0193
 199 0.0193
 200 0.0193
 201 0.0193
 202 0.0193
 203 0.0193
 204 0.0193
 205 0.0193
 206 0.0193
 207 0.0193
 208 0.0193
 209 0.0193
 210 0.0193
 211 0.0194
 212 0.0194
 213 0.0194
 214 0.0194
 215 0.0194
 216 0.0194
 217 0.0194
 218 0.0194
 219 0.0194
 220 0.0194
 221 0.0194
 222 0.0194
 223 0.0194
 224 0.0194
 225 0.0194
 226 0.0155
 227 0.0156
 228 0.0152
 229 0.0156
 230 0.0172
 231 0.0173
 232 0.0165
 233 0.0161
 234 0.0162
 235 0.0163
 236 0.0164
 237 0.0165
 238 0.0166
 239 0.0166
 240 0.0167
 241 0.0167
 242 0.0167
 243 0.0167
 244 0.0167
 245 0.0167
 246 0.0168
 247 0.0168
 248 0.0168
 249 0.0168
 250 0.0168
 251 0.0167
 252 0.0167
 253 0.0167
 254 0.0167
 255 0.0167
 256 0.0167
 257 0.0167
 258 0.0167
 259 0.0167
 260 0.0167
 261 0.0167
 262 0.0167
 263 0.0167
 264 0.0167
 265 0.0167
 266 0.0167
 267 0.0167
 268 0.0167
 269 0.0167
 270 0.0167
 271 0.0167
 272 0.0167
 273 0.0167
 274 0.0167
 275 0.0167
 276 0.0167
 277 0.0167
 278 0.0167
 279 0.0167
 280 0.0167
 281 0.0167
 282 0.0167
 283 0.0167
 284 0.0167
 285 0.0167
 286 0.0167
 287 0.0167
 288 0.0167
 289 0.0167
 290 0.0166
 291 0.0166
 292 0.0166
 293 0.0166
 294 0.0166
 295 0.0166
 296 0.0166
 297 0.0166
 298 0.0166
 299 0.0166
 300 0.0166
 301 0.0150
 302 0.0147
 303 0.0148
 304 0.0150
 305 0.0152
 306 0.0151
 307 0.0151
 308 0.0150
 309 0.0150
 310 0.0151
 311 0.0151
 312 0.0150
 313 0.0150
 314 0.0150
 315 0.0150
 316 0.0150
 317 0.0150
 318 0.0150
 319 0.0150
 320 0.0150
 321 0.0150
 322 0.0150
 323 0.0150
 324 0.0150
 325 0.0150
 326 0.0150
 327 0.0150
 328 0.0150
 329 0.0151
 330 0.0151
 331 0.0151
 332 0.0151
 333 0.0151
 334 0.0151
 335 0.0151
 336 0.0151
 337 0.0151
 338 0.0151
 339 0.0151
 340 0.0151
 341 0.0151
 342 0.0151
 343 0.0151
 344 0.0151
 345 0.0151
 346 0.0151
 347 0.0151
 348 0.0152
 349 0.0152
 350 0.0152
 351 0.0151
 352 0.0151
 353 0.0151
 354 0.0151
 355 0.0151
 356 0.0151
 357 0.0151
 358 0.0150
 359 0.0150
 360 0.0150
 361 0.0150
 362 0.0150
 363 0.0150
 364 0.0150
 365 0.0150
 366 0.0150
 367 0.0150
 368 0.0150
 369 0.0150
 370 0.0150
 371 0.0150
 372 0.0150
 373 0.0150
 374 0.0150
 375 0.0150
 376 0.0146
 377 0.0145
 378 0.0145
 379 0.0145
 380 0.0146
 381 0.0145
 382 0.0145
 383 0.0145
 384 0.0145
 385 0.0145
 386 0.0145
 387 0.0145
 388 0.0145
 389 0.0145
 390 0.0145
 391 0.0145
 392 0.0145
 393 0.0145
 394 0.0145
 395 0.0145
 396 0.0145
 397 0.0145
 398 0.0145
 399 0.0145
 400 0.0145


==> ExSIMP6M.txt <==
   1 10.0000
   2 14.5452
   3 8.6458
   4 6.8969
   5 6.0782
   6 5.5345
   7 5.0973
   8 4.6960
   9 4.3108
  10 3.9361
  11 3.5839
  12 3.2191
  13 2.8084
  14 2.3539
  15 1.8493
  16 1.3326
  17 0.8509
  18 0.4798
  19 0.2532
  20 0.2494
  21 0.3681
  22 0.2966
  23 0.2349
  24 0.1952
  25 0.2248
  26 0.2331
  27 0.1924
  28 0.1614
  29 0.1562
  30 0.1543
  31 0.1373
  32 0.1175
  33 0.1039
  34 0.0940
  35 0.0846
  36 0.0764
  37 0.0692
  38 0.0626
  39 0.0576
  40 0.0659
  41 0.0756
  42 0.0695
  43 0.0613
  44 0.0575
  45 0.0604
  46 0.0620
  47 0.0595
  48 0.0567
  49 0.0556
  50 0.0561
  51 0.0560
  52 0.0545
  53 0.0530
  54 0.0520
  55 0.0514
  56 0.0505
  57 0.0494
  58 0.0484
  59 0.0476
  60 0.0470
  61 0.0463
  62 0.0456
  63 0.0449
  64 0.0442
  65 0.0436
  66 0.0431
  67 0.0426
  68 0.0420
  69 0.0415
  70 0.0409
  71 0.0404
  72 0.0399
  73 0.0393
  74 0.0388
  75 0.0382
  76 0.0350
  77 0.0324
  78 0.0346
  79 0.0355
  80 0.0339
  81 0.0328
  82 0.0324
  83 0.0324
  84 0.0322
  85 0.0317
  86 0.0313
  87 0.0311
  88 0.0309
  89 0.0306
  90 0.0302
  91 0.0299
  92 0.0297
  93 0.0295
  94 0.0292
  95 0.0290
  96 0.0288
  97 0.0285
  98 0.0283
  99 0.0281
 100 0.0279
 101 0.0277
 102 0.0275
 103 0.0273
 104 0.0270
 105 0.0268
 106 0.0266
 107 0.0264
 108 0.0262
 109 0.0260
 110 0.0258
 111 0.0256
 112 0.0254
 113 0.0252
 114 0.0250
 115 0.0248
 116 0.0246
 117 0.0244
 118 0.0242
 119 0.0239
 120 0.0237
 121 0.0235
 122 0.0233
 123 0.0231
 124 0.0229
 125 0.0227
 126 0.0225
 127 0.0223
 128 0.0221
 129 0.0219
 130 0.0218
 131 0.0217
 132 0.0216
 133 0.0216
 134 0.0215
 135 0.0214
 136 0.0213
 137 0.0212
 138 0.0211
 139 0.0210
 140 0.0209
 141 0.0208
 142 0.0208
 143 0.0207
 144 0.0206
 145 0.0205
 146 0.0204
 147 0.0204
 148 0.0203
 149 0.0202
 150 0.0201
 151 0.0164
 152 0.0166
 153 0.0170
 154 0.0182
 155 0.0180
 156 0.0172
 157 0.0167
 158 0.0165
 159 0.0164
 160 0.0164
 161 0.0164
 162 0.0164
 163 0.0163
 164 0.0163
 165 0.0162
 166 0.0162
 167 0.0162
 168 0.0161
 169 0.0161
 170 0.0161
 171 0.0160
 172 0.0160
 173 0.0159
 174 0.0159
 175 0.0158
 176 0.0158
 177 0.0158
 178 0.0157
 179 0.0157
 180 0.0156
 181 0.0156
 182 0.0156
 183 0.0155
 184 0.0155
 185 0.0154
 186 0.0154
 187 0.0154
 188 0.0153
 189 0.0153
 190 0.0152
 191 0.0152
 192 0.0151
 193 0.0151
 194 0.0151
 195 0.0150
 196 0.0150
 197 0.0150
 198 0.0149
 199 0.0149
 200 0.0148
 201 0.0148
 202 0.0148
 203 0.0147
 204 0.0147
 205 0.0147
 206 0.0146
 207 0.0146
 208 0.0146
 209 0.0145
 210 0.0145
 211 0.0145
 212 0.0144
 213 0.0144
 214 0.0144
 215 0.0144
 216 0.0144
 217 0.0144
 218 0.0144
 219 0.0144
 220 0.0144
 221 0.0144
 222 0.0144
 223 0.0144
 224 0.0144
 225 0.0144
 226 0.0116
 227 0.0117
 228 0.0118
 229 0.0117
 230 0.0121
 231 0.0130
 232 0.0128
 233 0.0122
 234 0.0120
 235 0.0121
 236 0.0122
 237 0.0122
 238 0.0121
 239 0.0121
 240 0.0122
 241 0.0122
 242 0.0122
 243 0.0122
 244 0.0122
 245 0.0122
 246 0.0122
 247 0.0122
 248 0.0122
 249 0.0122
 250 0.0122
 251 0.0122
 252 0.0122
 253 0.0122
 254 0.0122
 255 0.0122
 256 0.0122
 257 0.0122
 258 0.0122
 259 0.0122
 260 0.0122
 261 0.0121
 262 0.0121
 263 0.0121
 264 0.0121
 265 0.0121
 266 0.0121
 267 0.0121
 268 0.0121
 269 0.0121
 270 0.0121
 271 0.0121
 272 0.0120
 273 0.0120
 274 0.0120
 275 0.0120
 276 0.0120
 277 0.0120
 278 0.0120
 279 0.0120
 280 0.0120
 281 0.0120
 282 0.0120
 283 0.0120
 284 0.0119
 285 0.0119
 286 0.0119
 287 0.0119
 288 0.0119
 289 0.0119
 290 0.0119
 291 0.0119
 292 0.0119
 293 0.0119
 294 0.0119
 295 0.0119
 296 0.0119
 297 0.0118
 298 0.0118
 299 0.0118
 300 0.0118
 301 0.0108
 302 0.0107
 303 0.0106
 304 0.0108
 305 0.0109
 306 0.0110
 307 0.0109
 308 0.0109
 309 0.0109
 310 0.0109
 311 0.0109
 312 0.0109
 313 0.0109
 314 0.0109
 315 0.0109
 316 0.0108
 317 0.0108
 318 0.0108
 319 0.0108
 320 0.0108
 321 0.0108
 322 0.0108
 323 0.0108
 324 0.0108
 325 0.0108
 326 0.0108
 327 0.0108
 328 0.0108
 329 0.0107
 330 0.0107
 331 0.0107
 332 0.0107
 333 0.0107
 334 0.0107
 335 0.0107
 336 0.0107
 337 0.0107
 338 0.0107
 339 0.0107
 340 0.0107
 341 0.0107
 342 0.0106
 343 0.0106
 344 0.0106
 345 0.0106
 346 0.0106
 347 0.0106
 348 0.0106
 349 0.0106
 350 0.0106
 351 0.0106
 352 0.0106
 353 0.0106
 354 0.0106
 355 0.0106
 356 0.0106
 357 0.0106
 358 0.0105
 359 0.0105
 360 0.0105
 361 0.0105
 362 0.0105
 363 0.0105
 364 0.0105
 365 0.0105
 366 0.0105
 367 0.0105
 368 0.0105
 369 0.0105
 370 0.0105
 371 0.0105
 372 0.0105
 373 0.0105
 374 0.0105
 375 0.0105
 376 0.0103
 377 0.0102
 378 0.0102
 379 0.0102
 380 0.0102
 381 0.0102
 382 0.0102
 383 0.0102
 384 0.0102
 385 0.0102
 386 0.0102
 387 0.0102
 388 0.0102
 389 0.0102
 390 0.0101
 391 0.0101
 392 0.0101
 393 0.0101
 394 0.0101
 395 0.0101
 396 0.0101
 397 0.0101
 398 0.0101
 399 0.0101
 400 0.0101


==> Gr2D10Mbeta50k05graph.txt <==
1	10
2	9.8884
3	9.7778
4	9.6575
5	9.5267
6	9.3847
7	9.2307
8	9.0639
9	8.8836
10	8.689
11	8.4793
12	8.254
13	8.0246
14	7.7911
15	7.5448
16	7.2823
17	7.0103
18	6.7335
19	6.4767
20	6.2396
21	6.0167
22	5.8036
23	5.5966
24	5.3906
25	5.1785
26	4.9443
27	4.6848
28	4.3991
29	4.0891
30	3.7585
31	3.4123
32	3.0557
33	2.6979
34	2.3909
35	1.9143
36	1.4187
37	0.9925
38	0.5799
39	0.2236
40	-0.1011
41	-0.5429
42	-1.2079
43	-2.1959
44	-3.5719
45	-5.4072
46	-7.8027
47	-10.9077
48	-14.901
49	-19.9599
50	-26.2454
51	-43.2759
52	-56.026
53	-71.1873
54	-89.2022
55	-110.589
56	-135.9195
57	-165.8119
58	-200.8947
59	-241.7039
60	-288.6485
61	-341.9991
62	-401.8759
63	-468.2199
64	-540.8302
65	-619.396
66	-703.4709
67	-792.5549
68	-886.1035
69	-983.5219
70	-1084.2337
71	-1187.6322
72	-1293.135
73	-1400.1922
74	-1508.2865
75	-1616.9504
76	-1725.7515
77	-1834.2939
78	-1942.2196
79	-2049.2153
80	-2155.0071
81	-2259.3635
82	-2362.0832
83	-2463.0017
84	-2561.9816
85	-2658.9054
86	-2753.6769
87	-2846.2258
88	-2936.5077
89	-3024.4956
90	-3110.1785
91	-3193.556
92	-3274.6369
93	-3353.4343
94	-3429.9649
95	-3504.2566
96	-3576.3479
97	-3646.286
98	-3714.121
99	-3779.9044
100	-3843.6872
101	-5458.8972
102	-5519.7566
103	-5573.6528
104	-5623.6329
105	-5671.6384
106	-5717.9776
107	-5762.8234
108	-5806.2613
109	-5848.3435
110	-5889.1222
111	-5928.637
112	-5966.9249
113	-6004.0241
114	-6039.9632
115	-6074.7689
116	-6108.4661
117	-6141.0809
118	-6172.6471
119	-6203.1999
120	-6232.7746
121	-6261.401
122	-6289.1124
123	-6315.9369
124	-6341.903
125	-6367.0438
126	-6391.3879
127	-6414.965
128	-6437.805
129	-6459.9381
130	-6481.3906
131	-6502.1856
132	-6522.3479
133	-6541.8993
134	-6560.8597
135	-6579.2495
136	-6597.0898
137	-6614.4006
138	-6631.2011
139	-6647.5106
140	-6663.3484
141	-6678.7338
142	-6693.6829
143	-6708.2083
144	-6722.3235
145	-6736.0403
146	-6749.37
147	-6762.3243
148	-6774.9154
149	-6787.1551
150	-6799.0558
151	-8460.6384
152	-8518.5581
153	-8555.434
154	-8572.6129
155	-8586.6058
156	-8599.546
157	-8611.4572
158	-8622.4217
159	-8633.6176
160	-8643.8443
161	-8654.9278
162	-8665.1787
163	-8676.0511
164	-8686.4734
165	-8696.921
166	-8707.1716
167	-8717.2045
168	-8727.0324
169	-8736.663
170	-8746.1118
171	-8755.3807
172	-8764.4768
173	-8773.4038
174	-8782.1739
175	-8790.7945
176	-8799.2689
177	-8807.6017
178	-8815.7935
179	-8823.8435
180	-8831.7508
181	-8839.5142
182	-8847.1408
183	-8854.6377
184	-8862.0115
185	-8869.2638
186	-8876.3768
187	-8883.3329
188	-8890.1107
189	-8896.6914
190	-8903.0661
191	-8909.1895
192	-8915.1286
193	-8920.8307
194	-8926.5125
195	-8932.1383
196	-8937.6969
197	-8943.1348
198	-8948.4413
199	-8953.628
200	-8958.7034
201	-10069.8449
202	-10136.9688
203	-10155.6313
204	-10154.7623
205	-10161.4662
206	-10158.3936
207	-10158.2724
208	-10155.7756
209	-10150.8728
210	-10153.2924
211	-10140.8244
212	-10149.6112
213	-10130.2557
214	-10149.9162
215	-10125.0441
216	-10154.2066
217	-10132.9097
218	-10163.4406
219	-10164.5196
220	-10177.4426
221	-10181.0796
222	-10190.279
223	-10195.3554
224	-10201.4217
225	-10206.1501
226	-10210.646
227	-10215.0412
228	-10219.336
229	-10223.5728
230	-10227.7527
231	-10231.8961
232	-10236.0036
233	-10240.0881
234	-10244.1467
235	-10248.1952
236	-10252.2399
237	-10256.3188
238	-10260.4395
239	-10264.5857
240	-10268.5028
241	-10271.6291
242	-10275.666
243	-10272.4891
244	-10279.0094
245	-10273.2676
246	-10280.0684
247	-10285.1002
248	-10290.3626
249	-10296.0165
250	-10301.1431
251	-10850.5439
252	-10882.7183
253	-10875.6372
254	-10886.1056
255	-10869.0217
256	-10880.1262
257	-10872.0271
258	-10875.7859
259	-10862.8308
260	-10873.0347
261	-10872.1614
262	-10879.7133
263	-10880.0333
264	-10889.4553
265	-10894.7181
266	-10900.0312
267	-10905.547
268	-10908.2212
269	-10914.6892
270	-10917.101
271	-10922.9552
272	-10926.7224
273	-10931.7652
274	-10936.2873
275	-10940.5242
276	-10944.5842
277	-10948.4914
278	-10952.2706
279	-10955.9368
280	-10959.4088
281	-10962.7405
282	-10965.9799
283	-10969.1399
284	-10972.1948
285	-10975.3166
286	-10978.0523
287	-10981.2992
288	-10979.5908
289	-10986.1505
290	-10983.5297
291	-10988.479
292	-10987.9883
293	-10986.0748
294	-10983.6459
295	-10983.9849
296	-10983.6509
297	-10985.4033
298	-10987.5625
299	-10989.9999
300	-10992.7439
301	-11235.263
302	-11252.2449
303	-11206.9189
304	-11202.8018
305	-11188.8409
306	-11187.3878
307	-11176.5168
308	-11176.1144
309	-11167.5958
310	-11159.1002
311	-11166.5249
312	-11170.4655
313	-11163.6664
314	-11173.9692
315	-11173.3948
316	-11181.4495
317	-11179.4347
318	-11188.4459
319	-11189.3334
320	-11196.4339
321	-11196.162
322	-11205.839
323	-11212.21
324	-11214.6909
325	-11220.8087
326	-11223.9769
327	-11231.1996
328	-11235.777
329	-11238.9423
330	-11243.0437
331	-11248.2258
332	-11252.1305
333	-11257.4477
334	-11260.9007
335	-11265.6411
336	-11267.5004
337	-11272.3899
338	-11275.5199
339	-11279.8056
340	-11283.2879
341	-11286.6848
342	-11289.6019
343	-11292.1946
344	-11295.6476
345	-11297.7791
346	-11302.0065
347	-11304.6051
348	-11308.1759
349	-11309.5536
350	-11312.7139
351	-11435.5144
352	-11436.0893
353	-11425.6113
354	-11424.2258
355	-11424.9855
356	-11426.1478
357	-11428.9786
358	-11428.6323
359	-11427.8737
360	-11431.5869
361	-11427.2536
362	-11434.4508
363	-11435.8234
364	-11432.0464
365	-11436.9324
366	-11440.1853
367	-11437.3001
368	-11439.3538
369	-11443.0374
370	-11445.9921
371	-11445.3535
372	-11445.1313
373	-11447.0466
374	-11448.8078
375	-11453.0403
376	-11452.8611
377	-11454.8813
378	-11452.923
379	-11457.5364
380	-11459.3955
381	-11460.4746
382	-11462.6441
383	-11461.6392
384	-11464.7271
385	-11466.1863
386	-11467.6142
387	-11469.4845
388	-11470.4227
389	-11472.5421
390	-11473.2802
391	-11475.0456
392	-11475.6652
393	-11477.8719
394	-11478.0864
395	-11480.5781
396	-11480.5518
397	-11483.0886
398	-11483.8802
399	-11485.8302
400	-11486.4884

==> Gr2D11Mbeta50k05graph.txt <==
1	10
2	9.9184
3	9.8375
4	9.7492
5	9.6531
6	9.5484
7	9.4346
8	9.311
9	9.1769
10	9.0317
11	8.8746
12	8.705
13	8.5257
14	8.3457
15	8.164
16	7.9715
17	7.7715
18	7.5648
19	7.3515
20	7.1312
21	6.9086
22	6.6951
23	6.4938
24	6.3005
25	6.1115
26	5.9197
27	5.7222
28	5.5055
29	5.2654
30	4.9981
31	4.7008
32	4.3702
33	4.01
34	3.6278
35	3.2396
36	2.6792
37	2.0155
38	1.3965
39	0.8377
40	0.35
41	-0.0919
42	-0.6493
43	-1.4214
44	-2.4698
45	-3.8988
46	-5.846
47	-8.483
48	-12.0401
49	-16.7996
50	-23.0758
51	-41.7616
52	-57.1834
53	-76.6912
54	-100.9603
55	-130.5444
56	-165.9288
57	-207.5667
58	-255.7816
59	-310.8089
60	-372.6782
61	-441.144
62	-515.8344
63	-596.2563
64	-681.8601
65	-772.0855
66	-866.3267
67	-963.9497
68	-1064.3079
69	-1166.7801
70	-1270.7875
71	-1375.7963
72	-1481.3051
73	-1586.8622
74	-1692.0692
75	-1796.5667
76	-1900.0387
77	-2002.2157
78	-2102.8692
79	-2201.8012
80	-2298.851
81	-2393.8923
82	-2486.8294
83	-2577.5871
84	-2666.1174
85	-2752.3959
86	-2836.4042
87	-2918.1304
88	-2997.5698
89	-3074.7255
90	-3149.6067
91	-3222.2329
92	-3292.6319
93	-3360.8326
94	-3426.8686
95	-3490.7769
96	-3552.5998
97	-3612.3827
98	-3670.1684
99	-3726.0074
100	-3779.9531
101	-5469.9969
102	-5517.9997
103	-5561.6514
104	-5602.6434
105	-5641.5425
106	-5678.6903
107	-5714.4035
108	-5748.9017
109	-5782.4268
110	-5815.3187
111	-5847.5615
112	-5879.1534
113	-5910.0831
114	-5940.3706
115	-5970.0142
116	-5999.0042
117	-6027.3559
118	-6055.0769
119	-6082.1662
120	-6108.6253
121	-6134.4676
122	-6159.7136
123	-6184.3745
124	-6208.4865
125	-6232.0627
126	-6255.1391
127	-6277.7411
128	-6299.8844
129	-6321.5652
130	-6342.7913
131	-6363.565
132	-6383.8864
133	-6403.7774
134	-6423.2478
135	-6442.3089
136	-6460.9782
137	-6479.2798
138	-6497.2193
139	-6514.793
140	-6532.0167
141	-6548.8962
142	-6565.4438
143	-6581.6674
144	-6597.5748
145	-6613.1703
146	-6628.4653
147	-6643.4881
148	-6658.254
149	-6672.7667
150	-6687.0582
151	-8493.4922
152	-8548.6603
153	-8580.6624
154	-8599.799
155	-8616.9573
156	-8632.7968
157	-8648.0848
158	-8663.1709
159	-8678.5432
160	-8693.7958
161	-8708.9288
162	-8723.9435
163	-8739.0059
164	-8753.7513
165	-8767.7637
166	-8781.7581
167	-8795.8501
168	-8809.9081
169	-8823.7829
170	-8837.4115
171	-8850.7755
172	-8863.9821
173	-8877.1698
174	-8890.1359
175	-8902.7196
176	-8915.0152
177	-8926.9135
178	-8938.4574
179	-8949.799
180	-8961.1461
181	-8972.5573
182	-8983.9332
183	-8995.4216
184	-9007.0197
185	-9018.5518
186	-9029.7514
187	-9040.376
188	-9050.4566
189	-9060.0418
190	-9069.2544
191	-9078.1562
192	-9086.8307
193	-9095.2877
194	-9103.5558
195	-9111.6941
196	-9119.7646
197	-9127.7283
198	-9135.4129
199	-9142.7295
200	-9149.7135
201	-10283.5549
202	-10362.0957
203	-10399.0517
204	-10412.9949
205	-10427.2966
206	-10418.4678
207	-10418.7925
208	-10418.626
209	-10410.0626
210	-10417.8494
211	-10399.7824
212	-10415.7987
213	-10394.7559
214	-10415.7288
215	-10376.4586
216	-10413.4868
217	-10375.2135
218	-10413.8549
219	-10385.8962
220	-10419.9925
221	-10414.5142
222	-10434.575
223	-10435.6586
224	-10448.5796
225	-10454.4818
226	-10461.9497
227	-10467.6826
228	-10473.4269
229	-10478.756
230	-10483.9281
231	-10488.9519
232	-10493.8666
233	-10498.681
234	-10503.4268
235	-10508.1052
236	-10512.7469
237	-10517.3285
238	-10521.9007
239	-10526.3954
240	-10530.8075
241	-10535.0606
242	-10539.4535
243	-10543.7156
244	-10548.0289
245	-10552.4547
246	-10556.3122
247	-10560.4251
248	-10564.2506
249	-10568.0653
250	-10571.7582
251	-11118.5664
252	-11180.6886
253	-11172.3825
254	-11178.1906
255	-11156.5685
256	-11167.2805
257	-11145.9022
258	-11159.3602
259	-11142.9049
260	-11158.4185
261	-11142.3026
262	-11159.3203
263	-11151.5184
264	-11170.7335
265	-11165.7204
266	-11171.9778
267	-11173.8434
268	-11186.6482
269	-11191.1519
270	-11194.0733
271	-11199.2087
272	-11206.5136
273	-11211.5276
274	-11214.8635
275	-11219.8832
276	-11224.0598
277	-11228.3406
278	-11232.0727
279	-11236.0368
280	-11239.647
281	-11243.3922
282	-11247.0582
283	-11251.0869
284	-11255.2799
285	-11259.8068
286	-11264.2001
287	-11268.2332
288	-11271.3134
289	-11274.7721
290	-11276.3509
291	-11278.7196
292	-11274.1146
293	-11278.5765
294	-11276.6267
295	-11280.8262
296	-11281.726
297	-11284.3096
298	-11287.7922
299	-11287.2362
300	-11286.254
301	-11543.5385
302	-11535.3468
303	-11529.9341
304	-11508.2305
305	-11507.0013
306	-11503.7649
307	-11496.2047
308	-11487.9271
309	-11495.3603
310	-11495.8221
311	-11505.3063
312	-11506.595
313	-11507.0408
314	-11509.9238
315	-11512.8754
316	-11517.3908
317	-11521.8877
318	-11526.2272
319	-11532.6409
320	-11539.0478
321	-11543.8627
322	-11548.5552
323	-11553.254
324	-11557.4932
325	-11561.6884
326	-11565.9085
327	-11569.701
328	-11573.3782
329	-11576.6727
330	-11579.8461
331	-11582.1967
332	-11584.134
333	-11586.1071
334	-11588.7997
335	-11588.8827
336	-11592.255
337	-11592.9388
338	-11595.8245
339	-11598.3102
340	-11600.2387
341	-11602.6591
342	-11603.7046
343	-11605.7894
344	-11606.9872
345	-11609.3709
346	-11610.9857
347	-11613.2173
348	-11615.3662
349	-11617.2688
350	-11619.4399
351	-11736.6631
352	-11731.3604
353	-11724.245
354	-11718.7355
355	-11715.8785
356	-11694.3644
357	-11705.7226
358	-11710.8292
359	-11708.3426
360	-11712.8944
361	-11714.8151
362	-11707.4
363	-11715.3058
364	-11721.1487
365	-11716.7798
366	-11725.5375
367	-11718.4778
368	-11723.1865
369	-11730.2026
370	-11729.8138
371	-11733.1351
372	-11727.7593
373	-11729.4441
374	-11736.7936
375	-11738.1028
376	-11731.0132
377	-11734.8224
378	-11740.4212
379	-11745.2067
380	-11738.1063
381	-11742.3069
382	-11748.6982
383	-11752.6593
384	-11745.9572
385	-11749.0866
386	-11755.3681
387	-11758.3844
388	-11754.783
389	-11751.2903
390	-11760.2672
391	-11756.4971
392	-11761.7236
393	-11759.9854
394	-11763.2731
395	-11765.4211
396	-11766.5875
397	-11768.142
398	-11769.5333
399	-11770.5521
400	-11771.6931

==> Gr2D12Mbeta50k05graph.txt <==
1	10
2	9.9366
3	9.8737
4	9.805
5	9.73
6	9.6482
7	9.5591
8	9.4621
9	9.3566
10	9.242
11	9.1177
12	8.983
13	8.8371
14	8.6796
15	8.5095
16	8.3392
17	8.1797
18	8.0285
19	7.8733
20	7.7119
21	7.544
22	7.3691
23	7.1868
24	7.0081
25	6.8308
26	6.6523
27	6.4698
28	6.2804
29	6.0676
30	5.8254
31	5.5481
32	5.2307
33	4.8708
34	4.4739
35	4.0477
36	3.6512
37	2.861
38	2.091
39	1.3921
40	0.7817
41	0.2405
42	-0.255
43	-0.9166
44	-1.8141
45	-3.0238
46	-4.6594
47	-6.8623
48	-9.8079
49	-13.7126
50	-18.8177
51	-34.104
52	-46.5402
53	-62.1902
54	-81.6259
55	-105.4274
56	-134.1912
57	-168.4379
58	-208.5296
59	-254.7453
60	-307.2416
61	-366.0156
62	-430.9449
63	-501.7636
64	-578.0878
65	-659.4751
66	-745.386
67	-835.2669
68	-928.5494
69	-1024.6393
70	-1122.9809
71	-1223.0352
72	-1324.2997
73	-1426.321
74	-1528.692
75	-1631.0504
76	-1733.0735
77	-1834.4549
78	-1934.9052
79	-2034.1791
80	-2132.0629
81	-2228.3784
82	-2322.9717
83	-2415.7094
84	-2506.4797
85	-2595.2045
86	-2681.8255
87	-2766.293
88	-2848.5757
89	-2928.6553
90	-3006.5252
91	-3082.1877
92	-3155.654
93	-3226.9455
94	-3296.098
95	-3363.1504
96	-3428.1474
97	-3491.1418
98	-3552.198
99	-3611.3861
100	-3668.7845
101	-5344.1415
102	-5394.2316
103	-5441.0193
104	-5485.5297
105	-5528.0917
106	-5568.9272
107	-5608.2716
108	-5646.2713
109	-5683.0298
110	-5718.6188
111	-5753.0871
112	-5786.4692
113	-5818.7921
114	-5850.0819
115	-5880.3623
116	-5909.6576
117	-5937.9918
118	-5965.3906
119	-5991.8819
120	-6017.4947
121	-6042.2579
122	-6066.2003
123	-6089.3502
124	-6111.7345
125	-6133.379
126	-6154.3088
127	-6174.5474
128	-6194.1184
129	-6213.0461
130	-6231.3554
131	-6249.071
132	-6266.2183
133	-6282.8219
134	-6298.9054
135	-6314.4906
136	-6329.5967
137	-6344.2424
138	-6358.4458
139	-6372.2237
140	-6385.5915
141	-6398.5636
142	-6411.1541
143	-6423.3759
144	-6435.2408
145	-6446.7605
146	-6457.9465
147	-6468.8111
148	-6479.3662
149	-6489.6237
150	-6499.5963
151	-8123.404
152	-8170.5484
153	-8202.2959
154	-8223.2314
155	-8237.6427
156	-8250.467
157	-8262.3802
158	-8273.6878
159	-8284.5202
160	-8294.9463
161	-8305.0099
162	-8314.749
163	-8324.2071
164	-8333.4342
165	-8342.4712
166	-8351.3406
167	-8360.0771
168	-8368.7315
169	-8377.2921
170	-8385.6448
171	-8393.7277
172	-8401.5859
173	-8409.2951
174	-8416.9676
175	-8424.7846
176	-8432.8645
177	-8440.8867
178	-8448.6196
179	-8456.1924
180	-8463.7157
181	-8471.1193
182	-8478.2625
183	-8485.1459
184	-8491.8234
185	-8498.3302
186	-8504.6889
187	-8510.9234
188	-8517.0704
189	-8523.1896
190	-8529.3663
191	-8535.6359
192	-8541.8509
193	-8547.8414
194	-8553.6027
195	-8559.1986
196	-8564.6738
197	-8570.0691
198	-8575.4337
199	-8580.8162
200	-8586.1911
201	-9625.46
202	-9679.8449
203	-9709.6261
204	-9728.9559
205	-9732.1082
206	-9740.7558
207	-9734.1494
208	-9735.8412
209	-9727.3723
210	-9718.4235
211	-9717.6365
212	-9701.3127
213	-9706.8309
214	-9691.9983
215	-9701.0476
216	-9690.114
217	-9703.0384
218	-9701.4194
219	-9714.6865
220	-9718.692
221	-9728.1632
222	-9734.7368
223	-9743.2164
224	-9751.1152
225	-9759.017
226	-9766.6842
227	-9774.1461
228	-9781.4101
229	-9788.4804
230	-9795.3599
231	-9802.0526
232	-9808.5663
233	-9814.9085
234	-9821.0935
235	-9827.1436
236	-9833.0945
237	-9838.9859
238	-9844.8129
239	-9850.5408
240	-9856.2607
241	-9862.4972
242	-9869.9402
243	-9878.5418
244	-9878.3341
245	-9864.1063
246	-9846.8926
247	-9840.7789
248	-9834.8857
249	-9837.1308
250	-9829.5178
251	-10420.7212
252	-10465.4869
253	-10463.568
254	-10445.7618
255	-10431.9825
256	-10426.2209
257	-10421.6852
258	-10427.2787
259	-10416.7882
260	-10427.5427
261	-10426.8046
262	-10439.2274
263	-10443.3227
264	-10457.3138
265	-10465.2288
266	-10474.8988
267	-10482.5856
268	-10491.9874
269	-10499.9779
270	-10508.9568
271	-10516.8013
272	-10525.3138
273	-10532.825
274	-10540.737
275	-10547.7502
276	-10555.2126
277	-10561.6733
278	-10568.8563
279	-10574.6938
280	-10581.4839
281	-10586.9441
282	-10593.1244
283	-10598.2524
284	-10603.0164
285	-10604.7573
286	-10609.5573
287	-10609.0382
288	-10614.9464
289	-10616.5625
290	-10620.8402
291	-10623.2124
292	-10624.6934
293	-10627.7081
294	-10627.1657
295	-10626.7314
296	-10622.6129
297	-10624.2221
298	-10621.4931
299	-10625.6251
300	-10625.2085
301	-10902.8827
302	-10883.7164
303	-10873.3623
304	-10865.7349
305	-10867.5204
306	-10858.9433
307	-10849.4597
308	-10846.8169
309	-10838.0292
310	-10844.5356
311	-10835.3221
312	-10840.5944
313	-10833.9655
314	-10841.3443
315	-10845.8289
316	-10848.5212
317	-10855.747
318	-10859.1037
319	-10868.5949
320	-10870.4124
321	-10876.1872
322	-10881.3284
323	-10885.9232
324	-10888.4453
325	-10892.9338
326	-10895.46
327	-10899.3467
328	-10902.5491
329	-10906.0723
330	-10908.3913
331	-10911.5834
332	-10914.0114
333	-10917.1836
334	-10920.3482
335	-10923.3755
336	-10925.8825
337	-10928.728
338	-10930.7398
339	-10932.8433
340	-10934.447
341	-10935.2865
342	-10936.8555
343	-10934.3162
344	-10936.9341
345	-10936.3628
346	-10938.6391
347	-10938.5921
348	-10940.4975
349	-10942.1668
350	-10945.2866
351	-11048.9378
352	-11045.6127
353	-11042.6069
354	-11041.4026
355	-11044.7115
356	-11045.3129
357	-11045.2533
358	-11045.2675
359	-11048.2851
360	-11049.937
361	-11051.7315
362	-11052.8825
363	-11054.199
364	-11054.462
365	-11055.5755
366	-11056.9224
367	-11058.2611
368	-11058.832
369	-11060.2301
370	-11061.156
371	-11062.0784
372	-11062.4255
373	-11063.5156
374	-11064.3502
375	-11065.0816
376	-11065.7294
377	-11066.2777
378	-11067.1806
379	-11067.825
380	-11068.6176
381	-11069.4298
382	-11069.739
383	-11070.1241
384	-11070.2958
385	-11070.808
386	-11071.1423
387	-11071.7696
388	-11072.0781
389	-11072.5772
390	-11073.0334
391	-11073.5019
392	-11073.9869
393	-11074.5005
394	-11074.9717
395	-11075.4715
396	-11075.945
397	-11076.5284
398	-11076.9963
399	-11077.4614
400	-11077.7575

==> Gr2D13Mbeta50k05graph.txt <==
1	10
2	9.9559
3	9.912
4	9.8641
5	9.8117
6	9.7546
7	9.6922
8	9.6243
9	9.5503
10	9.4699
11	9.3824
12	9.2876
13	9.1848
14	9.0735
15	8.9533
16	8.8236
17	8.684
18	8.5341
19	8.3774
20	8.2296
21	8.0891
22	7.9548
23	7.8253
24	7.6909
25	7.5603
26	7.4321
27	7.3052
28	7.1785
29	7.0508
30	6.9124
31	6.7645
32	6.6157
33	6.4733
34	6.3342
35	6.1953
36	6.0534
37	5.9054
38	5.7477
39	5.5656
40	5.3565
41	5.119
42	4.8507
43	4.5523
44	4.2288
45	3.8964
46	3.5561
47	3.1882
48	2.7891
49	2.3598
50	1.9111
51	0.8494
52	0.4685
53	0.1983
54	0.0121
55	-0.1093
56	-0.1858
57	-0.6179
58	-1.6507
59	-3.5258
60	-6.4139
61	-10.5851
62	-16.4184
63	-24.3282
64	-34.7798
65	-48.3117
66	-65.5516
67	-87.1726
68	-113.828
69	-146.0533
70	-184.2318
71	-228.6318
72	-279.394
73	-336.5286
74	-399.8732
75	-469.1584
76	-544.0085
77	-623.9673
78	-708.5158
79	-797.1019
80	-889.1672
81	-984.1642
82	-1081.5637
83	-1180.8611
84	-1281.5926
85	-1383.3341
86	-1485.7005
87	-1588.3337
88	-1690.9141
89	-1793.1625
90	-1894.8221
91	-1995.6642
92	-2095.4789
93	-2194.0353
94	-2291.1277
95	-2386.5842
96	-2480.2611
97	-2572.0487
98	-2661.8602
99	-2749.6294
100	-2835.3009
101	-4407.3615
102	-4504.9146
103	-4582.8018
104	-4654.4618
105	-4723.6373
106	-4790.4154
107	-4854.9023
108	-4917.1694
109	-4977.2967
110	-5035.3503
111	-5091.3901
112	-5145.475
113	-5197.6672
114	-5248.0339
115	-5296.6426
116	-5343.5519
117	-5388.8182
118	-5432.5039
119	-5474.6652
120	-5515.3569
121	-5554.6353
122	-5592.5654
123	-5629.2101
124	-5664.63
125	-5698.8816
126	-5732.019
127	-5764.0925
128	-5795.1495
129	-5825.2365
130	-5854.3969
131	-5882.6763
132	-5910.1145
133	-5936.751
134	-5962.6211
135	-5987.7577
136	-6012.191
137	-6035.9522
138	-6059.073
139	-6081.583
140	-6103.5125
141	-6124.8865
142	-6145.727
143	-6166.0528
144	-6185.8853
145	-6205.2468
146	-6224.1391
147	-6242.5557
148	-6260.4971
149	-6277.9653
150	-6294.9635
151	-7558.788
152	-7674.77
153	-7754.7783
154	-7788.116
155	-7807.8513
156	-7820.3328
157	-7835.0941
158	-7838.1194
159	-7856.4529
160	-7859.4735
161	-7877.1697
162	-7883.983
163	-7900.9057
164	-7912.974
165	-7928.4576
166	-7942.1934
167	-7956.4754
168	-7970.1869
169	-7983.6439
170	-7996.6714
171	-8009.2802
172	-8021.471
173	-8033.2623
174	-8044.6883
175	-8055.7935
176	-8066.6207
177	-8077.1963
178	-8087.5202
179	-8097.5738
180	-8107.3434
181	-8116.8342
182	-8126.0656
183	-8135.0572
184	-8143.8314
185	-8152.4059
186	-8160.7947
187	-8169.0092
188	-8177.0426
189	-8184.881
190	-8192.514
191	-8199.9417
192	-8207.1756
193	-8214.2255
194	-8221.0449
195	-8227.6171
196	-8233.3698
197	-8238.344
198	-8237.2918
199	-8240.0556
200	-8234.1558
201	-8949.3201
202	-9106.4942
203	-9184.7689
204	-9171.9447
205	-9184.9409
206	-9142.4054
207	-9175.5527
208	-9122.0664
209	-9162.6699
210	-9115.8244
211	-9151.196
212	-9125.113
213	-9149.3067
214	-9149.437
215	-9160.4597
216	-9170.7645
217	-9175.1587
218	-9188.9077
219	-9198.6889
220	-9209.2613
221	-9216.1777
222	-9226.8344
223	-9236.3682
224	-9245.6375
225	-9254.8181
226	-9264.0697
227	-9273.1445
228	-9281.843
229	-9290.3299
230	-9298.7112
231	-9307.0595
232	-9315.4489
233	-9323.8657
234	-9332.0513
235	-9339.6705
236	-9344.898
237	-9349.6803
238	-9340.4076
239	-9348.3824
240	-9335.5633
241	-9346.1216
242	-9344.9179
243	-9355.0513
244	-9360.3277
245	-9366.0212
246	-9372.1398
247	-9378.5991
248	-9385.3543
249	-9392.3543
250	-9399.2371
251	-9800.2294
252	-9909.0928
253	-9908.303
254	-9904.8008
255	-9885.6292
256	-9889.6314
257	-9877.9406
258	-9878.5205
259	-9871.2086
260	-9881.2194
261	-9874.9667
262	-9882.7707
263	-9884.2168
264	-9897.7287
265	-9903.546
266	-9911.1276
267	-9919.7803
268	-9926.6466
269	-9934.5375
270	-9940.5512
271	-9944.7209
272	-9954.1604
273	-9962.0567
274	-9969.4697
275	-9976.7082
276	-9983.6624
277	-9990.219
278	-9996.1978
279	-10001.6351
280	-10006.2227
281	-10008.8417
282	-10013.8054
283	-10018.6655
284	-10022.9647
285	-10028.0067
286	-10031.6749
287	-10034.9481
288	-10036.6891
289	-10039.0525
290	-10042.6042
291	-10045.2514
292	-10049.3185
293	-10052.358
294	-10056.3345
295	-10059.7541
296	-10063.7144
297	-10067.4601
298	-10071.384
299	-10075.1801
300	-10078.7766
301	-10271.0386
302	-10298.8028
303	-10295.7873
304	-10288.3225
305	-10277.135
306	-10264.735
307	-10260.0642
308	-10262.7212
309	-10252.3163
310	-10258.8784
311	-10248.2531
312	-10259.0418
313	-10253.851
314	-10262.9023
315	-10264.6094
316	-10271.841
317	-10275.8348
318	-10282.8205
319	-10285.3371
320	-10292.9421
321	-10299.1479
322	-10304.2512
323	-10310.2969
324	-10314.7246
325	-10320.5875
326	-10325.6511
327	-10330.763
328	-10335.3057
329	-10339.8191
330	-10344.0549
331	-10347.7371
332	-10351.4974
333	-10354.2548
334	-10357.9115
335	-10360.7351
336	-10363.2595
337	-10363.9795
338	-10365.926
339	-10369.3336
340	-10372.4476
341	-10375.7565
342	-10378.9034
343	-10381.0904
344	-10383.7236
345	-10385.0417
346	-10387.083
347	-10390.1108
348	-10392.2191
349	-10394.2039
350	-10395.3214
351	-10476.0489
352	-10478.315
353	-10477.8181
354	-10479.8351
355	-10482.6684
356	-10480.3753
357	-10475.7168
358	-10470.4882
359	-10473.454
360	-10475.9529
361	-10479.2852
362	-10473.9337
363	-10480.3707
364	-10484.2356
365	-10487.4465
366	-10488.9136
367	-10491.0738
368	-10493.594
369	-10496.1187
370	-10498.4526
371	-10500.8796
372	-10501.7891
373	-10504.4401
374	-10504.2099
375	-10508.452
376	-10510.8105
377	-10513.228
378	-10515.1406
379	-10517.1879
380	-10519.1309
381	-10520.6279
382	-10521.908
383	-10523.5853
384	-10524.4153
385	-10524.1172
386	-10525.0838
387	-10526.2566
388	-10527.5302
389	-10528.7788
390	-10529.8537
391	-10530.7777
392	-10531.8219
393	-10531.2275
394	-10532.3249
395	-10534.2969
396	-10535.9353
397	-10537.4846
398	-10538.9517
399	-10539.9925
400	-10541.3672

==> Gr2D14Mbeta50k05graph.txt <==
1	10
2	9.9699
3	9.94
4	9.9072
5	9.8714
6	9.8322
7	9.7894
8	9.7427
9	9.6917
10	9.6362
11	9.5758
12	9.51
13	9.4385
14	9.361
15	9.2769
16	9.186
17	9.0877
18	8.9818
19	8.8677
20	8.7525
21	8.639
22	8.5263
23	8.4143
24	8.3013
25	8.1804
26	8.0514
27	7.9244
28	7.802
29	7.6831
30	7.5663
31	7.4505
32	7.3346
33	7.2085
34	7.0713
35	6.9389
36	6.8157
37	6.6985
38	6.5847
39	6.4716
40	6.3536
41	6.2264
42	6.0868
43	5.9313
44	5.7569
45	5.5607
46	5.3384
47	5.0861
48	4.7997
49	4.4722
50	4.1044
51	2.8634
52	2.3591
53	1.8673
54	1.4062
55	0.995
56	0.6528
57	0.3855
58	0.1896
59	0.0547
60	-0.2067
61	-0.9289
62	-2.253
63	-4.1695
64	-6.7257
65	-10.2496
66	-14.9263
67	-20.9057
68	-28.3966
69	-37.7193
70	-49.28
71	-63.4923
72	-80.7676
73	-101.5113
74	-126.0655
75	-154.712
76	-187.6864
77	-225.1353
78	-267.1142
79	-313.6273
80	-364.6251
81	-419.9956
82	-479.5593
83	-543.0679
84	-610.2153
85	-680.6501
86	-753.9876
87	-829.8249
88	-907.7604
89	-987.4031
90	-1068.3892
91	-1150.3806
92	-1233.068
93	-1316.1644
94	-1399.4078
95	-1482.5633
96	-1565.4009
97	-1647.7096
98	-1729.3046
99	-1810.0289
100	-1889.7429
101	-3308.9821
102	-3403.7927
103	-3490.1182
104	-3573.0386
105	-3653.3746
106	-3731.2783
107	-3806.8664
108	-3880.2212
109	-3951.4178
110	-4020.531
111	-4087.6348
112	-4152.7909
113	-4216.0574
114	-4277.503
115	-4337.2014
116	-4395.2116
117	-4451.5959
118	-4506.4134
119	-4559.7188
120	-4611.56
121	-4661.9927
122	-4711.0724
123	-4758.8503
124	-4805.3696
125	-4850.6733
126	-4894.805
127	-4937.81
128	-4979.7329
129	-5020.6159
130	-5060.4796
131	-5099.3167
132	-5137.1335
133	-5173.9397
134	-5209.7507
135	-5244.5872
136	-5278.469
137	-5311.3986
138	-5343.3847
139	-5374.4339
140	-5404.5567
141	-5433.7677
142	-5462.0843
143	-5489.5255
144	-5516.1106
145	-5541.86
146	-5566.7947
147	-5590.9347
148	-5614.2985
149	-5636.9046
150	-5658.772
151	-7088.5806
152	-7188.5002
153	-7259.3848
154	-7297.4201
155	-7321.6525
156	-7344.596
157	-7366.0895
158	-7387.6844
159	-7407.9247
160	-7428.1316
161	-7447.187
162	-7465.6899
163	-7483.442
164	-7500.6096
165	-7517.2272
166	-7533.3939
167	-7549.1877
168	-7564.6434
169	-7579.7191
170	-7594.3823
171	-7608.6622
172	-7622.5989
173	-7636.1522
174	-7649.2266
175	-7661.8054
176	-7673.9498
177	-7685.6795
178	-7697.0033
179	-7707.9651
180	-7718.6164
181	-7728.9938
182	-7739.1121
183	-7748.9419
184	-7758.4306
185	-7767.5763
186	-7776.4241
187	-7785.0298
188	-7793.4494
189	-7801.7401
190	-7809.9593
191	-7818.1571
192	-7826.3517
193	-7834.5267
194	-7842.6494
195	-7850.6772
196	-7858.5725
197	-7866.2709
198	-7873.7546
199	-7881.055
200	-7888.197
201	-8778.721
202	-8875.4552
203	-8937.6863
204	-8955.9344
205	-8958.1124
206	-8956.5391
207	-8962.6861
208	-8949.9614
209	-8961.7871
210	-8949.9285
211	-8960.4184
212	-8937.4671
213	-8955.3016
214	-8940.3199
215	-8957.3959
216	-8952.2722
217	-8966.3983
218	-8969.1797
219	-8979.7187
220	-8986.5083
221	-8995.8504
222	-9004.3771
223	-9013.5047
224	-9022.4993
225	-9031.2276
226	-9039.5766
227	-9047.6887
228	-9055.5898
229	-9063.2975
230	-9070.8684
231	-9078.304
232	-9085.4362
233	-9092.3635
234	-9099.1947
235	-9105.6486
236	-9111.7482
237	-9117.6463
238	-9123.3554
239	-9128.8465
240	-9134.1517
241	-9139.1429
242	-9143.7392
243	-9148.5147
244	-9153.1889
245	-9158.0715
246	-9163.0136
247	-9167.8642
248	-9172.618
249	-9177.273
250	-9181.8668
251	-9643.2008
252	-9714.7021
253	-9733.0312
254	-9734.3266
255	-9725.2371
256	-9715.3196
257	-9701.3153
258	-9687.312
259	-9681.1822
260	-9663.0119
261	-9667.4846
262	-9649.2627
263	-9658.1051
264	-9654.2417
265	-9657.2369
266	-9658.6976
267	-9666.7429
268	-9673.4893
269	-9681.8651
270	-9688.9733
271	-9697.3635
272	-9705.9477
273	-9715.0287
274	-9723.3707
275	-9731.6902
276	-9739.7164
277	-9747.483
278	-9754.9713
279	-9762.2286
280	-9769.2284
281	-9775.9705
282	-9782.5185
283	-9788.8549
284	-9794.8985
285	-9800.533
286	-9805.5786
287	-9809.9969
288	-9813.8026
289	-9817.1877
290	-9819.2636
291	-9821.785
292	-9824.3572
293	-9827.7914
294	-9831.6981
295	-9835.7416
296	-9839.5888
297	-9843.1565
298	-9846.945
299	-9850.7001
300	-9854.3971
301	-10062.4005
302	-10048.7702
303	-10049.6746
304	-10042.0695
305	-10038.398
306	-10026.8507
307	-10035.1264
308	-10021.316
309	-10024.9285
310	-10024.7749
311	-10023.3018
312	-10019.4269
313	-10015.1412
314	-10015.8267
315	-10019.7541
316	-10028.0306
317	-10030.203
318	-10029.6456
319	-10034.0466
320	-10043.8018
321	-10052.0165
322	-10058.463
323	-10061.9979
324	-10070.6053
325	-10076.0104
326	-10082.4419
327	-10088.1894
328	-10093.6676
329	-10098.8935
330	-10103.385
331	-10108.9353
332	-10113.8777
333	-10118.9405
334	-10123.9748
335	-10128.4158
336	-10132.3936
337	-10136.0745
338	-10140.3876
339	-10144.7131
340	-10149.1578
341	-10153.6093
342	-10157.8613
343	-10162.0314
344	-10166.6012
345	-10170.6318
346	-10174.2198
347	-10177.7725
348	-10180.9564
349	-10184.5443
350	-10187.748
351	-10277.9548
352	-10283.3817
353	-10290.624
354	-10284.2051
355	-10291.2861
356	-10298.8923
357	-10305.2769
358	-10310.2557
359	-10313.3736
360	-10303.6833
361	-10313.6828
362	-10316.9853
363	-10309.1325
364	-10312.5298
365	-10318.532
366	-10317.2551
367	-10323.5833
368	-10327.6155
369	-10324.0504
370	-10322.824
371	-10329.1106
372	-10329.8887
373	-10334.1435
374	-10332.4037
375	-10331.7571
376	-10338.9704
377	-10342.0952
378	-10338.3812
379	-10343.08
380	-10344.5275
381	-10337.7475
382	-10344.8373
383	-10347.8755
384	-10347.9122
385	-10349.38
386	-10351.1382
387	-10353.5439
388	-10348.9448
389	-10354.8171
390	-10357.6284
391	-10359.526
392	-10357.2098
393	-10359.7352
394	-10358.723
395	-10361.9199
396	-10363.422
397	-10359.4924
398	-10362.0015
399	-10364.5733
400	-10363.9503

==> Gr2D15Mbeta50k05graph.txt <==
1	10
2	9.9835
3	9.967
4	9.9489
5	9.9292
6	9.9075
7	9.8838
8	9.8578
9	9.8295
10	9.7984
11	9.7646
12	9.7276
13	9.6873
14	9.6434
15	9.5956
16	9.5436
17	9.4871
18	9.4259
19	9.3595
20	9.2878
21	9.2104
22	9.1269
23	9.0373
24	8.9439
25	8.8528
26	8.7638
27	8.6761
28	8.5895
29	8.5034
30	8.4176
31	8.3317
32	8.2456
33	8.1571
34	8.0626
35	7.9617
36	7.8546
37	7.7413
38	7.622
39	7.5009
40	7.3785
41	7.2553
42	7.1325
43	7.0134
44	6.905
45	6.8063
46	6.7164
47	6.6351
48	6.5619
49	6.4969
50	6.4466
51	6.3403
52	6.313
53	6.2657
54	6.1779
55	6.0221
56	5.7945
57	5.5031
58	5.1253
59	4.6586
60	4.1782
61	3.7221
62	3.3006
63	2.8946
64	2.4938
65	2.1097
66	1.7507
67	1.4228
68	1.1291
69	0.8708
70	0.6473
71	0.4567
72	0.2967
73	0.1643
74	0.0566
75	-0.0291
76	-0.0955
77	-0.1451
78	-0.1804
79	-0.2034
80	-0.2163
81	-0.2211
82	-0.2196
83	-0.2132
84	-0.2033
85	-0.1909
86	-0.1769
87	-0.1622
88	-0.1472
89	-0.1324
90	-0.118
91	-0.1044
92	-0.0917
93	-0.08
94	-0.2955
95	-0.9009
96	-1.8372
97	-2.9392
98	-4.3524
99	-6.0699
100	-8.0133
101	-4.5498
102	-8.9677
103	-15.0361
104	-22.6161
105	-31.7556
106	-42.67
107	-55.7103
108	-71.4533
109	-90.7077
110	-114.2513
111	-142.7191
112	-176.6201
113	-216.2623
114	-261.6765
115	-312.6194
116	-368.6649
117	-429.29
118	-493.9436
119	-562.0776
120	-633.1658
121	-706.7093
122	-782.2469
123	-859.3484
124	-937.6447
125	-1016.7743
126	-1096.4211
127	-1176.3303
128	-1256.2787
129	-1336.0708
130	-1415.537
131	-1494.5349
132	-1572.9355
133	-1650.6346
134	-1727.5548
135	-1803.6253
136	-1878.793
137	-1953.0244
138	-2026.2994
139	-2098.6053
140	-2169.9365
141	-2240.2999
142	-2309.7106
143	-2378.1942
144	-2445.7752
145	-2512.4823
146	-2578.3531
147	-2643.4229
148	-2707.7153
149	-2771.2577
150	-2834.0621
151	-4214.9178
152	-4306.5754
153	-4390.7396
154	-4470.994
155	-4549.4921
156	-4627.1412
157	-4703.8237
158	-4778.8533
159	-4852.1951
160	-4924.0975
161	-4994.497
162	-5063.3331
163	-5130.499
164	-5195.7643
165	-5259.113
166	-5320.7347
167	-5380.6828
168	-5438.898
169	-5495.4851
170	-5550.4917
171	-5603.8462
172	-5655.5106
173	-5705.4025
174	-5753.4828
175	-5799.8195
176	-5844.5284
177	-5887.718
178	-5929.3976
179	-5969.4992
180	-6007.9763
181	-6044.8931
182	-6080.3606
183	-6114.4616
184	-6147.2856
185	-6178.8936
186	-6209.3486
187	-6238.673
188	-6266.797
189	-6293.6891
190	-6319.3894
191	-6343.9714
192	-6367.5175
193	-6390.1102
194	-6411.8398
195	-6432.8003
196	-6453.1012
197	-6472.8436
198	-6492.0778
199	-6510.8021
200	-6528.9849
201	-7425.1706
202	-7496.5943
203	-7533.7797
204	-7546.6154
205	-7560.0559
206	-7565.6684
207	-7576.2124
208	-7575.9414
209	-7585.8859
210	-7583.8131
211	-7594.6544
212	-7593.4019
213	-7603.5377
214	-7601.5803
215	-7612.8334
216	-7614.6745
217	-7627.6224
218	-7632.6036
219	-7645.9562
220	-7655.6418
221	-7667.9376
222	-7678.5794
223	-7690.1771
224	-7701.1908
225	-7711.8604
226	-7722.2928
227	-7732.5451
228	-7742.9617
229	-7753.3882
230	-7763.3358
231	-7773.0793
232	-7782.9146
233	-7792.8528
234	-7802.8225
235	-7812.7997
236	-7822.7239
237	-7832.6846
238	-7842.7264
239	-7853.1145
240	-7864.1506
241	-7875.8119
242	-7887.2282
243	-7898.9364
244	-7910.4834
245	-7921.3311
246	-7931.6159
247	-7941.6197
248	-7951.3673
249	-7960.7759
250	-7969.7693
251	-8448.4239
252	-8487.1362
253	-8488.9458
254	-8490.3403
255	-8464.5756
256	-8453.5427
257	-8421.0864
258	-8417.9846
259	-8392.278
260	-8389.5702
261	-8370.8806
262	-8366.9142
263	-8356.7113
264	-8355.0492
265	-8353.6555
266	-8357.5463
267	-8358.9533
268	-8367.7356
269	-8371.1097
270	-8385.3479
271	-8392.5735
272	-8405.073
273	-8413.5894
274	-8425.052
275	-8435.8967
276	-8447.9396
277	-8458.8958
278	-8469.6115
279	-8479.717
280	-8489.5593
281	-8498.9892
282	-8507.9291
283	-8516.808
284	-8525.3746
285	-8533.6649
286	-8541.0997
287	-8547.6514
288	-8553.1634
289	-8558.3885
290	-8563.0621
291	-8568.5475
292	-8573.8067
293	-8579.3856
294	-8585.1381
295	-8590.7107
296	-8595.9126
297	-8593.1857
298	-8595.2658
299	-8596.1115
300	-8595.7673
301	-8827.4365
302	-8812.202
303	-8818.4698
304	-8796.0557
305	-8778.9537
306	-8760.5393
307	-8771.3683
308	-8768.9136
309	-8755.7888
310	-8756.0965
311	-8755.1481
312	-8755.8158
313	-8749.1623
314	-8745.1503
315	-8758.7691
316	-8754.4783
317	-8765.0511
318	-8759.904
319	-8768.5953
320	-8767.9866
321	-8776.469
322	-8781.3174
323	-8777.6078
324	-8787.6848
325	-8793.9453
326	-8798.2028
327	-8784.1366
328	-8799.2628
329	-8804.9159
330	-8800.771
331	-8806.2953
332	-8812.8126
333	-8805.1026
334	-8816.682
335	-8819.7929
336	-8824.667
337	-8817.2863
338	-8825.4004
339	-8832.1523
340	-8835.0929
341	-8829.4397
342	-8838.1453
343	-8843.0185
344	-8846.158
345	-8847.1361
346	-8849.8734
347	-8854.0326
348	-8849.9741
349	-8856.4815
350	-8861.04
351	-8947.7947
352	-8947.0267
353	-8949.1734
354	-8950.2176
355	-8948.8022
356	-8946.6454
357	-8946.3684
358	-8944.8763
359	-8948.9656
360	-8950.6337
361	-8948.6017
362	-8950.2565
363	-8948.3464
364	-8950.6255
365	-8953.0487
366	-8950.965
367	-8954.1927
368	-8953.3972
369	-8954.436
370	-8954.548
371	-8954.2334
372	-8956.9072
373	-8957.2662
374	-8958.7873
375	-8957.8906
376	-8958.6502
377	-8959.1368
378	-8959.8242
379	-8959.7249
380	-8960.8842
381	-8961.4818
382	-8960.6967
383	-8962.1941
384	-8962.9819
385	-8962.7698
386	-8963.2909
387	-8963.0573
388	-8963.9154
389	-8963.9528
390	-8964.7772
391	-8965.2899
392	-8964.9877
393	-8965.7065
394	-8966.2289
395	-8966.5808
396	-8966.6923
397	-8966.9656
398	-8967.4718
399	-8967.8628
400	-8968.15

==> Gr2D1Mvf30beta50k05graph.txt <==
1	10
2	9.7162
3	9.4373
4	9.136
5	8.8113
6	8.4621
7	8.0879
8	7.6881
9	7.2626
10	6.8119
11	6.3368
12	5.8392
13	5.3216
14	4.7879
15	3.8318
16	2.7391
17	1.6666
18	0.7425
19	-0.0081
20	-0.7277
21	-1.5623
22	-2.5573
23	-3.7449
24	-5.1488
25	-6.7746
26	-8.609
27	-10.6389
28	-12.8508
29	-15.2314
30	-17.7675
31	-20.4474
32	-23.2612
33	-26.1988
34	-29.2524
35	-32.4155
36	-35.6808
37	-39.0407
38	-42.4856
39	-46.0027
40	-49.5785
41	-53.1989
42	-56.847
43	-60.5051
44	-64.1543
45	-67.774
46	-71.3467
47	-74.8587
48	-78.3
49	-81.6631
50	-84.9428
51	-95.6472
52	-99.1198
53	-102.4388
54	-105.6404
55	-108.734
56	-111.7228
57	-114.609
58	-117.3893
59	-120.0652
60	-122.6382
61	-125.1093
62	-127.4808
63	-129.7552
64	-131.9353
65	-134.0241
66	-136.0248
67	-137.941
68	-139.7758
69	-141.5327
70	-143.215
71	-144.8259
72	-146.3688
73	-147.8465
74	-149.2624
75	-150.6191
76	-151.9194
77	-153.1661
78	-154.3615
79	-155.5081
80	-156.6084
81	-157.6646
82	-158.6787
83	-159.6526
84	-160.588
85	-161.4867
86	-162.3503
87	-163.1805
88	-163.9788
89	-164.7467
90	-165.4855
91	-166.1965
92	-166.881
93	-167.5399
94	-168.1744
95	-168.7855
96	-169.3741
97	-169.9413
98	-170.4878
99	-171.0147
100	-171.5227
101	-193.6915
102	-194.1622
103	-194.5885
104	-194.9912
105	-195.3765
106	-195.7474
107	-196.1066
108	-196.4559
109	-196.7961
110	-197.1279
111	-197.4517
112	-197.7679
113	-198.0766
114	-198.378
115	-198.6725
116	-198.9602
117	-199.2414
118	-199.5164
119	-199.7853
120	-200.0481
121	-200.3051
122	-200.5565
123	-200.8023
124	-201.0428
125	-201.2781
126	-201.5083
127	-201.7336
128	-201.9543
129	-202.1703
130	-202.382
131	-202.5895
132	-202.7929
133	-202.9924
134	-203.188
135	-203.3798
136	-203.568
137	-203.7527
138	-203.9342
139	-204.1124
140	-204.2876
141	-204.4597
142	-204.6289
143	-204.7953
144	-204.9591
145	-205.1205
146	-205.2795
147	-205.4362
148	-205.591
149	-205.7437
150	-205.8945
151	-226.9149
152	-227.7141
153	-228.1397
154	-228.3982
155	-228.6824
156	-228.9772
157	-229.2848
158	-229.6056
159	-229.937
160	-230.2764
161	-230.6208
162	-230.9675
163	-231.3138
164	-231.6574
165	-231.9969
166	-232.3305
167	-232.6572
168	-232.9761
169	-233.2868
170	-233.5891
171	-233.8827
172	-234.1675
173	-234.4434
174	-234.7105
175	-234.9689
176	-235.2191
177	-235.4611
178	-235.6952
179	-235.9216
180	-236.1405
181	-236.3521
182	-236.5566
183	-236.7544
184	-236.9456
185	-237.1304
186	-237.309
187	-237.4815
188	-237.6483
189	-237.8094
190	-237.9653
191	-238.116
192	-238.2619
193	-238.4031
194	-238.5398
195	-238.6721
196	-238.8004
197	-238.9247
198	-239.0451
199	-239.1619
200	-239.2751
201	-252.3229
202	-254.0038
203	-253.6388
204	-253.6138
205	-253.1435
206	-253.4373
207	-252.535
208	-253.1349
209	-251.8541
210	-252.7181
211	-251.153
212	-252.2195
213	-250.4418
214	-251.6806
215	-249.9003
216	-251.2288
217	-249.7948
218	-251.084
219	-251.1112
220	-251.3647
221	-250.7192
222	-251.4904
223	-251.7264
224	-251.9281
225	-252.1401
226	-252.2372
227	-252.49
228	-252.6879
229	-252.8787
230	-253.0634
231	-253.2421
232	-253.415
233	-253.5809
234	-253.7396
235	-253.882
236	-254.0255
237	-254.1622
238	-254.3014
239	-254.4392
240	-254.5736
241	-254.7038
242	-254.8309
243	-254.9549
244	-255.0759
245	-255.1941
246	-255.3096
247	-255.4224
248	-255.5325
249	-255.6398
250	-255.7444
251	-261.8422
252	-263.1054
253	-262.9272
254	-261.7799
255	-262.542
256	-260.7885
257	-262.0135
258	-262.0281
259	-262.0932
260	-261.1366
261	-261.7689
262	-261.9058
263	-261.9555
264	-262.0952
265	-262.1955
266	-262.3431
267	-262.4867
268	-262.629
269	-262.7642
270	-262.8931
271	-263.017
272	-263.136
273	-263.251
274	-263.3624
275	-263.4711
276	-263.5769
277	-263.679
278	-263.7769
279	-263.8716
280	-263.9636
281	-264.052
282	-264.1374
283	-264.2212
284	-264.3036
285	-264.3833
286	-264.4548
287	-264.3495
288	-264.3326
289	-263.4317
290	-263.6885
291	-263.4696
292	-263.4006
293	-263.2563
294	-263.2112
295	-263.2512
296	-263.3275
297	-263.4573
298	-263.5812
299	-263.7032
300	-263.8186
301	-267.1712
302	-267.5186
303	-267.5179
304	-267.38
305	-267.1813
306	-267.3067
307	-267.2578
308	-267.3039
309	-267.323
310	-267.4716
311	-267.582
312	-267.6939
313	-267.7985
314	-267.8963
315	-267.989
316	-268.0762
317	-268.1579
318	-268.234
319	-268.2929
320	-268.3397
321	-268.2429
322	-268.3584
323	-268.4118
324	-268.4657
325	-268.5239
326	-268.5817
327	-268.6378
328	-268.692
329	-268.744
330	-268.7935
331	-268.8409
332	-268.8869
333	-268.9217
334	-268.9629
335	-268.9522
336	-269.0153
337	-269.0566
338	-269.0942
339	-269.1323
340	-269.1805
341	-269.2405
342	-269.2857
343	-269.2725
344	-269.228
345	-269.125
346	-269.1084
347	-268.9873
348	-269.0297
349	-268.765
350	-268.8558
351	-270.7892
352	-270.7019
353	-270.5713
354	-270.4207
355	-270.4655
356	-270.4833
357	-270.5609
358	-270.5752
359	-270.6401
360	-270.6636
361	-270.7136
362	-270.7641
363	-270.8017
364	-270.8528
365	-270.8994
366	-270.9419
367	-270.9807
368	-271.0113
369	-271.0379
370	-271.0623
371	-271.0678
372	-271.0702
373	-271.0629
374	-271.0533
375	-271.0673
376	-271.096
377	-271.1238
378	-271.1519
379	-271.1778
380	-271.2036
381	-271.2274
382	-271.2497
383	-271.2706
384	-271.2902
385	-271.3086
386	-271.326
387	-271.3423
388	-271.3576
389	-271.3722
390	-271.3866
391	-271.3999
392	-271.4114
393	-271.4222
394	-271.4213
395	-271.3972
396	-271.3413
397	-271.2372
398	-271.2057
399	-271.1429
400	-271.1641

==> Gr2D1Mvf40beta50k05graph.txt <==
1	10
2	9.7129
3	9.4311
4	9.1272
5	8.8
6	8.4489
7	8.0731
8	7.6723
9	7.014
10	6.1568
11	5.1802
12	4.1361
13	3.0687
14	2.0188
15	1.02
16	0.0866
17	-0.866
18	-1.9712
19	-3.2798
20	-4.8433
21	-6.71
22	-8.9195
23	-11.497
24	-14.4265
25	-17.6852
26	-21.2521
27	-25.0999
28	-29.1986
29	-33.5176
30	-38.0287
31	-42.7049
32	-47.5209
33	-52.455
34	-57.4821
35	-62.5763
36	-67.7146
37	-72.873
38	-78.0258
39	-83.1486
40	-88.2196
41	-93.2188
42	-98.1228
43	-102.9118
44	-107.5703
45	-112.0867
46	-116.4531
47	-120.6642
48	-124.7176
49	-128.6122
50	-132.349
51	-149.5545
52	-152.8661
53	-156.0095
54	-159.0011
55	-161.8484
56	-164.5592
57	-167.1424
58	-169.6043
59	-171.953
60	-174.1961
61	-176.3395
62	-178.389
63	-180.3498
64	-182.2264
65	-184.0228
66	-185.743
67	-187.3909
68	-188.9699
69	-190.484
70	-191.937
71	-193.3323
72	-194.6731
73	-195.9625
74	-197.203
75	-198.3968
76	-199.5455
77	-200.6512
78	-201.7155
79	-202.7399
80	-203.7258
81	-204.6743
82	-205.5867
83	-206.4644
84	-207.3089
85	-208.1214
86	-208.9033
87	-209.6558
88	-210.3803
89	-211.078
90	-211.7498
91	-212.3967
92	-213.0197
93	-213.6196
94	-214.1974
95	-214.7542
96	-215.2909
97	-215.8085
98	-216.3078
99	-216.7896
100	-217.2549
101	-235.7171
102	-236.2695
103	-236.6862
104	-237.0485
105	-237.3891
106	-237.7152
107	-238.0299
108	-238.335
109	-238.6321
110	-238.9222
111	-239.2062
112	-239.4845
113	-239.7576
114	-240.0255
115	-240.2884
116	-240.5463
117	-240.7991
118	-241.0471
119	-241.2901
120	-241.5281
121	-241.7612
122	-241.9895
123	-242.2133
124	-242.4325
125	-242.6474
126	-242.858
127	-243.0643
128	-243.2664
129	-243.4641
130	-243.6574
131	-243.8464
132	-244.0311
133	-244.2115
134	-244.3877
135	-244.5598
136	-244.7279
137	-244.8924
138	-245.0534
139	-245.2113
140	-245.3661
141	-245.5179
142	-245.6669
143	-245.813
144	-245.9562
145	-246.0966
146	-246.2342
147	-246.3691
148	-246.5012
149	-246.6306
150	-246.7574
151	-263.1324
152	-264.2626
153	-264.8478
154	-265.1512
155	-265.379
156	-265.5479
157	-265.5691
158	-265.6465
159	-265.5931
160	-265.5644
161	-265.4964
162	-265.4248
163	-265.4194
164	-265.3687
165	-265.4537
166	-265.4987
167	-265.6722
168	-265.8474
169	-266.0515
170	-266.2416
171	-266.4249
172	-266.5988
173	-266.7673
174	-266.9302
175	-267.0895
176	-267.2447
177	-267.3963
178	-267.5439
179	-267.6888
180	-267.8304
181	-267.9699
182	-268.1069
183	-268.2413
184	-268.3725
185	-268.5009
186	-268.6264
187	-268.7492
188	-268.8696
189	-268.9877
190	-269.1034
191	-269.217
192	-269.3287
193	-269.4384
194	-269.5464
195	-269.6529
196	-269.7578
197	-269.8613
198	-269.9637
199	-270.0648
200	-270.1646
201	-279.5761
202	-280.8353
203	-281.2613
204	-281.468
205	-280.9638
206	-281.1671
207	-280.4924
208	-280.5811
209	-279.7595
210	-279.749
211	-278.7515
212	-278.7902
213	-277.6746
214	-277.92
215	-276.6239
216	-277.2754
217	-275.8618
218	-277.0333
219	-276.2019
220	-277.2832
221	-277.5723
222	-277.4521
223	-277.2229
224	-277.9584
225	-278.3431
226	-278.5532
227	-278.7024
228	-278.9754
229	-279.1097
230	-279.3672
231	-279.5753
232	-279.7816
233	-279.9764
234	-280.1719
235	-280.3615
236	-280.5466
237	-280.7264
238	-280.8999
239	-281.0684
240	-281.231
241	-281.3893
242	-281.5416
243	-281.6885
244	-281.8271
245	-281.9508
246	-282.08
247	-282.1974
248	-282.3225
249	-282.4442
250	-282.5631
251	-287.8235
252	-288.4404
253	-288.7445
254	-289.0077
255	-289.1078
256	-289.3701
257	-289.2702
258	-289.5276
259	-289.1109
260	-289.5826
261	-289.4472
262	-289.3779
263	-289.7605
264	-289.8799
265	-289.811
266	-289.3856
267	-289.8356
268	-289.9955
269	-289.7894
270	-289.8976
271	-290.1254
272	-290.1394
273	-290.2668
274	-290.345
275	-290.4431
276	-290.4704
277	-290.5628
278	-290.6536
279	-290.7314
280	-290.7994
281	-290.8742
282	-290.9443
283	-291.0126
284	-291.0807
285	-291.1468
286	-291.2128
287	-291.2771
288	-291.3412
289	-291.403
290	-291.4641
291	-291.5227
292	-291.5802
293	-291.6356
294	-291.6897
295	-291.7426
296	-291.7951
297	-291.8467
298	-291.8985
299	-291.9488
300	-291.9981
301	-295.1855
302	-295.4916
303	-295.6299
304	-295.6168
305	-295.6404
306	-295.8229
307	-295.8539
308	-295.8384
309	-295.4964
310	-295.9206
311	-295.9938
312	-295.6207
313	-295.9049
314	-296.0322
315	-295.7239
316	-296.0371
317	-296.1188
318	-295.7527
319	-296.0746
320	-296.1836
321	-296.1334
322	-296.2675
323	-296.3291
324	-296.3805
325	-296.1971
326	-296.3907
327	-296.4515
328	-296.3337
329	-296.4907
330	-296.5363
331	-296.452
332	-296.5752
333	-296.6162
334	-296.6044
335	-296.6735
336	-296.7138
337	-296.7519
338	-296.7892
339	-296.8248
340	-296.8585
341	-296.8881
342	-296.8766
343	-296.9289
344	-296.9601
345	-296.9885
346	-297.015
347	-297.0399
348	-297.0501
349	-297.0813
350	-297.1067
351	-299.0636
352	-299.038
353	-298.9456
354	-298.7626
355	-298.6735
356	-298.6309
357	-298.5978
358	-298.5882
359	-298.6911
360	-298.7244
361	-298.7346
362	-298.8277
363	-298.8137
364	-298.8765
365	-298.8633
366	-298.9287
367	-298.8424
368	-298.9726
369	-299.0264
370	-299.0875
371	-299.1278
372	-298.5338
373	-298.8187
374	-298.9708
375	-299.1134
376	-299.1907
377	-299.2787
378	-299.3564
379	-299.4318
380	-299.4264
381	-299.4608
382	-298.1053
383	-298.8755
384	-299.1982
385	-299.3156
386	-298.5915
387	-299.1375
388	-299.2799
389	-298.7228
390	-299.0457
391	-298.9935
392	-299.2339
393	-299.3659
394	-299.4665
395	-299.2674
396	-299.4913
397	-299.2956
398	-299.3505
399	-299.4968
400	-299.1534

==> Gr2D2Mbeta50k05graph.txt <==
1	10
2	9.716
3	9.438
4	9.139
5	8.8182
6	8.475
7	8.1068
8	7.7007
9	6.9777
10	6.0647
11	5.0508
12	3.9926
13	2.9348
14	1.9157
15	0.9639
16	0.0896
17	-0.7925
18	-1.8123
19	-3.0245
20	-4.4909
21	-6.2733
22	-8.427
23	-10.9925
24	-13.9637
25	-17.3177
26	-21.0344
27	-25.0953
28	-29.4846
29	-34.1923
30	-39.2204
31	-44.5867
32	-50.3254
33	-56.4773
34	-63.0809
35	-70.1688
36	-77.7685
37	-85.9091
38	-94.6191
39	-103.9215
40	-113.8299
41	-124.3538
42	-135.4897
43	-147.2001
44	-159.4271
45	-172.0982
46	-185.1329
47	-198.449
48	-211.9691
49	-225.6195
50	-239.3228
51	-306.5506
52	-321.4837
53	-336.0387
54	-350.2078
55	-363.9659
56	-377.299
57	-390.2043
58	-402.668
59	-414.6907
60	-426.2766
61	-437.4306
62	-448.1626
63	-458.4828
64	-468.4039
65	-477.9394
66	-487.1034
67	-495.9101
68	-504.3738
69	-512.5089
70	-520.3306
71	-527.8534
72	-535.0921
73	-542.061
74	-548.7747
75	-555.2462
76	-561.4875
77	-567.508
78	-573.315
79	-578.9158
80	-584.3169
81	-589.5244
82	-594.5438
83	-599.3803
84	-604.0397
85	-608.5276
86	-612.8495
87	-617.0114
88	-621.0184
89	-624.8763
90	-628.5908
91	-632.1674
92	-635.6113
93	-638.9275
94	-642.1216
95	-645.1983
96	-648.1627
97	-651.0188
98	-653.7707
99	-656.4225
100	-658.9784
101	-745.2894
102	-747.9298
103	-750.1856
104	-752.1922
105	-754.0122
106	-755.6979
107	-757.2885
108	-758.8109
109	-760.2804
110	-761.7067
111	-763.0956
112	-764.4516
113	-765.7777
114	-767.0759
115	-768.3477
116	-769.5938
117	-770.8153
118	-772.013
119	-773.1877
120	-774.34
121	-775.4705
122	-776.5798
123	-777.6684
124	-778.7372
125	-779.7867
126	-780.8175
127	-781.8298
128	-782.8239
129	-783.8002
130	-784.7592
131	-785.701
132	-786.6257
133	-787.5337
134	-788.4255
135	-789.3015
136	-790.1619
137	-791.007
138	-791.8377
139	-792.6544
140	-793.4577
141	-794.2481
142	-795.0258
143	-795.7912
144	-796.5445
145	-797.2866
146	-798.0185
147	-798.7406
148	-799.4531
149	-800.1566
150	-800.852
151	-879.6956
152	-883.9482
153	-886.4781
154	-887.7934
155	-888.8912
156	-889.9977
157	-891.133
158	-892.3016
159	-893.4975
160	-894.7091
161	-895.9251
162	-897.1373
163	-898.3405
164	-899.5328
165	-900.7122
166	-901.8748
167	-903.0156
168	-904.129
169	-905.2124
170	-906.266
171	-907.2919
172	-908.2933
173	-909.2723
174	-910.2293
175	-911.1624
176	-912.0689
177	-912.9482
178	-913.8014
179	-914.6307
180	-915.4387
181	-916.227
182	-916.9975
183	-917.7513
184	-918.4889
185	-919.2094
186	-919.9111
187	-920.5932
188	-921.2559
189	-921.9004
190	-922.5288
191	-923.1434
192	-923.7466
193	-924.3409
194	-924.9292
195	-925.5135
196	-926.0942
197	-926.6702
198	-927.24
199	-927.8016
200	-928.353
201	-975.2482
202	-982.918
203	-980.3742
204	-982.7727
205	-978.639
206	-981.7721
207	-976.8854
208	-980.4992
209	-975.4136
210	-979.1596
211	-973.8478
212	-977.8017
213	-973.0495
214	-976.8858
215	-972.853
216	-976.4638
217	-972.7617
218	-975.6417
219	-975.8826
220	-976.5172
221	-975.2023
222	-976.9998
223	-977.9761
224	-978.8244
225	-979.6409
226	-980.4323
227	-981.1983
228	-981.9379
229	-982.6345
230	-983.274
231	-982.6515
232	-983.942
233	-984.5942
234	-985.2201
235	-985.8085
236	-986.4107
237	-986.9599
238	-987.5442
239	-988.1066
240	-988.6562
241	-989.1964
242	-989.7275
243	-990.2514
244	-990.768
245	-991.2765
246	-991.7745
247	-992.2591
248	-992.7285
249	-993.184
250	-993.6274
251	-1017.099
252	-1022.0502
253	-1021.027
254	-1015.8931
255	-1019.2562
256	-1012.3197
257	-1017.1947
258	-1016.2543
259	-1016.4982
260	-1012.6392
261	-1015.0926
262	-1014.2177
263	-1014.5974
264	-1013.2155
265	-1014.3409
266	-1015.2995
267	-1015.8716
268	-1016.6134
269	-1017.2794
270	-1018.0156
271	-1018.7154
272	-1019.3661
273	-1019.9754
274	-1020.5422
275	-1021.0655
276	-1021.5545
277	-1022.025
278	-1022.4848
279	-1022.9496
280	-1023.3966
281	-1023.8372
282	-1024.2587
283	-1024.6785
284	-1025.0642
285	-1025.4607
286	-1025.832
287	-1026.2007
288	-1026.5612
289	-1026.9169
290	-1027.26
291	-1027.5924
292	-1027.9202
293	-1028.2403
294	-1028.5463
295	-1028.8415
296	-1029.1279
297	-1029.4045
298	-1029.671
299	-1029.9297
300	-1030.1832
301	-1041.4948
302	-1042.5373
303	-1040.1803
304	-1037.815
305	-1036.6594
306	-1033.8142
307	-1033.3265
308	-1032.7371
309	-1031.3593
310	-1032.0128
311	-1031.7056
312	-1032.2599
313	-1031.7549
314	-1032.4691
315	-1033.2133
316	-1033.7838
317	-1033.9648
318	-1034.7152
319	-1035.3418
320	-1035.9851
321	-1036.4646
322	-1037.0546
323	-1037.5551
324	-1038.0918
325	-1038.5571
326	-1038.9976
327	-1039.4424
328	-1039.861
329	-1040.2611
330	-1040.6332
331	-1041.0013
332	-1041.3611
333	-1041.7225
334	-1042.0573
335	-1042.3666
336	-1042.6642
337	-1042.9508
338	-1043.2382
339	-1043.5212
340	-1043.7973
341	-1044.06
342	-1044.3035
343	-1044.5069
344	-1044.6802
345	-1044.8138
346	-1044.7615
347	-1044.8918
348	-1044.7018
349	-1044.9602
350	-1045.0958
351	-1050.4734
352	-1050.8368
353	-1049.9706
354	-1049.7785
355	-1049.3703
356	-1049.0803
357	-1048.9867
358	-1048.8959
359	-1049.0421
360	-1049.1078
361	-1049.1463
362	-1049.0516
363	-1049.2736
364	-1049.5031
365	-1049.7217
366	-1049.8029
367	-1050.0288
368	-1050.247
369	-1050.4501
370	-1050.6887
371	-1050.8875
372	-1051.0294
373	-1051.2131
374	-1051.3772
375	-1051.5137
376	-1051.6258
377	-1051.7748
378	-1051.9081
379	-1052.0046
380	-1052.0352
381	-1052.1585
382	-1052.2461
383	-1052.265
384	-1052.2713
385	-1052.276
386	-1052.3062
387	-1052.3931
388	-1052.4619
389	-1052.5567
390	-1052.6568
391	-1052.7485
392	-1052.832
393	-1052.9116
394	-1052.991
395	-1053.0767
396	-1053.154
397	-1053.2276
398	-1053.3083
399	-1053.4106
400	-1053.5176

==> Gr2D3Mbeta50k05graph.txt <==
1	10
2	9.9387
3	9.8777
4	9.8112
5	9.7385
6	9.6592
7	9.5727
8	9.4785
9	9.377
10	9.2729
11	9.165
12	9.0527
13	8.9353
14	8.812
15	8.6825
16	8.546
17	8.4022
18	8.2505
19	8.0905
20	7.9215
21	7.7429
22	7.5517
23	7.3465
24	7.1257
25	6.8879
26	6.6319
27	6.3563
28	6.0595
29	5.7421
30	5.4067
31	5.057
32	4.6966
33	4.3286
34	3.9548
35	3.5777
36	3.1991
37	2.8203
38	2.4401
39	1.9312
40	1.3001
41	0.728
42	0.2279
43	-0.2027
44	-0.8987
45	-1.9539
46	-3.3873
47	-5.2623
48	-7.6752
49	-10.891
50	-15.0845
51	-29.211
52	-38.5866
53	-49.1299
54	-60.6796
55	-73.0854
56	-86.2206
57	-99.9625
58	-114.1806
59	-128.7439
60	-143.5268
61	-158.4119
62	-173.2935
63	-188.0782
64	-202.6862
65	-217.0503
66	-231.1185
67	-244.8499
68	-258.2154
69	-271.1949
70	-283.7776
71	-295.9576
72	-307.7355
73	-319.114
74	-330.0965
75	-340.6891
76	-350.8988
77	-360.7319
78	-370.1963
79	-379.3013
80	-388.056
81	-396.4715
82	-404.5592
83	-412.3292
84	-419.7931
85	-426.9625
86	-433.8492
87	-440.4651
88	-446.822
89	-452.9317
90	-458.8048
91	-464.4519
92	-469.8823
93	-475.1049
94	-480.1283
95	-484.9618
96	-489.6142
97	-494.0939
98	-498.4087
99	-502.5656
100	-506.5713
101	-590.5152
102	-594.3671
103	-597.7216
104	-600.8359
105	-603.812
106	-606.6894
107	-609.4895
108	-612.2215
109	-614.8901
110	-617.4979
111	-620.0449
112	-622.5319
113	-624.9602
114	-627.3309
115	-629.6442
116	-631.9013
117	-634.1025
118	-636.2486
119	-638.3403
120	-640.3779
121	-642.3627
122	-644.2958
123	-646.1783
124	-648.0118
125	-649.7986
126	-651.5399
127	-653.237
128	-654.8904
129	-656.5004
130	-658.0685
131	-659.5972
132	-661.0889
133	-662.5457
134	-663.968
135	-665.3564
136	-666.7122
137	-668.0366
138	-669.3313
139	-670.598
140	-671.8385
141	-673.0541
142	-674.2464
143	-675.4162
144	-676.564
145	-677.6898
146	-678.7948
147	-679.8801
148	-680.9462
149	-681.9924
150	-683.0187
151	-747.6638
152	-752.2767
153	-755.1746
154	-757.0989
155	-758.6679
156	-760.1042
157	-761.4682
158	-762.7196
159	-763.8799
160	-764.921
161	-765.9053
162	-766.8546
163	-767.8447
164	-768.8653
165	-769.9879
166	-771.1275
167	-772.2718
168	-773.3974
169	-774.4995
170	-775.5668
171	-776.6038
172	-777.6138
173	-778.5983
174	-779.5537
175	-780.4746
176	-781.3618
177	-782.2205
178	-783.0553
179	-783.8699
180	-784.6655
181	-785.4393
182	-786.1872
183	-786.9081
184	-787.6025
185	-788.2642
186	-788.9081
187	-789.4904
188	-790.0383
189	-790.4387
190	-790.8084
191	-790.996
192	-791.0855
193	-791.2282
194	-791.3511
195	-791.8006
196	-792.2154
197	-792.7562
198	-793.3006
199	-793.8265
200	-794.3336
201	-832.4123
202	-837.2031
203	-838.275
204	-839.3531
205	-839.1353
206	-837.8436
207	-837.4422
208	-836.5649
209	-835.3748
210	-835.129
211	-833.2977
212	-833.8073
213	-831.8452
214	-833.0003
215	-831.9454
216	-832.6214
217	-832.096
218	-832.209
219	-833.66
220	-834.8456
221	-836.0149
222	-837.0575
223	-838.017
224	-838.9003
225	-839.6761
226	-840.4838
227	-841.1817
228	-841.931
229	-842.619
230	-843.3048
231	-843.9602
232	-844.5996
233	-845.2191
234	-845.7988
235	-846.3405
236	-846.8488
237	-847.3297
238	-847.7873
239	-848.226
240	-848.6484
241	-849.0569
242	-849.4523
243	-849.8365
244	-850.2112
245	-850.5799
246	-850.9441
247	-851.3065
248	-851.6691
249	-852.0324
250	-852.3922
251	-872.0605
252	-873.9105
253	-874.1269
254	-874.0292
255	-872.412
256	-873.4814
257	-870.1109
258	-872.1694
259	-866.7932
260	-870.5753
261	-869.0736
262	-870.1579
263	-867.0899
264	-869.5618
265	-868.7383
266	-868.4829
267	-868.203
268	-870.4966
269	-870.7235
270	-870.1127
271	-870.3888
272	-871.5494
273	-872.0853
274	-871.3127
275	-872.0848
276	-872.8751
277	-872.7442
278	-873.5414
279	-873.9008
280	-874.3619
281	-874.1479
282	-874.9312
283	-875.342
284	-875.5954
285	-875.9565
286	-876.1271
287	-876.4523
288	-876.6449
289	-876.9555
290	-877.2197
291	-877.4977
292	-877.7763
293	-878.0567
294	-878.3323
295	-878.6
296	-878.8601
297	-879.1085
298	-879.3508
299	-879.5833
300	-879.8107
301	-890.8613
302	-891.3083
303	-891.7212
304	-891.8665
305	-892.5367
306	-892.6825
307	-892.664
308	-891.3315
309	-892.3278
310	-892.429
311	-892.1879
312	-892.708
313	-892.9369
314	-892.9679
315	-892.8095
316	-893.3028
317	-892.8138
318	-893.4211
319	-893.3685
320	-893.622
321	-893.3092
322	-893.8258
323	-893.9151
324	-894.13
325	-893.7243
326	-894.3163
327	-894.4975
328	-894.0615
329	-894.6242
330	-894.8189
331	-894.6903
332	-895.0445
333	-895.2014
334	-895.278
335	-895.4755
336	-895.2986
337	-895.61
338	-895.7722
339	-895.9077
340	-896.0234
341	-895.847
342	-896.1391
343	-896.2795
344	-896.3738
345	-896.491
346	-896.4718
347	-896.6187
348	-896.6958
349	-896.7868
350	-896.8717
351	-902.2527
352	-902.1835
353	-902.2446
354	-902.5069
355	-902.8107
356	-902.8469
357	-903.1
358	-903.1765
359	-903.2487
360	-903.5241
361	-903.5508
362	-903.6796
363	-903.6624
364	-903.2946
365	-903.5772
366	-903.8122
367	-903.9845
368	-904.0717
369	-903.6822
370	-904.0154
371	-903.6504
372	-903.9047
373	-903.8906
374	-904.1367
375	-904.2378
376	-904.3395
377	-904.1644
378	-904.393
379	-904.4531
380	-904.5503
381	-904.3097
382	-904.4952
383	-904.6156
384	-904.6813
385	-904.742
386	-903.9992
387	-904.3547
388	-904.5985
389	-904.7546
390	-904.7828
391	-904.8825
392	-904.9014
393	-904.5778
394	-904.2609
395	-904.5267
396	-904.6697
397	-904.7584
398	-904.859
399	-904.5655
400	-904.8252

==> Gr2D4Mbeta50k05graph.txt <==
1	10
2	9.7287
3	9.4628
4	9.1763
5	8.8684
6	8.5383
7	8.1855
8	7.8096
9	7.4107
10	6.9891
11	6.5456
12	6.0817
13	5.5494
14	4.7738
15	3.7229
16	2.6206
17	1.5945
18	0.7405
19	0.0652
20	-0.5449
21	-1.2477
22	-2.0896
23	-3.1128
24	-4.3523
25	-5.8235
26	-7.5196
27	-9.4321
28	-11.5525
29	-13.8741
30	-16.3944
31	-19.1171
32	-22.0546
33	-25.2273
34	-28.667
35	-32.4198
36	-36.5317
37	-41.0402
38	-45.9874
39	-51.4275
40	-57.4277
41	-64.0686
42	-71.444
43	-79.6593
44	-88.8411
45	-99.139
46	-110.7317
47	-123.7963
48	-138.453
49	-154.7682
50	-172.762
51	-252.9336
52	-282.7229
53	-314.1774
54	-347.1619
55	-381.4364
56	-416.7599
57	-452.9082
58	-489.5931
59	-526.6148
60	-563.7872
61	-600.9317
62	-637.9055
63	-674.5758
64	-710.8256
65	-746.5614
66	-781.7036
67	-816.1892
68	-849.9651
69	-882.9888
70	-915.2292
71	-946.6636
72	-977.2754
73	-1007.0549
74	-1035.9955
75	-1064.0981
76	-1091.3679
77	-1117.8119
78	-1143.4406
79	-1168.2636
80	-1192.2937
81	-1215.5471
82	-1238.042
83	-1259.7949
84	-1280.8232
85	-1301.148
86	-1320.7906
87	-1339.7712
88	-1358.1086
89	-1375.8221
90	-1392.933
91	-1409.4598
92	-1425.4212
93	-1440.8369
94	-1455.7245
95	-1470.1012
96	-1483.9847
97	-1497.3923
98	-1510.3392
99	-1522.8403
100	-1534.9106
101	-1985.1481
102	-1994.1381
103	-2002.4383
104	-2010.3406
105	-2017.9148
106	-2025.2019
107	-2032.2537
108	-2039.1025
109	-2045.7655
110	-2052.2518
111	-2058.5671
112	-2064.7144
113	-2070.697
114	-2076.5182
115	-2082.1812
116	-2087.6892
117	-2093.0457
118	-2098.2541
119	-2103.3175
120	-2108.2378
121	-2113.0169
122	-2117.657
123	-2122.1614
124	-2126.5335
125	-2130.7774
126	-2134.8972
127	-2138.8976
128	-2142.7822
129	-2146.5544
130	-2150.2176
131	-2153.775
132	-2157.2295
133	-2160.584
134	-2163.841
135	-2167.0033
136	-2170.0744
137	-2173.0574
138	-2175.9555
139	-2178.7718
140	-2181.509
141	-2184.1701
142	-2186.7579
143	-2189.2752
144	-2191.7242
145	-2194.1069
146	-2196.4255
147	-2198.682
148	-2200.8785
149	-2203.0167
150	-2205.0984
151	-2640.4536
152	-2649.8476
153	-2655.9559
154	-2659.4405
155	-2661.7017
156	-2663.8653
157	-2665.9588
158	-2667.9816
159	-2669.9392
160	-2671.8421
161	-2673.7012
162	-2675.5236
163	-2677.314
164	-2679.0751
165	-2680.8087
166	-2682.516
167	-2684.1992
168	-2685.8621
169	-2687.5084
170	-2689.1421
171	-2690.766
172	-2692.382
173	-2693.9911
174	-2695.5927
175	-2697.185
176	-2698.7652
177	-2700.3293
178	-2701.8719
179	-2703.3881
180	-2704.8756
181	-2706.335
182	-2707.7689
183	-2709.1797
184	-2710.5695
185	-2711.9402
186	-2713.2931
187	-2714.6287
188	-2715.9471
189	-2717.2482
190	-2718.5309
191	-2719.7952
192	-2721.0408
193	-2722.2676
194	-2723.4757
195	-2724.6655
196	-2725.8379
197	-2726.9936
198	-2728.1335
199	-2729.2582
200	-2730.3687
201	-2985.4871
202	-2999.6741
203	-3004.3971
204	-3004.1137
205	-3003.0807
206	-3002.8291
207	-3000.1503
208	-3000.6062
209	-2995.9616
210	-2997.8371
211	-2992.3333
212	-2995.5761
213	-2992.4743
214	-2995.9091
215	-2995.317
216	-2998.536
217	-3000.0376
218	-3002.3571
219	-3004.0656
220	-3006.354
221	-3008.4729
222	-3010.5466
223	-3012.5917
224	-3014.5984
225	-3016.596
226	-3018.568
227	-3020.4842
228	-3022.3472
229	-3024.175
230	-3025.9654
231	-3027.7209
232	-3029.4389
233	-3031.1235
234	-3032.7722
235	-3034.3902
236	-3035.9723
237	-3037.5166
238	-3039.0013
239	-3040.1719
240	-3041.1273
241	-3037.4068
242	-3038.9947
243	-3034.9848
244	-3036.7636
245	-3037.847
246	-3039.4578
247	-3041.05
248	-3042.6049
249	-3044.128
250	-3045.6069
251	-3176.8144
252	-3186.9702
253	-3184.6707
254	-3175.7925
255	-3173.4961
256	-3163.0764
257	-3163.5512
258	-3155.94
259	-3157.1104
260	-3156.5301
261	-3157.7064
262	-3158.5214
263	-3158.6208
264	-3162.3936
265	-3164.8108
266	-3167.1725
267	-3167.3978
268	-3170.8564
269	-3173.2877
270	-3175.6896
271	-3178.0422
272	-3180.2714
273	-3182.3961
274	-3184.426
275	-3186.3947
276	-3188.2924
277	-3190.1451
278	-3191.9427
279	-3193.6457
280	-3195.2776
281	-3196.8654
282	-3198.4153
283	-3199.9214
284	-3201.4273
285	-3202.9052
286	-3204.2951
287	-3205.6392
288	-3206.9347
289	-3208.1806
290	-3209.3729
291	-3210.428
292	-3209.9611
293	-3211.4191
294	-3210.4364
295	-3210.889
296	-3210.8146
297	-3211.1334
298	-3210.9784
299	-3211.4346
300	-3211.7111
301	-3273.5842
302	-3266.9707
303	-3262.6899
304	-3253.3776
305	-3247.18
306	-3239.6437
307	-3236.5519
308	-3232.3024
309	-3230.9065
310	-3229.2229
311	-3229.2151
312	-3229.153
313	-3230.7669
314	-3232.061
315	-3233.9831
316	-3235.493
317	-3237.5242
318	-3239.9685
319	-3242.161
320	-3244.6279
321	-3247.0674
322	-3249.3944
323	-3251.6294
324	-3253.7128
325	-3255.6673
326	-3257.5212
327	-3259.3222
328	-3261.0965
329	-3262.8477
330	-3264.5117
331	-3266.1079
332	-3267.5942
333	-3268.9705
334	-3270.3825
335	-3271.9685
336	-3273.4568
337	-3274.9245
338	-3275.9275
339	-3276.7427
340	-3277.0692
341	-3277.9349
342	-3278.1481
343	-3279.3377
344	-3280.3255
345	-3281.3999
346	-3282.4154
347	-3283.5071
348	-3284.524
349	-3285.5351
350	-3286.5203
351	-3312.4685
352	-3312.2282
353	-3307.6116
354	-3305.0988
355	-3302.851
356	-3303.1625
357	-3299.7244
358	-3299.9495
359	-3298.3344
360	-3298.483
361	-3297.261
362	-3298.8546
363	-3299.6708
364	-3299.8347
365	-3299.7178
366	-3300.0162
367	-3300.7837
368	-3301.6524
369	-3302.6459
370	-3303.2635
371	-3303.9748
372	-3304.852
373	-3305.884
374	-3306.7944
375	-3307.6417
376	-3308.5575
377	-3309.3133
378	-3309.9391
379	-3310.3548
380	-3311.1476
381	-3311.7222
382	-3312.2215
383	-3312.544
384	-3313.1194
385	-3313.7001
386	-3314.2042
387	-3314.7965
388	-3315.2825
389	-3315.8232
390	-3316.2463
391	-3316.6409
392	-3317.0275
393	-3317.473
394	-3318.0111
395	-3318.4023
396	-3318.8629
397	-3319.1258
398	-3319.5475
399	-3319.9406
400	-3320.3809

==> Gr2D5Mbeta50k05graph.txt <==
1	10
2	9.8828
3	9.7668
4	9.6408
5	9.504
6	9.3556
7	9.1949
8	9.0212
9	8.8337
10	8.6318
11	8.4146
12	8.1818
13	7.9326
14	7.6667
15	7.389
16	7.1151
17	6.8436
18	6.5865
19	6.3416
20	6.0991
21	5.8549
22	5.6061
23	5.35
24	5.0845
25	4.8085
26	4.5198
27	4.2142
28	3.8956
29	3.5684
30	3.237
31	2.9056
32	2.5795
33	2.2639
34	2.0057
35	1.6382
36	1.1988
37	0.7835
38	0.408
39	0.0624
40	-0.2734
41	-0.8428
42	-1.7549
43	-3.11
44	-5.0146
45	-7.6062
46	-11.0433
47	-15.5121
48	-21.2145
49	-28.3553
50	-37.1108
51	-62.8095
52	-79.8158
53	-99.1595
54	-120.7937
55	-144.56
56	-170.2764
57	-197.7716
58	-226.8449
59	-257.3117
60	-289.0038
61	-321.7406
62	-355.349
63	-389.6701
64	-424.5414
65	-459.8093
66	-495.3324
67	-530.9785
68	-566.6228
69	-602.1501
70	-637.4606
71	-672.4643
72	-707.0852
73	-741.2551
74	-774.9177
75	-808.0126
76	-840.4758
77	-872.2553
78	-903.3101
79	-933.6052
80	-963.1174
81	-991.8273
82	-1019.7191
83	-1046.7832
84	-1073.0163
85	-1098.4184
86	-1122.9966
87	-1146.7618
88	-1169.7251
89	-1191.8994
90	-1213.2986
91	-1233.9383
92	-1253.8364
93	-1273.0117
94	-1291.4849
95	-1309.277
96	-1326.4089
97	-1342.9023
98	-1358.7783
99	-1374.0573
100	-1388.7602
101	-1769.8216
102	-1782.2579
103	-1793.3055
104	-1803.5136
105	-1813.2605
106	-1822.615
107	-1831.6139
108	-1840.2782
109	-1848.6265
110	-1856.6738
111	-1864.432
112	-1871.9127
113	-1879.1271
114	-1886.0868
115	-1892.8031
116	-1899.2854
117	-1905.5416
118	-1911.5803
119	-1917.4099
120	-1923.0388
121	-1928.4759
122	-1933.73
123	-1938.8094
124	-1943.7236
125	-1948.4834
126	-1953.0978
127	-1957.5753
128	-1961.9237
129	-1966.1488
130	-1970.2559
131	-1974.2481
132	-1978.1268
133	-1981.8926
134	-1985.5449
135	-1989.083
136	-1992.5062
137	-1995.8149
138	-1999.0106
139	-2002.0963
140	-2005.0749
141	-2007.9503
142	-2010.7264
143	-2013.407
144	-2015.9962
145	-2018.4976
146	-2020.9145
147	-2023.2497
148	-2025.5067
149	-2027.689
150	-2029.8001
151	-2362.7932
152	-2376.1119
153	-2384.5591
154	-2388.7376
155	-2391.8605
156	-2394.6244
157	-2397.0775
158	-2399.217
159	-2401.0656
160	-2402.6712
161	-2404.0941
162	-2405.712
163	-2407.1348
164	-2408.959
165	-2410.6021
166	-2412.4387
167	-2414.1929
168	-2415.9449
169	-2417.6545
170	-2419.3259
171	-2420.9563
172	-2422.5473
173	-2424.0981
174	-2425.6092
175	-2427.0817
176	-2428.5174
177	-2429.9172
178	-2431.282
179	-2432.6128
180	-2433.9109
181	-2435.178
182	-2436.4161
183	-2437.6273
184	-2438.815
185	-2439.9839
186	-2441.138
187	-2442.2773
188	-2443.3946
189	-2444.482
190	-2445.539
191	-2446.5698
192	-2447.5794
193	-2448.5702
194	-2449.5418
195	-2450.4913
196	-2451.4163
197	-2452.3156
198	-2453.1864
199	-2454.0321
200	-2454.8416
201	-2651.2071
202	-2669.1172
203	-2675.1008
204	-2674.4395
205	-2674.7298
206	-2673.5805
207	-2672.5252
208	-2671.1723
209	-2668.4113
210	-2667.4728
211	-2662.4807
212	-2662.8413
213	-2655.4754
214	-2657.9493
215	-2649.9328
216	-2655.035
217	-2652.0005
218	-2657.1414
219	-2658.2027
220	-2660.4519
221	-2661.9565
222	-2664.7312
223	-2667.097
224	-2669.3339
225	-2671.4904
226	-2673.5532
227	-2675.5867
228	-2677.5257
229	-2679.3251
230	-2680.9956
231	-2682.5992
232	-2684.1412
233	-2685.6423
234	-2687.0968
235	-2688.5143
236	-2689.8851
237	-2691.2182
238	-2692.5128
239	-2693.7841
240	-2695.0364
241	-2696.2573
242	-2697.4227
243	-2698.5549
244	-2699.6606
245	-2700.7474
246	-2701.8111
247	-2702.8507
248	-2703.8673
249	-2704.8604
250	-2705.8324
251	-2808.4767
252	-2817.6725
253	-2816.0448
254	-2813.0238
255	-2809.714
256	-2807.2127
257	-2803.0872
258	-2801.4658
259	-2796.845
260	-2796.9511
261	-2793.9989
262	-2794.0354
263	-2789.5763
264	-2792.6586
265	-2793.3473
266	-2797.1127
267	-2797.5919
268	-2797.6389
269	-2800.2391
270	-2803.1534
271	-2805.3191
272	-2807.3511
273	-2809.2772
274	-2811.1064
275	-2811.887
276	-2814.0834
277	-2815.7422
278	-2817.1384
279	-2818.6645
280	-2820.0944
281	-2821.1455
282	-2822.6856
283	-2824.0315
284	-2825.326
285	-2826.5723
286	-2827.7771
287	-2828.9367
288	-2830.0546
289	-2831.1302
290	-2832.1684
291	-2833.1726
292	-2834.1512
293	-2835.0943
294	-2835.9932
295	-2836.8523
296	-2837.6699
297	-2838.442
298	-2839.1653
299	-2839.8268
300	-2840.4523
301	-2887.3301
302	-2883.5485
303	-2884.0835
304	-2877.9373
305	-2872.8044
306	-2871.8814
307	-2867.3319
308	-2866.0365
309	-2864.3847
310	-2864.5095
311	-2861.539
312	-2863.1348
313	-2864.2366
314	-2863.2434
315	-2864.0253
316	-2864.7169
317	-2865.9495
318	-2867.6878
319	-2869.2255
320	-2870.8894
321	-2871.9725
322	-2873.9912
323	-2875.2471
324	-2876.8511
325	-2878.175
326	-2879.798
327	-2881.0321
328	-2882.3868
329	-2883.5507
330	-2884.7682
331	-2885.9966
332	-2887.218
333	-2888.364
334	-2889.4142
335	-2890.2157
336	-2891.0574
337	-2892.0532
338	-2893.0546
339	-2894.0118
340	-2894.8894
341	-2895.6458
342	-2896.263
343	-2897.1612
344	-2897.9026
345	-2898.7057
346	-2899.427
347	-2900.1353
348	-2900.7727
349	-2901.4515
350	-2902.0778
351	-2925.3035
352	-2925.6401
353	-2924.6877
354	-2922.6073
355	-2922.3497
356	-2922.5616
357	-2922.1852
358	-2922.3326
359	-2922.7102
360	-2923.0114
361	-2922.5534
362	-2922.8795
363	-2922.8495
364	-2923.7505
365	-2924.3679
366	-2925.2873
367	-2925.8391
368	-2926.7239
369	-2926.3763
370	-2927.9402
371	-2928.7374
372	-2929.3738
373	-2926.9571
374	-2929.4166
375	-2930.355
376	-2931.1514
377	-2931.8474
378	-2932.2556
379	-2932.5911
380	-2931.753
381	-2932.7775
382	-2933.5837
383	-2934.0046
384	-2934.6331
385	-2932.0261
386	-2933.7282
387	-2934.8394
388	-2935.2329
389	-2935.8632
390	-2934.1028
391	-2935.6001
392	-2936.4861
393	-2937.0247
394	-2937.1735
395	-2937.4076
396	-2936.652
397	-2937.3693
398	-2938.0882
399	-2938.6071
400	-2938.9687

==> Gr2D6Mbeta50k05graph.txt <==
1	10
2	9.9303
3	9.8612
4	9.7859
5	9.7037
6	9.6143
7	9.517
8	9.4113
9	9.2965
10	9.1721
11	9.0375
12	8.8919
13	8.7348
14	8.5655
15	8.3833
16	8.1949
17	8.0046
18	7.8113
19	7.6204
20	7.4388
21	7.2637
22	7.0902
23	6.9147
24	6.7352
25	6.5497
26	6.355
27	6.1388
28	5.8981
29	5.6299
30	5.3321
31	5.005
32	4.6521
33	4.2783
34	3.8864
35	3.4824
36	3.1077
37	2.4476
38	1.7791
39	1.1681
40	0.6289
41	0.1474
42	-0.2957
43	-0.9608
44	-1.8753
45	-3.0781
46	-4.6524
47	-6.7176
48	-9.4371
49	-13.0337
50	-17.7394
51	-30.9847
52	-41.665
53	-54.7339
54	-70.4458
55	-89.0169
56	-110.5526
57	-135.0235
58	-162.2769
59	-192.0921
60	-224.2032
61	-258.3219
62	-294.1663
63	-331.4608
64	-369.925
65	-409.2754
66	-449.247
67	-489.5987
68	-530.1147
69	-570.594
70	-610.8602
71	-650.7665
72	-690.1868
73	-729.0108
74	-767.1317
75	-804.4553
76	-840.9076
77	-876.433
78	-910.9914
79	-944.5566
80	-977.1142
81	-1008.6584
82	-1039.1904
83	-1068.721
84	-1097.2653
85	-1124.8414
86	-1151.4686
87	-1177.1685
88	-1201.9648
89	-1225.8833
90	-1248.9493
91	-1271.1876
92	-1292.6236
93	-1313.2834
94	-1333.1918
95	-1352.373
96	-1370.8505
97	-1388.6486
98	-1405.7896
99	-1422.2957
100	-1438.1876
101	-1779.054
102	-1793.9952
103	-1807.1139
104	-1819.1703
105	-1830.4789
106	-1841.2316
107	-1851.537
108	-1861.4514
109	-1871.0106
110	-1880.2377
111	-1889.1472
112	-1897.752
113	-1906.0639
114	-1914.0943
115	-1921.8527
116	-1929.3472
117	-1936.585
118	-1943.5729
119	-1950.3185
120	-1956.8305
121	-1963.1167
122	-1969.1861
123	-1975.0464
124	-1980.7054
125	-1986.1705
126	-1991.4491
127	-1996.5483
128	-2001.4748
129	-2006.2351
130	-2010.8355
131	-2015.2821
132	-2019.5809
133	-2023.7379
134	-2027.7592
135	-2031.6497
136	-2035.4144
137	-2039.0581
138	-2042.5857
139	-2046.0023
140	-2049.3122
141	-2052.5193
142	-2055.6274
143	-2058.6401
144	-2061.5607
145	-2064.3927
146	-2067.1393
147	-2069.8042
148	-2072.3903
149	-2074.9009
150	-2077.3387
151	-2336.8172
152	-2351.8221
153	-2362.0592
154	-2367.9935
155	-2371.7835
156	-2375.2335
157	-2378.5078
158	-2381.6561
159	-2384.6904
160	-2387.6239
161	-2390.463
162	-2393.2098
163	-2395.8654
164	-2398.4341
165	-2400.9218
166	-2403.3344
167	-2405.6783
168	-2407.9606
169	-2410.1884
170	-2412.3626
171	-2414.476
172	-2416.5219
173	-2418.5013
174	-2420.4196
175	-2422.283
176	-2424.0991
177	-2425.8756
178	-2427.618
179	-2429.3257
180	-2430.9925
181	-2432.6138
182	-2434.1903
183	-2435.7269
184	-2437.2287
185	-2438.6978
186	-2440.1328
187	-2441.532
188	-2442.8968
189	-2444.2303
190	-2445.5341
191	-2446.8066
192	-2448.0453
193	-2449.2489
194	-2450.418
195	-2451.5541
196	-2452.6589
197	-2453.7341
198	-2454.7812
199	-2455.8019
200	-2456.7982
201	-2597.3158
202	-2614.3347
203	-2625.1773
204	-2627.6291
205	-2626.9295
206	-2626.4116
207	-2625.9164
208	-2622.9376
209	-2622.9802
210	-2617.3676
211	-2618.3588
212	-2612.8188
213	-2613.1676
214	-2606.3764
215	-2608.659
216	-2606.3822
217	-2608.7935
218	-2607.2827
219	-2609.0749
220	-2610.385
221	-2612.892
222	-2614.5167
223	-2616.1744
224	-2618.1328
225	-2620.0129
226	-2621.8686
227	-2623.6485
228	-2625.3645
229	-2627.0177
230	-2628.6144
231	-2630.1589
232	-2631.6543
233	-2633.1033
234	-2634.5088
235	-2635.8735
236	-2637.1988
237	-2638.4858
238	-2639.7304
239	-2640.9153
240	-2642.0186
241	-2642.9621
242	-2643.7543
243	-2644.5578
244	-2645.4239
245	-2646.3835
246	-2647.3852
247	-2648.382
248	-2649.3746
249	-2650.3434
250	-2651.2783
251	-2719.6616
252	-2733.6717
253	-2736.6742
254	-2736.7764
255	-2737.3216
256	-2737.0413
257	-2736.5873
258	-2735.3847
259	-2736.059
260	-2733.7308
261	-2735.8371
262	-2734.2827
263	-2736.3251
264	-2735.492
265	-2737.5506
266	-2738.45
267	-2739.8582
268	-2740.9654
269	-2741.6839
270	-2743.0496
271	-2744.0936
272	-2745.3645
273	-2746.5537
274	-2747.7712
275	-2748.8941
276	-2749.9737
277	-2751.0154
278	-2752.0237
279	-2752.9931
280	-2753.9182
281	-2754.7838
282	-2755.5569
283	-2756.3554
284	-2757.1013
285	-2757.909
286	-2758.7073
287	-2759.4976
288	-2760.2768
289	-2761.0467
290	-2761.8172
291	-2762.5433
292	-2763.2329
293	-2763.9055
294	-2764.5655
295	-2765.223
296	-2765.8727
297	-2766.4734
298	-2767.033
299	-2767.4953
300	-2767.8506
301	-2804.1935
302	-2801.7075
303	-2805.5473
304	-2802.3626
305	-2802.5605
306	-2798.1211
307	-2798.3584
308	-2796.487
309	-2795.5037
310	-2796.6103
311	-2795.877
312	-2795.8374
313	-2796.5368
314	-2797.4786
315	-2799.0697
316	-2799.5354
317	-2800.234
318	-2801.1843
319	-2802.138
320	-2802.8942
321	-2804.2353
322	-2805.6657
323	-2806.7219
324	-2807.8081
325	-2808.5191
326	-2809.6062
327	-2810.3531
328	-2811.1979
329	-2811.9639
330	-2812.7679
331	-2813.5124
332	-2813.9544
333	-2814.679
334	-2815.409
335	-2815.96
336	-2816.7545
337	-2817.4511
338	-2818.084
339	-2818.5128
340	-2818.8566
341	-2819.2378
342	-2819.7083
343	-2820.1087
344	-2820.5237
345	-2821.0252
346	-2821.575
347	-2822.1801
348	-2822.7385
349	-2823.2987
350	-2823.8007
351	-2844.0717
352	-2845.9357
353	-2844.4476
354	-2842.5866
355	-2842.2442
356	-2842.149
357	-2841.9325
358	-2839.8466
359	-2840.8656
360	-2841.4633
361	-2841.1676
362	-2840.4172
363	-2841.0534
364	-2841.2501
365	-2841.5027
366	-2841.345
367	-2841.843
368	-2842.4554
369	-2842.9251
370	-2843.4435
371	-2843.0447
372	-2843.9219
373	-2844.6054
374	-2845.1564
375	-2845.6109
376	-2846.0153
377	-2844.9822
378	-2846.0072
379	-2846.7628
380	-2847.299
381	-2847.2383
382	-2847.6759
383	-2847.7304
384	-2848.1658
385	-2848.6059
386	-2848.1513
387	-2848.7936
388	-2849.3132
389	-2849.846
390	-2850.1406
391	-2850.4413
392	-2849.8699
393	-2850.3283
394	-2850.754
395	-2850.9733
396	-2851.3887
397	-2851.6051
398	-2851.9662
399	-2852.3926
400	-2852.7017

==> Gr2D7Mbeta50k05graph.txt <==
1	10
2	9.9679
3	9.9359
4	9.901
5	9.8628
6	9.8212
7	9.7758
8	9.7262
9	9.6723
10	9.6136
11	9.5499
12	9.4807
13	9.4057
14	9.3245
15	9.2367
16	9.1421
17	9.0402
18	8.9307
19	8.8134
20	8.6975
21	8.584
22	8.4722
23	8.3614
24	8.2511
25	8.1409
26	8.0303
27	7.919
28	7.8062
29	7.6861
30	7.5585
31	7.423
32	7.2791
33	7.1265
34	6.9646
35	6.7926
36	6.6089
37	6.413
38	6.2257
39	6.0419
40	5.8568
41	5.6654
42	5.4642
43	5.2495
44	5.0171
45	4.7614
46	4.4784
47	4.1599
48	3.7924
49	3.378
50	2.9291
51	1.6226
52	1.1669
53	0.7618
54	0.4325
55	0.1847
56	0.0109
57	-0.3254
58	-1.1554
59	-2.621
60	-4.7464
61	-7.5381
62	-11.1386
63	-15.7891
64	-21.7093
65	-29.054
66	-37.9733
67	-48.6168
68	-61.0863
69	-75.4338
70	-91.6646
71	-109.7459
72	-129.6079
73	-151.1631
74	-174.3133
75	-198.9382
76	-224.8941
77	-252.02
78	-280.1374
79	-309.061
80	-338.6073
81	-368.6031
82	-398.8901
83	-429.3257
84	-459.7813
85	-490.1407
86	-520.2989
87	-550.1623
88	-579.6509
89	-608.6952
90	-637.2388
91	-665.2373
92	-692.6564
93	-719.4701
94	-745.6587
95	-771.2071
96	-796.1047
97	-820.3493
98	-843.9404
99	-866.8796
100	-889.1721
101	-1251.9026
102	-1274.8536
103	-1295.0223
104	-1314.2976
105	-1332.9505
106	-1351.0455
107	-1368.6081
108	-1385.6584
109	-1402.2155
110	-1418.3024
111	-1433.9398
112	-1449.1488
113	-1463.947
114	-1478.3477
115	-1492.3616
116	-1505.9973
117	-1519.2665
118	-1532.1828
119	-1544.7604
120	-1557.0128
121	-1568.9531
122	-1580.592
123	-1591.9379
124	-1602.9974
125	-1613.7737
126	-1624.2693
127	-1634.4866
128	-1644.4293
129	-1654.1001
130	-1663.5022
131	-1672.64
132	-1681.5188
133	-1690.1434
134	-1698.519
135	-1706.6521
136	-1714.5484
137	-1722.2138
138	-1729.6555
139	-1736.8821
140	-1743.9027
141	-1750.7258
142	-1757.3598
143	-1763.8132
144	-1770.0947
145	-1776.2119
146	-1782.1706
147	-1787.9768
148	-1793.6369
149	-1799.1566
150	-1804.5407
151	-2099.6225
152	-2120.898
153	-2136.3791
154	-2146.0602
155	-2153.4956
156	-2160.3136
157	-2166.8306
158	-2173.1358
159	-2179.1967
160	-2185.1919
161	-2191.0323
162	-2196.8317
163	-2202.5142
164	-2208.0877
165	-2213.553
166	-2218.9107
167	-2224.1618
168	-2229.3085
169	-2234.3543
170	-2239.304
171	-2244.1599
172	-2248.9222
173	-2253.5877
174	-2258.1541
175	-2262.6234
176	-2266.9997
177	-2271.2881
178	-2275.4904
179	-2279.6077
180	-2283.6382
181	-2287.5795
182	-2291.4286
183	-2295.1834
184	-2298.8427
185	-2302.4083
186	-2305.8789
187	-2309.2586
188	-2312.5471
189	-2315.7518
190	-2318.8768
191	-2321.9289
192	-2324.9118
193	-2327.8301
194	-2330.6863
195	-2333.483
196	-2336.2245
197	-2338.917
198	-2341.5682
199	-2344.1843
200	-2346.7597
201	-2518.9245
202	-2538.4726
203	-2550.1366
204	-2554.36
205	-2555.1706
206	-2555.5825
207	-2555.934
208	-2554.8379
209	-2555.2676
210	-2550.942
211	-2553.4418
212	-2546.7704
213	-2551.243
214	-2544.5376
215	-2550.1537
216	-2548.05
217	-2552.3851
218	-2552.4475
219	-2555.8496
220	-2557.2782
221	-2560.4255
222	-2563.0759
223	-2565.756
224	-2568.3544
225	-2570.887
226	-2573.3289
227	-2575.6851
228	-2577.947
229	-2580.0925
230	-2582.0043
231	-2583.7072
232	-2585.0206
233	-2586.7768
234	-2588.389
235	-2590.1551
236	-2591.9032
237	-2593.6149
238	-2595.3194
239	-2596.9965
240	-2598.6688
241	-2600.2907
242	-2601.8953
243	-2602.9944
244	-2604.1174
245	-2603.727
246	-2604.8034
247	-2604.9309
248	-2604.6501
249	-2605.4709
250	-2606.5248
251	-2694.096
252	-2706.7019
253	-2712.2506
254	-2714.7992
255	-2715.119
256	-2717.1431
257	-2715.8751
258	-2715.8629
259	-2715.6125
260	-2715.6166
261	-2716.7325
262	-2717.9094
263	-2718.6666
264	-2719.5537
265	-2721.0283
266	-2722.7548
267	-2724.0194
268	-2725.3888
269	-2726.6053
270	-2727.9684
271	-2729.2641
272	-2730.5424
273	-2731.7771
274	-2732.9717
275	-2734.1252
276	-2735.226
277	-2736.1278
278	-2736.9727
279	-2736.8383
280	-2737.5352
281	-2738.4774
282	-2738.5829
283	-2739.4503
284	-2739.8715
285	-2740.665
286	-2741.3012
287	-2742.0417
288	-2742.8374
289	-2743.6636
290	-2744.4735
291	-2745.2685
292	-2746.0445
293	-2746.7826
294	-2747.4874
295	-2748.1027
296	-2748.7145
297	-2749.1553
298	-2749.3335
299	-2749.6547
300	-2749.4031
301	-2797.2576
302	-2797.9421
303	-2792.8772
304	-2791.125
305	-2787.3726
306	-2787.2514
307	-2785.3283
308	-2785.8182
309	-2785.0641
310	-2783.4877
311	-2783.03
312	-2784.1437
313	-2784.6203
314	-2784.9022
315	-2785.9628
316	-2786.9426
317	-2787.1732
318	-2788.0879
319	-2789.5223
320	-2791.1401
321	-2792.4281
322	-2793.8355
323	-2794.4867
324	-2795.5395
325	-2796.5088
326	-2797.3862
327	-2798.3396
328	-2799.1726
329	-2799.693
330	-2800.4848
331	-2801.4215
332	-2801.8452
333	-2802.5793
334	-2803.3599
335	-2804.0747
336	-2804.8627
337	-2805.2978
338	-2805.9231
339	-2806.3889
340	-2806.8585
341	-2807.2714
342	-2807.6514
343	-2808.1015
344	-2808.542
345	-2809.0534
346	-2809.592
347	-2810.0809
348	-2810.6074
349	-2810.8961
350	-2811.2591
351	-2834.8043
352	-2834.3626
353	-2836.137
354	-2836.7561
355	-2837.1391
356	-2834.9398
357	-2837.6927
358	-2839.0713
359	-2836.9558
360	-2839.1839
361	-2840.5727
362	-2839.3071
363	-2841.723
364	-2842.1013
365	-2840.5661
366	-2842.3091
367	-2843.5427
368	-2841.9174
369	-2842.6994
370	-2842.7731
371	-2843.8739
372	-2844.7255
373	-2843.1975
374	-2844.1363
375	-2845.8203
376	-2846.5152
377	-2847.1348
378	-2847.4275
379	-2847.0585
380	-2848.0083
381	-2848.8772
382	-2846.5298
383	-2848.6059
384	-2849.7196
385	-2849.9406
386	-2848.3594
387	-2849.9908
388	-2850.745
389	-2851.1471
390	-2849.705
391	-2851.3588
392	-2851.9624
393	-2852.3011
394	-2852.7517
395	-2851.4736
396	-2852.5657
397	-2853.3515
398	-2853.6476
399	-2852.197
400	-2852.7997

==> Gr2D8Mbeta50k05graph.txt <==
1	10
2	9.7404
3	9.4855
4	9.2106
5	8.9147
6	8.597
7	8.2569
8	7.8938
9	7.5077
10	7.0986
11	6.6672
12	6.2146
13	5.6658
14	5.0977
15	4.3376
16	3.2743
17	2.2
18	1.2617
19	0.5245
20	-0.0533
21	-0.6179
22	-1.2717
23	-2.0597
24	-3.0187
25	-4.1787
26	-5.5489
27	-7.1299
28	-8.9199
29	-10.9146
30	-13.1121
31	-15.5174
32	-18.1456
33	-21.0217
34	-24.185
35	-27.6897
36	-31.5992
37	-35.9653
38	-40.8542
39	-46.3598
40	-52.5943
41	-59.7049
42	-67.8944
43	-77.3839
44	-88.4094
45	-101.2336
46	-116.1797
47	-133.6254
48	-154.0098
49	-177.7976
50	-205.4034
51	-338.4406
52	-393.1164
53	-454.0251
54	-521.2983
55	-594.7252
56	-673.9809
57	-758.6637
58	-848.1423
59	-941.8977
60	-1039.6846
61	-1146.1841
62	-1259.213
63	-1377.6598
64	-1500.6106
65	-1627.1305
66	-1756.3764
67	-1887.6731
68	-2020.416
69	-2154.057
70	-2288.0969
71	-2422.0853
72	-2555.6301
73	-2688.3292
74	-2819.8325
75	-2949.833
76	-3078.0639
77	-3204.3125
78	-3328.3935
79	-3450.1379
80	-3569.4251
81	-3686.1784
82	-3800.3153
83	-3911.7688
84	-4020.5229
85	-4126.5683
86	-4229.8991
87	-4330.5213
88	-4428.4533
89	-4523.7552
90	-4616.4769
91	-4706.6487
92	-4794.3074
93	-4879.5058
94	-4962.3538
95	-5043.0073
96	-5121.6147
97	-5198.1723
98	-5272.7231
99	-5345.3287
100	-5416.0164
101	-7467.3921
102	-7517.7359
103	-7567.5879
104	-7616.6816
105	-7665.4563
106	-7714.0793
107	-7762.4435
108	-7810.5293
109	-7858.263
110	-7905.6458
111	-7952.7395
112	-7999.5283
113	-8046.023
114	-8092.1825
115	-8137.79
116	-8182.6156
117	-8226.5491
118	-8269.5666
119	-8311.6285
120	-8352.7362
121	-8392.9294
122	-8432.2244
123	-8470.6155
124	-8508.1131
125	-8544.7545
126	-8580.6131
127	-8615.7298
128	-8650.1215
129	-8683.7867
130	-8716.8051
131	-8749.2494
132	-8781.3189
133	-8813.0224
134	-8844.3538
135	-8875.3836
136	-8906.1374
137	-8936.674
138	-8966.9662
139	-8996.9981
140	-9026.7351
141	-9056.1591
142	-9085.2656
143	-9114.0693
144	-9142.571
145	-9170.7409
146	-9198.555
147	-9225.995
148	-9253.027
149	-9279.6385
150	-9305.8116
151	-11109.7696
152	-11176.2158
153	-11228.5506
154	-11266.9796
155	-11297.0151
156	-11330.5854
157	-11362.9434
158	-11395.6861
159	-11428.1
160	-11460.4279
161	-11492.1956
162	-11523.3548
163	-11554.0423
164	-11584.4099
165	-11614.5224
166	-11644.411
167	-11674.0533
168	-11703.3708
169	-11732.2781
170	-11760.6605
171	-11788.3986
172	-11815.3722
173	-11841.4816
174	-11866.664
175	-11890.8816
176	-11914.111
177	-11936.3628
178	-11957.6684
179	-11978.1997
180	-11997.9682
181	-12017.0155
182	-12035.3934
183	-12053.1702
184	-12070.3922
185	-12087.1074
186	-12103.3589
187	-12119.1859
188	-12134.6119
189	-12149.6522
190	-12164.3196
191	-12178.6288
192	-12192.5911
193	-12206.2187
194	-12219.5203
195	-12232.5137
196	-12245.2138
197	-12257.6212
198	-12269.7271
199	-12281.5237
200	-12293.0013
201	-13310.1052
202	-13444.3133
203	-13482.7088
204	-13481.0576
205	-13473.8458
206	-13482.0132
207	-13471.9968
208	-13477.0761
209	-13470.3303
210	-13474.8744
211	-13468.5983
212	-13473.9618
213	-13472.9679
214	-13476.07
215	-13484.0848
216	-13482.5617
217	-13518.0622
218	-13496.3349
219	-13537.7863
220	-13550.4995
221	-13566.9728
222	-13566.8266
223	-13587.0776
224	-13598.5764
225	-13609.193
226	-13619.3326
227	-13628.9719
228	-13638.2918
229	-13647.1819
230	-13655.8473
231	-13664.0505
232	-13672.0725
233	-13679.8187
234	-13686.4006
235	-13693.6017
236	-13695.9432
237	-13704.2265
238	-13710.4871
239	-13717.4812
240	-13723.8055
241	-13730.1313
242	-13736.2484
243	-13742.2544
244	-13748.1333
245	-13753.919
246	-13759.6223
247	-13765.2694
248	-13770.8533
249	-13776.3642
250	-13781.7766
251	-14303.7243
252	-14377.8486
253	-14373.8589
254	-14317.011
255	-14324.9919
256	-14255.342
257	-14260.4755
258	-14218.3649
259	-14198.5832
260	-14188.1236
261	-14183.6392
262	-14190.8762
263	-14220.8751
264	-14223.086
265	-14229.5516
266	-14248.6024
267	-14260.8979
268	-14275.7492
269	-14287.6081
270	-14301.0029
271	-14311.6847
272	-14323.1557
273	-14332.3169
274	-14341.7501
275	-14349.3504
276	-14358.7151
277	-14366.6043
278	-14375.1496
279	-14382.6341
280	-14390.3842
281	-14397.2331
282	-14404.1207
283	-14409.6079
284	-14415.3737
285	-14419.8784
286	-14424.8046
287	-14429.634
288	-14435.1708
289	-14440.3014
290	-14445.6762
291	-14450.6332
292	-14455.6849
293	-14460.4342
294	-14465.3705
295	-14469.9092
296	-14474.6034
297	-14478.3207
298	-14473.6863
299	-14475.9517
300	-14464.1862
301	-14712.8269
302	-14720.2632
303	-14703.9217
304	-14674.9726
305	-14680.7049
306	-14645.197
307	-14656.9978
308	-14631.7289
309	-14646.5337
310	-14635.8962
311	-14637.7847
312	-14632.173
313	-14651.0961
314	-14647.6836
315	-14656.5768
316	-14663.896
317	-14663.5199
318	-14672.5087
319	-14676.221
320	-14681.7753
321	-14686.2022
322	-14691.8347
323	-14695.8813
324	-14702.0794
325	-14706.6353
326	-14711.7629
327	-14716.1761
328	-14720.8733
329	-14726.3082
330	-14731.5524
331	-14736.0751
332	-14739.8105
333	-14739.9091
334	-14744.281
335	-14737.7912
336	-14745.5658
337	-14749.9994
338	-14751.405
339	-14753.755
340	-14745.5628
341	-14752.8927
342	-14755.2348
343	-14756.9879
344	-14760.1565
345	-14761.2977
346	-14765.1428
347	-14766.9069
348	-14770.0608
349	-14772.4632
350	-14775.1277
351	-14878.637
352	-14876.4099
353	-14850.2259
354	-14845.6909
355	-14831.0149
356	-14854.2654
357	-14849.9684
358	-14848.5924
359	-14860.777
360	-14868.2223
361	-14852.7934
362	-14868.5236
363	-14859.7926
364	-14856.434
365	-14867.5058
366	-14872.9065
367	-14864.2536
368	-14875.0595
369	-14872.8276
370	-14875.83
371	-14876.4196
372	-14879.7575
373	-14881.1381
374	-14883.6557
375	-14884.5851
376	-14886.4875
377	-14887.5176
378	-14888.9348
379	-14890.0815
380	-14891.3975
381	-14892.52
382	-14893.6901
383	-14894.804
384	-14895.9867
385	-14897.2066
386	-14898.3122
387	-14899.5916
388	-14900.5399
389	-14901.8637
390	-14902.737
391	-14904.6465
392	-14904.7929
393	-14907.6867
394	-14904.6172
395	-14908.5914
396	-14906.7952
397	-14904.0886
398	-14908.8276
399	-14908.4137
400	-14911.034

==> Gr2D9Mbeta50k05graph.txt <==
1	10
2	9.8443
3	9.6906
4	9.5239
5	9.3433
6	9.148
7	8.9371
8	8.7099
9	8.4656
10	8.2037
11	7.9236
12	7.6251
13	7.308
14	7.0016
15	6.7061
16	6.3955
17	6.0734
18	5.7705
19	5.4886
20	5.22
21	4.959
22	4.6985
23	4.4238
24	4.1348
25	3.8338
26	3.5252
27	3.2141
28	2.9074
29	2.6028
30	2.3038
31	2.0148
32	1.7426
33	1.5435
34	1.1786
35	0.8279
36	0.4819
37	0.1896
38	-0.0781
39	-0.4501
40	-0.992
41	-1.7409
42	-2.7787
43	-4.221
44	-6.2141
45	-8.9599
46	-12.7032
47	-17.7242
48	-24.3417
49	-32.8959
50	-43.7398
51	-76.8431
52	-100.215
53	-128.057
54	-160.8415
55	-198.8268
56	-242.1095
57	-290.7242
58	-344.5598
59	-403.529
60	-467.5152
61	-536.3586
62	-609.889
63	-687.8839
64	-770.0377
65	-855.9725
66	-945.2454
67	-1037.3721
68	-1131.8518
69	-1228.1876
70	-1325.903
71	-1424.5463
72	-1523.7033
73	-1622.9991
74	-1722.1029
75	-1820.7515
76	-1920.0428
77	-2019.4444
78	-2118.5485
79	-2217.0309
80	-2314.6154
81	-2411.0722
82	-2506.2412
83	-2599.9835
84	-2692.1946
85	-2782.7704
86	-2871.6268
87	-2958.7163
88	-3044.0194
89	-3127.5454
90	-3209.2826
91	-3289.2092
92	-3367.3219
93	-3443.6298
94	-3518.1408
95	-3590.8596
96	-3661.7942
97	-3730.9724
98	-3798.4321
99	-3864.1973
100	-3928.3036
101	-5896.6493
102	-5946.1646
103	-5993.1157
104	-6041.1254
105	-6092.3163
106	-6143.5119
107	-6194.0486
108	-6243.5966
109	-6291.9145
110	-6339.0218
111	-6384.939
112	-6429.7156
113	-6473.3826
114	-6515.9903
115	-6557.5627
116	-6598.1435
117	-6637.7719
118	-6676.4873
119	-6714.3053
120	-6751.2394
121	-6787.2954
122	-6822.5302
123	-6856.9351
124	-6890.522
125	-6923.287
126	-6955.2603
127	-6986.4627
128	-7016.947
129	-7046.8906
130	-7076.3208
131	-7105.2141
132	-7133.5716
133	-7161.3961
134	-7188.7137
135	-7215.5503
136	-7241.9067
137	-7267.7667
138	-7293.1393
139	-7317.9906
140	-7342.298
141	-7366.0821
142	-7389.3401
143	-7412.1086
144	-7434.4081
145	-7456.2375
146	-7477.6285
147	-7498.5745
148	-7519.1104
149	-7539.2384
150	-7558.963
151	-9435.4646
152	-9496.5529
153	-9535.7601
154	-9556.3159
155	-9584.7028
156	-9602.5095
157	-9629.9041
158	-9641.4417
159	-9668.0002
160	-9675.9208
161	-9702.5091
162	-9709.0599
163	-9735.6947
164	-9744.3519
165	-9769.3272
166	-9783.1932
167	-9804.3528
168	-9820.4567
169	-9839.0266
170	-9855.6855
171	-9872.2142
172	-9887.8827
173	-9903.1002
174	-9917.8442
175	-9932.1899
176	-9946.1359
177	-9959.7263
178	-9972.971
179	-9985.9044
180	-9998.5038
181	-10010.783
182	-10022.7212
183	-10034.3575
184	-10045.6435
185	-10056.6793
186	-10067.3465
187	-10077.8862
188	-10087.8705
189	-10098.1146
190	-10106.905
191	-10117.3215
192	-10120.5393
193	-10129.6031
194	-10119.5644
195	-10134.9017
196	-10123.597
197	-10139.834
198	-10132.797
199	-10147.3372
200	-10148.511
201	-11197.8285
202	-11291.7074
203	-11314.9039
204	-11331.457
205	-11310.6
206	-11343.3432
207	-11314.638
208	-11350.7654
209	-11330.1631
210	-11356.9754
211	-11351.1938
212	-11369.1638
213	-11371.5515
214	-11382.7333
215	-11388.5941
216	-11400.623
217	-11407.9119
218	-11418.0941
219	-11425.9644
220	-11435.3019
221	-11443.2046
222	-11451.4968
223	-11458.9879
224	-11466.6253
225	-11473.5459
226	-11480.7806
227	-11487.001
228	-11494.0228
229	-11499.6373
230	-11506.2569
231	-11511.5432
232	-11517.4835
233	-11522.6414
234	-11527.9716
235	-11532.9041
236	-11537.8382
237	-11542.44
238	-11547.1323
239	-11551.2702
240	-11555.8202
241	-11558.7596
242	-11563.5256
243	-11566.2452
244	-11571.1791
245	-11574.5307
246	-11578.5015
247	-11581.8304
248	-11585.3411
249	-11588.4585
250	-11591.7254
251	-12093.1244
252	-12148.0879
253	-12130.6532
254	-12150.0379
255	-12128.4379
256	-12143.5743
257	-12114.2236
258	-12135.6167
259	-12099.0614
260	-12125.3134
261	-12091.065
262	-12117.3462
263	-12083.4638
264	-12108.0675
265	-12093.851
266	-12116.8011
267	-12118.9247
268	-12131.0712
269	-12125.8553
270	-12139.0243
271	-12148.4903
272	-12156.7942
273	-12163.8906
274	-12171.8144
275	-12179.0488
276	-12186.5546
277	-12192.1003
278	-12197.9897
279	-12202.2434
280	-12208.8758
281	-12213.5489
282	-12219.8065
283	-12224.8795
284	-12230.3787
285	-12235.3392
286	-12240.5483
287	-12245.4195
288	-12250.4115
289	-12254.8822
290	-12259.4581
291	-12263.4923
292	-12267.7363
293	-12271.2807
294	-12275.2471
295	-12277.7926
296	-12280.9508
297	-12279.9296
298	-12285.4258
299	-12286.751
300	-12290.6387
301	-12534.0813
302	-12532.2237
303	-12522.4001
304	-12503.7316
305	-12504.2387
306	-12507.0778
307	-12490.1392
308	-12506.2191
309	-12485.5964
310	-12498.2038
311	-12485.5126
312	-12504.0927
313	-12495.873
314	-12500.5462
315	-12509.3814
316	-12502.1551
317	-12515.4094
318	-12515.412
319	-12524.09
320	-12525.1691
321	-12529.7522
322	-12533.5043
323	-12537.6477
324	-12542.514
325	-12546.4095
326	-12550.5238
327	-12555.1043
328	-12559.4699
329	-12563.9672
330	-12568.2979
331	-12572.249
332	-12576.5632
333	-12579.5963
334	-12583.7946
335	-12586.0624
336	-12588.8263
337	-12588.4867
338	-12591.0516
339	-12591.5871
340	-12595.183
341	-12597.7143
342	-12599.5588
343	-12602.7929
344	-12603.7904
345	-12606.6867
346	-12606.81
347	-12609.7364
348	-12608.1747
349	-12612.5931
350	-12614.1495
351	-12724.7236
352	-12728.2165
353	-12732.1341
354	-12732.3924
355	-12739.2858
356	-12731.1785
357	-12735.6801
358	-12738.0656
359	-12744.4438
360	-12730.9116
361	-12745.9635
362	-12744.0496
363	-12747.9326
364	-12749.2037
365	-12751.3648
366	-12753.5747
367	-12756.2948
368	-12758.1583
369	-12742.7337
370	-12758.1437
371	-12763.366
372	-12762.117
373	-12767.2407
374	-12757.232
375	-12767.3918
376	-12770.8058
377	-12772.6302
378	-12774.0718
379	-12766.3668
380	-12774.3621
381	-12777.6623
382	-12779.4192
383	-12780.2833
384	-12782.1833
385	-12776.4369
386	-12782.7288
387	-12785.1447
388	-12786.2711
389	-12786.3211
390	-12787.8202
391	-12784.9613
392	-12788.554
393	-12789.8059
394	-12790.8854
395	-12791.3803
396	-12792.5617
397	-12791.1416
398	-12793.653
399	-12793.98
400	-12794.8432

==> I2D10Mbeta50k05graph.txt <==
1	10
2	9.8676
3	9.7369
4	9.595
5	9.4413
6	9.2749
7	9.0951
8	8.9012
9	8.6925
10	8.4683
11	8.2281
12	7.9713
13	7.7091
14	7.4488
15	7.1892
16	6.925
17	6.6457
18	6.3515
19	6.0662
20	5.7846
21	5.502
22	5.2154
23	4.9227
24	4.6224
25	4.3139
26	3.9966
27	3.6608
28	3.3102
29	2.9531
30	2.6005
31	2.2646
32	1.9558
33	1.6831
34	1.4616
35	1.1508
36	0.884
37	0.7243
38	0.5089
39	0.3552
40	0.2474
41	0.1702
42	0.1157
43	0.0774
44	0.0484
45	0.0286
46	0.0148
47	0.0046
48	-0.0026
49	-0.0334
50	-0.1768
51	-0.7474
52	-1.9901
53	-3.9825
54	-6.7062
55	-10.1308
56	-14.2664
57	-19.1524
58	-24.8291
59	-31.3325
60	-38.694
61	-46.9345
62	-56.061
63	-66.0691
64	-76.9467
65	-88.6758
66	-101.2235
67	-114.5406
68	-128.5672
69	-143.2303
70	-158.4485
71	-174.1267
72	-190.1632
73	-206.4576
74	-222.9113
75	-239.4359
76	-255.9522
77	-272.3893
78	-288.6851
79	-304.7852
80	-320.6416
81	-336.2148
82	-351.4714
83	-366.3856
84	-380.9372
85	-395.109
86	-408.8888
87	-422.2679
88	-435.2417
89	-447.8091
90	-459.971
91	-471.7305
92	-483.0923
93	-494.0623
94	-504.6471
95	-514.8543
96	-524.6928
97	-534.1722
98	-543.3022
99	-552.093
100	-560.5544
101	-755.4177
102	-760.6742
103	-765.5735
104	-770.2133
105	-774.6345
106	-778.8646
107	-782.9324
108	-786.8595
109	-790.661
110	-794.3483
111	-797.9306
112	-801.4139
113	-804.8022
114	-808.0962
115	-811.2968
116	-814.4066
117	-817.4289
118	-820.3669
119	-823.2213
120	-825.9929
121	-828.6835
122	-831.2962
123	-833.8349
124	-836.304
125	-838.7081
126	-841.0532
127	-843.3447
128	-845.5891
129	-847.7933
130	-849.9633
131	-852.1049
132	-854.2228
133	-856.3218
134	-858.4055
135	-860.475
136	-862.5313
137	-864.5736
138	-866.601
139	-868.6112
140	-870.602
141	-872.5712
142	-874.5153
143	-876.4312
144	-878.3164
145	-880.1693
146	-881.9889
147	-883.7737
148	-885.5228
149	-887.236
150	-888.9136
151	-1040.0991
152	-1045.8513
153	-1050.2282
154	-1053.3504
155	-1055.7604
156	-1057.8948
157	-1059.8763
158	-1061.7407
159	-1063.5209
160	-1065.2399
161	-1066.9118
162	-1068.5502
163	-1070.1691
164	-1071.7762
165	-1073.3657
166	-1074.9328
167	-1076.4771
168	-1077.9933
169	-1079.4754
170	-1080.93
171	-1082.3931
172	-1083.8472
173	-1085.235
174	-1086.5823
175	-1087.9265
176	-1089.2423
177	-1090.52
178	-1091.7656
179	-1092.9821
180	-1094.1716
181	-1095.3342
182	-1096.47
183	-1097.5857
184	-1098.7074
185	-1099.8475
186	-1100.9713
187	-1102.0642
188	-1103.1285
189	-1104.1603
190	-1105.1621
191	-1106.1403
192	-1107.1022
193	-1108.0548
194	-1109.003
195	-1109.9408
196	-1110.8571
197	-1111.7609
198	-1112.697
199	-1113.6806
200	-1114.6381
201	-1215.7398
202	-1220.4516
203	-1223.0406
204	-1223.9371
205	-1223.9552
206	-1223.7999
207	-1223.5418
208	-1223.2478
209	-1222.5711
210	-1222.3519
211	-1221.361
212	-1221.5111
213	-1220.6167
214	-1221.1527
215	-1220.3724
216	-1221.3788
217	-1220.9602
218	-1222.2073
219	-1222.8657
220	-1223.7705
221	-1224.4332
222	-1225.4783
223	-1226.4257
224	-1227.3201
225	-1228.2037
226	-1229.0961
227	-1230.0485
228	-1231.1634
229	-1232.3468
230	-1233.3474
231	-1234.2619
232	-1235.1487
233	-1236.0206
234	-1236.8691
235	-1237.6843
236	-1238.4656
237	-1239.1463
238	-1239.6623
239	-1240.1618
240	-1240.6805
241	-1241.114
242	-1241.843
243	-1242.5291
244	-1243.1538
245	-1243.646
246	-1244.232
247	-1244.5256
248	-1245.1157
249	-1245.5149
250	-1246.1099
251	-1297.3654
252	-1299.1329
253	-1298.2139
254	-1296.5442
255	-1293.7741
256	-1291.7577
257	-1290.2602
258	-1288.7931
259	-1287.2207
260	-1286.3861
261	-1285.2769
262	-1284.6851
263	-1283.9556
264	-1284.5029
265	-1284.0918
266	-1285.086
267	-1285.2707
268	-1286.2691
269	-1286.6169
270	-1287.9348
271	-1289.0521
272	-1290.1916
273	-1291.3251
274	-1292.358
275	-1293.5866
276	-1294.6954
277	-1295.727
278	-1296.7314
279	-1297.6529
280	-1298.6532
281	-1299.546
282	-1300.2446
283	-1300.9979
284	-1301.6558
285	-1302.3191
286	-1302.9434
287	-1303.5592
288	-1304.0294
289	-1304.5072
290	-1305.0807
291	-1305.5755
292	-1306.0739
293	-1306.531
294	-1306.9825
295	-1307.2534
296	-1307.19
297	-1307.8471
298	-1307.9659
299	-1308.5397
300	-1308.923
301	-1331.6861
302	-1329.8799
303	-1329.0062
304	-1327.2146
305	-1326.7935
306	-1325.6801
307	-1324.9551
308	-1323.3921
309	-1323.4395
310	-1323.0927
311	-1322.5865
312	-1323.5898
313	-1323.0635
314	-1324.1632
315	-1324.6685
316	-1324.94
317	-1325.0132
318	-1325.9819
319	-1326.64
320	-1327.2626
321	-1327.4871
322	-1328.0094
323	-1328.2385
324	-1328.8219
325	-1329.4016
326	-1329.976
327	-1330.4553
328	-1330.8537
329	-1331.161
330	-1331.1824
331	-1331.739
332	-1332.2599
333	-1332.6772
334	-1333.0817
335	-1333.4159
336	-1333.7082
337	-1333.9624
338	-1334.1666
339	-1334.5286
340	-1334.8656
341	-1335.152
342	-1335.3483
343	-1335.5903
344	-1335.6447
345	-1335.8565
346	-1335.9746
347	-1335.9916
348	-1336.0875
349	-1336.2203
350	-1336.3096
351	-1343.185
352	-1343.2352
353	-1343.5887
354	-1343.6197
355	-1343.9146
356	-1343.9023
357	-1343.7803
358	-1344.0577
359	-1344.2509
360	-1344.4291
361	-1344.676
362	-1344.5387
363	-1344.432
364	-1344.8224
365	-1344.6689
366	-1345.0444
367	-1344.5371
368	-1345.1658
369	-1345.1292
370	-1344.5794
371	-1344.6303
372	-1345.1635
373	-1345.2616
374	-1345.46
375	-1345.3131
376	-1345.2357
377	-1345.5765
378	-1345.7776
379	-1345.89
380	-1346.0188
381	-1345.3248
382	-1345.7911
383	-1346.0712
384	-1346.2631
385	-1346.3677
386	-1345.7762
387	-1346.2304
388	-1346.5331
389	-1346.7102
390	-1346.8105
391	-1346.8838
392	-1346.1325
393	-1346.4913
394	-1346.7792
395	-1346.9696
396	-1347.1029
397	-1346.9682
398	-1347.1279
399	-1347.1086
400	-1347.1972

==> I2D11Mbeta50k05graph.txt <==
1	10
2	9.9024
3	9.8059
4	9.7008
5	9.5867
6	9.4629
7	9.3287
8	9.1835
9	9.0266
10	8.8573
11	8.6751
12	8.4793
13	8.2693
14	8.0552
15	7.8386
16	7.6117
17	7.3881
18	7.17
19	6.9554
20	6.7355
21	6.5008
22	6.2553
23	6.0018
24	5.7477
25	5.4896
26	5.225
27	4.9494
28	4.6527
29	4.3326
30	3.9881
31	3.6212
32	3.2414
33	2.8691
34	2.5237
35	2.2169
36	1.797
37	1.3865
38	1.0367
39	0.7527
40	0.5431
41	0.3767
42	0.2605
43	0.1745
44	0.1156
45	0.074
46	0.0447
47	0.0242
48	0.0097
49	-0.0005
50	-0.0233
51	-0.1214
52	-0.403
53	-1.0152
54	-2.139
55	-4.0357
56	-6.8196
57	-10.5309
58	-15.2187
59	-20.9606
60	-27.8432
61	-35.9271
62	-45.2345
63	-55.7393
64	-67.3736
65	-80.0358
66	-93.6078
67	-107.9647
68	-122.9806
69	-138.5356
70	-154.519
71	-170.8264
72	-187.3623
73	-204.0408
74	-220.7811
75	-237.5116
76	-254.168
77	-270.694
78	-287.04
79	-303.1632
80	-319.0261
81	-334.5974
82	-349.8517
83	-364.7692
84	-379.3345
85	-393.5359
86	-407.3655
87	-420.8181
88	-433.8905
89	-446.5812
90	-458.8908
91	-470.8221
92	-482.3792
93	-493.5677
94	-504.3945
95	-514.8664
96	-524.9911
97	-534.7763
98	-544.2294
99	-553.3586
100	-562.1734
101	-765.6341
102	-771.701
103	-777.4386
104	-782.9323
105	-788.2078
106	-793.2805
107	-798.1717
108	-802.8989
109	-807.4753
110	-811.9107
111	-816.2122
112	-820.3833
113	-824.4265
114	-828.3455
115	-832.1443
116	-835.828
117	-839.4024
118	-842.8723
119	-846.2412
120	-849.5125
121	-852.6899
122	-855.7779
123	-858.7809
124	-861.7038
125	-864.55
126	-867.3207
127	-870.0162
128	-872.6358
129	-875.1794
130	-877.6481
131	-880.0451
132	-882.3743
133	-884.6388
134	-886.8411
135	-888.9827
136	-891.065
137	-893.0907
138	-895.0641
139	-896.9896
140	-898.8704
141	-900.7077
142	-902.5005
143	-904.2475
144	-905.9477
145	-907.6016
146	-909.2108
147	-910.778
148	-912.3051
149	-913.7935
150	-915.2436
151	-1058.5271
152	-1064.7755
153	-1069.3118
154	-1072.4818
155	-1074.8645
156	-1076.8464
157	-1078.641
158	-1080.3701
159	-1082.0667
160	-1083.7183
161	-1085.3182
162	-1086.8834
163	-1088.4357
164	-1089.9642
165	-1091.4406
166	-1092.8752
167	-1094.3012
168	-1095.7383
169	-1097.1674
170	-1098.5588
171	-1099.9115
172	-1101.2444
173	-1102.5776
174	-1103.9095
175	-1105.2118
176	-1106.456
177	-1107.6402
178	-1108.7874
179	-1109.9326
180	-1111.1209
181	-1112.3467
182	-1113.5334
183	-1114.6497
184	-1115.7271
185	-1116.7962
186	-1117.8769
187	-1118.9864
188	-1120.1326
189	-1121.2767
190	-1122.3797
191	-1123.4556
192	-1124.5339
193	-1125.6442
194	-1126.8165
195	-1128.0713
196	-1129.3871
197	-1130.7086
198	-1131.9933
199	-1133.2219
200	-1134.3786
201	-1230.0051
202	-1235.9639
203	-1240.226
204	-1242.6998
205	-1244.1792
206	-1244.5335
207	-1244.3538
208	-1243.0976
209	-1243.3589
210	-1241.7038
211	-1242.3151
212	-1241.3258
213	-1242.1939
214	-1241.9824
215	-1243.1542
216	-1243.5498
217	-1244.7387
218	-1245.662
219	-1246.7051
220	-1247.8802
221	-1248.9144
222	-1250.094
223	-1251.1141
224	-1252.1943
225	-1253.1839
226	-1254.1903
227	-1255.1584
228	-1256.1108
229	-1257.0274
230	-1257.9101
231	-1258.7786
232	-1259.6427
233	-1260.511
234	-1261.3705
235	-1262.2041
236	-1262.9967
237	-1263.7547
238	-1264.4856
239	-1265.1974
240	-1265.8934
241	-1266.5741
242	-1267.2219
243	-1267.8445
244	-1268.4487
245	-1269.0316
246	-1269.5781
247	-1270.0626
248	-1270.2944
249	-1270.3192
250	-1270.1575
251	-1316.652
252	-1320.7908
253	-1320.9394
254	-1318.9089
255	-1316.6011
256	-1314.0959
257	-1311.6646
258	-1309.5913
259	-1307.709
260	-1306.3299
261	-1305.3591
262	-1304.1768
263	-1304.911
264	-1304.5081
265	-1306.0451
266	-1306.1894
267	-1306.4792
268	-1307.1488
269	-1308.9366
270	-1309.843
271	-1310.4892
272	-1311.9075
273	-1313.4118
274	-1314.7417
275	-1315.7918
276	-1317.0028
277	-1318.0994
278	-1318.8523
279	-1319.3727
280	-1320.149
281	-1320.8512
282	-1321.754
283	-1322.7061
284	-1323.6464
285	-1324.5162
286	-1325.4949
287	-1326.4301
288	-1327.5563
289	-1328.5325
290	-1329.4363
291	-1330.3495
292	-1331.2567
293	-1332.1267
294	-1332.9829
295	-1333.8084
296	-1334.5444
297	-1335.116
298	-1335.6136
299	-1335.8537
300	-1336.2493
301	-1358.2829
302	-1357.7534
303	-1357.3918
304	-1355.8382
305	-1355.1937
306	-1354.8079
307	-1353.1302
308	-1352.8935
309	-1351.3952
310	-1352.5334
311	-1351.6152
312	-1352.2947
313	-1351.6505
314	-1352.6809
315	-1352.7842
316	-1353.6241
317	-1353.5255
318	-1354.0295
319	-1354.6026
320	-1354.9696
321	-1355.2257
322	-1356.1012
323	-1356.6754
324	-1357.0391
325	-1357.5304
326	-1358.0953
327	-1358.5245
328	-1359.1054
329	-1359.6312
330	-1359.8276
331	-1360.3976
332	-1360.9578
333	-1361.4185
334	-1361.9239
335	-1362.2829
336	-1362.6124
337	-1362.7666
338	-1362.7644
339	-1362.9665
340	-1363.274
341	-1363.3652
342	-1363.5283
343	-1363.8889
344	-1364.2291
345	-1364.5817
346	-1364.9128
347	-1365.3175
348	-1365.602
349	-1365.9297
350	-1366.1244
351	-1374.2692
352	-1374.6822
353	-1374.8496
354	-1375.1788
355	-1375.4376
356	-1375.4264
357	-1375.7836
358	-1375.3238
359	-1375.1959
360	-1375.3736
361	-1375.7654
362	-1375.1028
363	-1375.1993
364	-1375.6171
365	-1376.0286
366	-1375.8547
367	-1374.8251
368	-1375.6365
369	-1375.9843
370	-1376.0117
371	-1376.1726
372	-1375.258
373	-1375.8248
374	-1376.3363
375	-1376.5088
376	-1375.4781
377	-1376.1363
378	-1376.5454
379	-1375.8181
380	-1376.4155
381	-1376.7513
382	-1375.9257
383	-1375.9704
384	-1376.4323
385	-1377.0514
386	-1377.0918
387	-1376.0686
388	-1376.599
389	-1377.0039
390	-1376.7362
391	-1377.1493
392	-1376.8465
393	-1377.2557
394	-1377.1394
395	-1377.5047
396	-1376.5269
397	-1376.6685
398	-1377.2218
399	-1377.5276
400	-1377.4001

==> I2D12Mbeta50k05graph.txt <==
1	10
2	9.9236
3	9.8479
4	9.7654
5	9.6756
6	9.5779
7	9.4718
8	9.3566
9	9.2317
10	9.0966
11	8.9505
12	8.7929
13	8.623
14	8.4403
15	8.2441
16	8.0362
17	7.8392
18	7.65
19	7.4661
20	7.2855
21	7.1062
22	6.9265
23	6.7447
24	6.555
25	6.3473
26	6.12
27	5.8709
28	5.5975
29	5.2968
30	4.9653
31	4.5998
32	4.2016
33	3.7818
34	3.366
35	2.9762
36	2.6286
37	2.1067
38	1.6383
39	1.227
40	0.9082
41	0.6488
42	0.4626
43	0.3174
44	0.2158
45	0.1417
46	0.0908
47	0.0549
48	0.0305
49	0.0138
50	0.0024
51	-0.0065
52	-0.0454
53	-0.1864
54	-0.5313
55	-1.1812
56	-2.2142
57	-3.6763
58	-5.6268
59	-8.1578
60	-11.4175
61	-15.5893
62	-20.8704
63	-27.4533
64	-35.4893
65	-45.0663
66	-56.2034
67	-68.8468
68	-82.8912
69	-98.2007
70	-114.6217
71	-131.9921
72	-150.1478
73	-168.9299
74	-188.1871
75	-207.781
76	-227.5853
77	-247.4871
78	-267.3866
79	-287.1945
80	-306.8325
81	-326.2346
82	-345.345
83	-364.1171
84	-382.512
85	-400.4967
86	-418.0457
87	-435.1394
88	-451.7632
89	-467.9074
90	-483.5658
91	-498.7352
92	-513.4153
93	-527.6086
94	-541.3196
95	-554.5546
96	-567.3213
97	-579.6288
98	-591.4872
99	-602.9072
100	-613.8998
101	-831.1561
102	-839.6656
103	-847.1382
104	-853.989
105	-860.406
106	-866.4717
107	-872.2373
108	-877.7352
109	-882.9893
110	-888.0197
111	-892.8402
112	-897.4635
113	-901.9017
114	-906.1658
115	-910.2661
116	-914.2108
117	-918.0074
118	-921.6638
119	-925.1877
120	-928.5857
121	-931.8641
122	-935.0276
123	-938.0795
124	-941.0229
125	-943.8608
126	-946.5965
127	-949.2336
128	-951.7759
129	-954.2272
130	-956.5918
131	-958.8734
132	-961.0754
133	-963.2005
134	-965.2519
135	-967.2327
136	-969.1459
137	-970.9944
138	-972.7811
139	-974.5087
140	-976.1794
141	-977.7953
142	-979.3585
143	-980.8709
144	-982.3342
145	-983.7501
146	-985.1204
147	-986.4464
148	-987.7299
149	-988.9724
150	-990.1754
151	-1132.9912
152	-1141.4822
153	-1146.8492
154	-1149.754
155	-1152.0607
156	-1153.9792
157	-1155.701
158	-1157.3297
159	-1158.8945
160	-1160.4176
161	-1161.9238
162	-1163.4243
163	-1164.9153
164	-1166.3725
165	-1167.7693
166	-1169.1144
167	-1170.4298
168	-1171.7261
169	-1173.0071
170	-1174.2765
171	-1175.537
172	-1176.7917
173	-1178.0418
174	-1179.2759
175	-1180.4765
176	-1181.6358
177	-1182.7531
178	-1183.8336
179	-1184.8873
180	-1185.9224
181	-1186.9428
182	-1187.954
183	-1188.9623
184	-1189.9595
185	-1190.925
186	-1191.8482
187	-1192.7312
188	-1193.5793
189	-1194.3976
190	-1195.1913
191	-1195.9636
192	-1196.7178
193	-1197.4591
194	-1198.1961
195	-1198.9372
196	-1199.6807
197	-1200.4158
198	-1201.1526
199	-1201.9472
200	-1202.8483
201	-1305.0397
202	-1311.2351
203	-1314.7545
204	-1317.0978
205	-1318.2697
206	-1318.9691
207	-1318.6771
208	-1317.6619
209	-1317.6843
210	-1316.9718
211	-1317.0689
212	-1316.9912
213	-1316.6454
214	-1315.928
215	-1316.0214
216	-1316.3203
217	-1316.7454
218	-1317.399
219	-1318.2307
220	-1319.1513
221	-1320.0435
222	-1321.0823
223	-1322.0264
224	-1323.0661
225	-1324.0393
226	-1324.9906
227	-1325.8994
228	-1326.7875
229	-1327.6764
230	-1328.5419
231	-1329.3544
232	-1330.121
233	-1330.8482
234	-1331.5376
235	-1332.1908
236	-1332.8119
237	-1333.4009
238	-1333.9646
239	-1334.493
240	-1335.0073
241	-1335.4921
242	-1335.9692
243	-1336.425
244	-1336.8631
245	-1337.2836
246	-1337.6897
247	-1338.079
248	-1338.4494
249	-1338.8019
250	-1339.1387
251	-1389.614
252	-1392.1249
253	-1392.2168
254	-1389.9138
255	-1386.4932
256	-1385.1078
257	-1380.284
258	-1380.1692
259	-1374.7903
260	-1375.8128
261	-1369.2715
262	-1372.488
263	-1364.9425
264	-1370.0323
265	-1366.8306
266	-1369.414
267	-1365.6494
268	-1369.5315
269	-1370.1521
270	-1371.7348
271	-1371.9089
272	-1373.9309
273	-1375.3224
274	-1376.725
275	-1377.9368
276	-1379.0401
277	-1380.227
278	-1381.2963
279	-1382.4149
280	-1383.4602
281	-1384.4792
282	-1385.4475
283	-1386.3773
284	-1387.2404
285	-1387.8412
286	-1388.199
287	-1386.7478
288	-1388.1491
289	-1389.0001
290	-1389.6823
291	-1390.2877
292	-1390.6615
293	-1391.0945
294	-1391.5129
295	-1391.958
296	-1392.3595
297	-1392.7836
298	-1393.1889
299	-1393.534
300	-1393.6299
301	-1414.628
302	-1414.502
303	-1413.8486
304	-1411.9194
305	-1409.3511
306	-1409.7548
307	-1409.3003
308	-1408.8174
309	-1408.2546
310	-1408.3828
311	-1403.8633
312	-1406.9706
313	-1406.7515
314	-1403.8051
315	-1407.4735
316	-1408.3834
317	-1402.9399
318	-1407.423
319	-1408.7606
320	-1404.1297
321	-1407.8696
322	-1409.0845
323	-1404.6912
324	-1408.5069
325	-1409.7198
326	-1406.4301
327	-1409.7485
328	-1410.4212
329	-1407.681
330	-1410.4001
331	-1411.2341
332	-1410.0581
333	-1411.8213
334	-1412.4764
335	-1412.0719
336	-1413.131
337	-1413.6427
338	-1413.9885
339	-1414.3423
340	-1413.6183
341	-1414.5907
342	-1415.001
343	-1415.0318
344	-1415.5005
345	-1415.7125
346	-1416.0746
347	-1416.2365
348	-1416.5791
349	-1416.8411
350	-1416.9821
351	-1424.2642
352	-1424.5298
353	-1424.9555
354	-1425.1623
355	-1425.1857
356	-1425.4795
357	-1425.7406
358	-1425.9006
359	-1425.917
360	-1425.6374
361	-1425.9949
362	-1426.1743
363	-1426.1839
364	-1426.2
365	-1426.1718
366	-1426.4389
367	-1426.6088
368	-1426.6702
369	-1426.7874
370	-1426.777
371	-1426.6236
372	-1426.8588
373	-1426.9947
374	-1427.0227
375	-1427.0612
376	-1427.1541
377	-1427.2157
378	-1427.1657
379	-1427.0603
380	-1427.2921
381	-1427.395
382	-1427.4742
383	-1427.5523
384	-1427.551
385	-1427.471
386	-1427.663
387	-1427.7762
388	-1427.8368
389	-1427.8991
390	-1428.0001
391	-1428.0545
392	-1428.1362
393	-1428.1055
394	-1428.1215
395	-1428.2146
396	-1428.3212
397	-1428.3557
398	-1428.3918
399	-1428.2968
400	-1428.3834

==> I2D13Mbeta50k05graph.txt <==
1	10
2	9.9459
3	9.8922
4	9.8336
5	9.7698
6	9.7004
7	9.6248
8	9.5428
9	9.4537
10	9.3572
11	9.2527
12	9.1399
13	9.0181
14	8.887
15	8.7461
16	8.5951
17	8.4386
18	8.2822
19	8.1249
20	7.9616
21	7.7901
22	7.6241
23	7.4619
24	7.3022
25	7.1436
26	6.985
27	6.8252
28	6.6557
29	6.4723
30	6.2739
31	6.0595
32	5.8308
33	5.5925
34	5.354
35	5.1115
36	4.8615
37	4.6011
38	4.3286
39	4.0426
40	3.7474
41	3.4504
42	3.1568
43	2.8723
44	2.6023
45	2.3471
46	2.0833
47	1.8108
48	1.537
49	1.2855
50	1.06
51	0.4381
52	0.3105
53	0.2157
54	0.1467
55	0.0997
56	0.0701
57	0.0506
58	0.0348
59	0.0228
60	0.0148
61	0.0087
62	0.0046
63	0.0018
64	-0.0003
65	-0.0135
66	-0.1026
67	-0.4273
68	-1.2031
69	-2.5842
70	-4.6291
71	-7.3347
72	-10.6852
73	-14.6807
74	-19.3525
75	-24.7558
76	-30.9514
77	-37.9824
78	-45.8629
79	-54.5761
80	-64.0784
81	-74.3106
82	-85.2056
83	-96.6929
84	-108.7009
85	-121.158
86	-133.9963
87	-147.1507
88	-160.5609
89	-174.1716
90	-187.9317
91	-201.7917
92	-215.7049
93	-229.6283
94	-243.5259
95	-257.3671
96	-271.1259
97	-284.7773
98	-298.2966
99	-311.6611
100	-324.8522
101	-529.0995
102	-541.7409
103	-553.9819
104	-565.8663
105	-577.4003
106	-588.5863
107	-599.4326
108	-609.9451
109	-620.1298
110	-629.9967
111	-639.5594
112	-648.8317
113	-657.8256
114	-666.5465
115	-674.9923
116	-683.1634
117	-691.0675
118	-698.7176
119	-706.1271
120	-713.3097
121	-720.2799
122	-727.0504
123	-733.63
124	-740.0186
125	-746.2107
126	-752.2033
127	-758.0003
128	-763.6106
129	-769.0448
130	-774.3119
131	-779.4206
132	-784.3783
133	-789.1923
134	-793.8699
135	-798.4177
136	-802.8433
137	-807.1558
138	-811.364
139	-815.4769
140	-819.4999
141	-823.436
142	-827.2877
143	-831.0577
144	-834.749
145	-838.3628
146	-841.9006
147	-845.3644
148	-848.7554
149	-852.0764
150	-855.3301
151	-1004.1617
152	-1010.3516
153	-1015.5397
154	-1020.2643
155	-1024.6342
156	-1028.6711
157	-1032.6101
158	-1036.4109
159	-1040.0043
160	-1043.4885
161	-1046.931
162	-1050.3672
163	-1053.7818
164	-1057.1202
165	-1060.33
166	-1063.3964
167	-1066.3277
168	-1069.1356
169	-1071.8309
170	-1074.4229
171	-1076.9252
172	-1079.3491
173	-1081.7016
174	-1083.9911
175	-1086.2351
176	-1088.4491
177	-1090.6274
178	-1092.7857
179	-1094.9615
180	-1097.1439
181	-1099.1876
182	-1101.0308
183	-1102.7288
184	-1104.3203
185	-1105.8282
186	-1107.2719
187	-1108.6687
188	-1110.0301
189	-1111.358
190	-1112.6502
191	-1113.9216
192	-1115.2004
193	-1116.4948
194	-1117.7698
195	-1118.9868
196	-1120.1403
197	-1121.2426
198	-1122.3031
199	-1123.3243
200	-1124.3093
201	-1217.3073
202	-1223.2514
203	-1226.9837
204	-1228.0815
205	-1229.0979
206	-1229.5151
207	-1230.2487
208	-1230.264
209	-1230.5606
210	-1230.0113
211	-1230.0296
212	-1229.3309
213	-1229.4199
214	-1228.9876
215	-1229.1638
216	-1229.1415
217	-1229.6088
218	-1229.9659
219	-1230.645
220	-1231.2672
221	-1232.0509
222	-1232.8038
223	-1233.6205
224	-1234.4179
225	-1235.1976
226	-1235.9549
227	-1236.6893
228	-1237.4026
229	-1238.0949
230	-1238.7679
231	-1239.4226
232	-1240.0605
233	-1240.6833
234	-1241.2931
235	-1241.8946
236	-1242.4967
237	-1243.111
238	-1243.7387
239	-1244.3577
240	-1244.9444
241	-1245.4982
242	-1246.0251
243	-1246.5295
244	-1247.0119
245	-1247.4621
246	-1247.8565
247	-1248.117
248	-1247.9656
249	-1247.2799
250	-1246.6114
251	-1295.6726
252	-1297.0967
253	-1295.7466
254	-1295.0042
255	-1292.535
256	-1291.8256
257	-1289.1377
258	-1289.2462
259	-1286.2199
260	-1286.0564
261	-1284.4214
262	-1284.9948
263	-1284.7393
264	-1285.7081
265	-1286.4495
266	-1287.5457
267	-1288.4123
268	-1289.4812
269	-1290.4517
270	-1291.4599
271	-1292.3537
272	-1293.2508
273	-1294.0388
274	-1294.9221
275	-1295.7232
276	-1296.5381
277	-1297.3122
278	-1298.0375
279	-1298.723
280	-1299.3651
281	-1299.9396
282	-1300.456
283	-1300.8443
284	-1301.3294
285	-1301.7185
286	-1302.1078
287	-1302.5529
288	-1303.0054
289	-1303.3743
290	-1303.4199
291	-1303.5212
292	-1303.8946
293	-1304.0043
294	-1304.3418
295	-1304.4511
296	-1304.7561
297	-1304.9956
298	-1305.3128
299	-1305.622
300	-1305.9458
301	-1327.8754
302	-1327.2255
303	-1326.0931
304	-1324.8491
305	-1324.3256
306	-1322.5725
307	-1323.1995
308	-1321.9106
309	-1321.6108
310	-1317.3691
311	-1320.0845
312	-1320.2051
313	-1320.6661
314	-1315.4891
315	-1318.0136
316	-1315.7271
317	-1318.7875
318	-1318.9028
319	-1318.4123
320	-1317.916
321	-1319.777
322	-1319.9525
323	-1320.0251
324	-1319.7269
325	-1321.1719
326	-1321.9252
327	-1322.2593
328	-1322.8197
329	-1322.5848
330	-1322.9937
331	-1323.9775
332	-1324.42
333	-1324.8466
334	-1324.5958
335	-1325.0708
336	-1325.7496
337	-1326.1024
338	-1326.5535
339	-1327.0239
340	-1326.8124
341	-1327.2961
342	-1327.58
343	-1327.9003
344	-1327.775
345	-1328.2377
346	-1328.5311
347	-1328.6946
348	-1329.026
349	-1329.2839
350	-1329.1225
351	-1338.2979
352	-1338.5031
353	-1338.601
354	-1338.9766
355	-1339.345
356	-1339.4264
357	-1338.7079
358	-1339.2124
359	-1339.324
360	-1338.644
361	-1339.4728
362	-1339.4958
363	-1338.8673
364	-1339.5723
365	-1339.7324
366	-1338.9439
367	-1339.6105
368	-1339.6976
369	-1339.2162
370	-1339.8031
371	-1339.8155
372	-1339.2154
373	-1339.7847
374	-1339.9347
375	-1339.3335
376	-1339.9075
377	-1340.0555
378	-1339.6784
379	-1340.1188
380	-1339.7439
381	-1339.713
382	-1340.1572
383	-1340.2704
384	-1340.0921
385	-1340.3607
386	-1340.4458
387	-1340.4828
388	-1340.4081
389	-1340.4219
390	-1340.6249
391	-1340.7395
392	-1340.791
393	-1340.854
394	-1340.7698
395	-1340.8837
396	-1340.9167
397	-1341.0102
398	-1340.9891
399	-1341.0952
400	-1341.1268

==> I2D14Mbeta50k05graph.txt <==
1	10
2	9.9615
3	9.9233
4	9.8816
5	9.836
6	9.7864
7	9.7323
8	9.6734
9	9.6093
10	9.5398
11	9.4644
12	9.3827
13	9.2943
14	9.1989
15	9.096
16	8.9853
17	8.8664
18	8.7391
19	8.603
20	8.4609
21	8.3233
22	8.1891
23	8.0574
24	7.9271
25	7.7975
26	7.6678
27	7.5371
28	7.4041
29	7.261
30	7.1072
31	6.9423
32	6.7656
33	6.5767
34	6.3749
35	6.1591
36	5.9357
37	5.7166
38	5.4971
39	5.2731
40	5.0395
41	4.7921
42	4.5281
43	4.2478
44	3.9526
45	3.6421
46	3.3159
47	2.9729
48	2.6137
49	2.2517
50	1.905
51	0.8732
52	0.6529
53	0.4762
54	0.3383
55	0.2362
56	0.1632
57	0.1137
58	0.0801
59	0.0569
60	0.0407
61	0.0293
62	0.0211
63	0.0138
64	0.0085
65	0.0053
66	0.003
67	0.0016
68	0.0006
69	0
70	-0.0016
71	-0.024
72	-0.1322
73	-0.4218
74	-1.0084
75	-2.0223
76	-3.6006
77	-5.808
78	-8.6803
79	-12.261
80	-16.6091
81	-21.7917
82	-27.8722
83	-34.8951
84	-42.8736
85	-51.7904
86	-61.6022
87	-72.2454
88	-83.6465
89	-95.7271
90	-108.4054
91	-121.6013
92	-135.2375
93	-149.2389
94	-163.5316
95	-178.0451
96	-192.7177
97	-207.4932
98	-222.3212
99	-237.1598
100	-251.9704
101	-474.4823
102	-490.945
103	-506.7318
104	-521.9151
105	-536.5044
106	-550.5021
107	-563.9256
108	-576.8063
109	-589.1841
110	-601.0942
111	-612.5698
112	-623.6428
113	-634.3425
114	-644.6954
115	-654.7219
116	-664.4419
117	-673.8773
118	-683.0555
119	-692.0061
120	-700.7498
121	-709.3043
122	-717.6758
123	-725.8617
124	-733.8585
125	-741.6599
126	-749.2685
127	-756.6896
128	-763.9333
129	-771.0176
130	-777.9671
131	-784.8182
132	-791.6361
133	-798.4987
134	-805.4041
135	-812.3037
136	-819.1193
137	-825.7672
138	-832.1846
139	-838.3408
140	-844.2287
141	-849.8569
142	-855.2391
143	-860.3906
144	-865.3271
145	-870.0656
146	-874.6218
147	-879.0094
148	-883.2382
149	-887.317
150	-891.2524
151	-1046.0597
152	-1055.7561
153	-1063.3498
154	-1068.6965
155	-1072.619
156	-1076.3623
157	-1079.993
158	-1083.5295
159	-1086.9904
160	-1090.347
161	-1093.5962
162	-1096.7492
163	-1099.8262
164	-1102.8586
165	-1105.8442
166	-1108.7334
167	-1111.5343
168	-1114.2997
169	-1117.0624
170	-1119.7818
171	-1122.4234
172	-1125.0076
173	-1127.5759
174	-1130.166
175	-1132.7748
176	-1135.3751
177	-1137.9774
178	-1140.6005
179	-1143.2662
180	-1145.9912
181	-1148.7866
182	-1151.6548
183	-1154.5814
184	-1157.5299
185	-1160.4593
186	-1163.3407
187	-1166.1594
188	-1168.9066
189	-1171.5688
190	-1174.1346
191	-1176.6003
192	-1178.9704
193	-1181.2526
194	-1183.4538
195	-1185.5785
196	-1187.6285
197	-1189.6033
198	-1191.5039
199	-1193.3319
200	-1195.087
201	-1292.8685
202	-1301.2762
203	-1305.855
204	-1307.754
205	-1309.5765
206	-1310.3641
207	-1311.8312
208	-1311.5437
209	-1313.1246
210	-1312.6491
211	-1314.2844
212	-1314.4924
213	-1315.9176
214	-1316.7788
215	-1318.2721
216	-1319.3424
217	-1320.6838
218	-1321.8211
219	-1323.0983
220	-1324.3003
221	-1325.5459
222	-1326.7648
223	-1327.9538
224	-1329.0894
225	-1330.1782
226	-1331.2264
227	-1332.2368
228	-1333.2094
229	-1334.1447
230	-1335.0415
231	-1335.8989
232	-1336.7197
233	-1337.51
234	-1338.2767
235	-1339.0268
236	-1339.7685
237	-1340.5108
238	-1341.2524
239	-1341.9701
240	-1342.6452
241	-1343.2773
242	-1343.7883
243	-1344.0481
244	-1343.5579
245	-1343.5615
246	-1341.9622
247	-1341.6463
248	-1339.6731
249	-1339.8869
250	-1339.1181
251	-1389.5636
252	-1393.6886
253	-1394.2769
254	-1392.0715
255	-1391.1531
256	-1388.326
257	-1387.2876
258	-1385.0497
259	-1384.6247
260	-1384.0105
261	-1383.8994
262	-1384.037
263	-1384.4218
264	-1385.2148
265	-1385.9026
266	-1386.7703
267	-1387.7054
268	-1388.6049
269	-1389.5938
270	-1390.4794
271	-1391.5194
272	-1392.4652
273	-1393.4417
274	-1394.3523
275	-1395.2555
276	-1396.1173
277	-1396.9564
278	-1397.757
279	-1398.4623
280	-1398.9354
281	-1399.649
282	-1400.1581
283	-1400.7803
284	-1401.2302
285	-1401.4354
286	-1401.1165
287	-1401.2873
288	-1401.2865
289	-1401.3391
290	-1401.3415
291	-1401.4395
292	-1401.5107
293	-1401.5646
294	-1402.1034
295	-1402.3842
296	-1402.8147
297	-1403.1543
298	-1403.567
299	-1403.9821
300	-1404.4291
301	-1425.8626
302	-1424.026
303	-1424.0683
304	-1423.2132
305	-1423.1365
306	-1422.0363
307	-1421.8304
308	-1422.113
309	-1421.7967
310	-1421.3877
311	-1421.8939
312	-1422.339
313	-1422.4824
314	-1422.3206
315	-1422.9325
316	-1423.4313
317	-1423.7903
318	-1423.8139
319	-1424.2893
320	-1424.4925
321	-1424.7089
322	-1424.9462
323	-1424.8921
324	-1425.136
325	-1425.2945
326	-1425.4622
327	-1425.7166
328	-1425.8497
329	-1426.026
330	-1426.2365
331	-1426.3247
332	-1426.5289
333	-1426.6885
334	-1426.8065
335	-1426.6861
336	-1426.6974
337	-1426.5
338	-1426.6188
339	-1426.8267
340	-1427.0057
341	-1427.2686
342	-1427.4639
343	-1427.6607
344	-1427.8545
345	-1428.002
346	-1428.1539
347	-1428.1959
348	-1428.3463
349	-1428.3978
350	-1428.4564
351	-1434.078
352	-1433.6615
353	-1433.7957
354	-1433.6402
355	-1433.7033
356	-1433.2207
357	-1433.3127
358	-1433.3199
359	-1433.2404
360	-1433.3713
361	-1433.1858
362	-1433.5614
363	-1432.9331
364	-1433.1122
365	-1433.3026
366	-1433.3278
367	-1433.5338
368	-1433.44
369	-1433.4118
370	-1433.6244
371	-1433.7218
372	-1433.7083
373	-1433.7148
374	-1433.9135
375	-1433.9197
376	-1433.9871
377	-1433.7912
378	-1433.7589
379	-1433.9416
380	-1434.08
381	-1434.1308
382	-1434.1392
383	-1434.2283
384	-1434.2719
385	-1434.177
386	-1434.1254
387	-1434.1636
388	-1434.2889
389	-1434.4029
390	-1434.328
391	-1434.2978
392	-1434.3843
393	-1434.4522
394	-1434.5632
395	-1434.5173
396	-1434.4464
397	-1434.5244
398	-1434.6108
399	-1434.6892
400	-1434.763

==> I2D15Mbeta50k05graph.txt <==
1	10
2	9.9765
3	9.9532
4	9.9277
5	9.8997
6	9.8692
7	9.8359
8	9.7996
9	9.7599
10	9.7167
11	9.6697
12	9.6187
13	9.5632
14	9.503
15	9.4379
16	9.3674
17	9.2913
18	9.2094
19	9.1213
20	9.0268
21	8.9256
22	8.8176
23	8.7027
24	8.5808
25	8.4579
26	8.3361
27	8.2148
28	8.0936
29	7.9722
30	7.8502
31	7.7274
32	7.6035
33	7.4759
34	7.3426
35	7.2039
36	7.0607
37	6.9138
38	6.7642
39	6.6207
40	6.483
41	6.3508
42	6.2241
43	6.1024
44	5.9855
45	5.873
46	5.7649
47	5.6617
48	5.5646
49	5.4756
50	5.3822
51	4.8856
52	4.5616
53	4.1661
54	3.7291
55	3.2767
56	2.8279
57	2.397
58	1.9944
59	1.656
60	1.3549
61	1.0914
62	0.865
63	0.6741
64	0.5263
65	0.4253
66	0.3551
67	0.2999
68	0.2493
69	0.2048
70	0.168
71	0.1377
72	0.1127
73	0.0922
74	0.0754
75	0.0614
76	0.0499
77	0.0404
78	0.0324
79	0.0257
80	0.0201
81	0.0154
82	0.0116
83	0.0086
84	0.0064
85	0.0047
86	0.0034
87	0.0025
88	0.0018
89	0.0013
90	0.0009
91	0.0007
92	0.0005
93	0.0003
94	0.0002
95	0.0002
96	0.0001
97	0.0001
98	0.0001
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	0
121	0
122	0
123	0
124	0
125	0
126	0
127	0
128	0
129	0
130	0
131	0
132	0
133	-0.0003
134	-0.0056
135	-0.0402
136	-0.1785
137	-0.5235
138	-1.1319
139	-1.9965
140	-3.1017
141	-4.4881
142	-6.2503
143	-8.4897
144	-11.3449
145	-14.9957
146	-19.6372
147	-25.4714
148	-32.6763
149	-41.3756
150	-51.5962
151	-77.0525
152	-104.4552
153	-129.3515
154	-154.2365
155	-179.039
156	-204.018
157	-228.7115
158	-253.1055
159	-276.9637
160	-300.1728
161	-322.6123
162	-344.2272
163	-364.9749
164	-384.8553
165	-403.8771
166	-422.0432
167	-439.3472
168	-455.8345
169	-471.5571
170	-486.5108
171	-500.7019
172	-514.2284
173	-527.1767
174	-539.5831
175	-551.4539
176	-562.7977
177	-573.6618
178	-584.1149
179	-594.2013
180	-603.9657
181	-613.4893
182	-622.7998
183	-631.8507
184	-640.6201
185	-649.1408
186	-657.4704
187	-665.6615
188	-673.7584
189	-681.7884
190	-689.7368
191	-697.5791
192	-705.2754
193	-712.8027
194	-720.1749
195	-727.4008
196	-734.502
197	-741.5469
198	-748.5996
199	-755.7349
200	-763.117
201	-857.778
202	-873.0839
203	-883.8271
204	-893.2279
205	-902.5057
206	-911.4565
207	-921.3078
208	-932.3688
209	-945.3894
210	-958.2257
211	-968.9868
212	-978.9401
213	-984.6913
214	-994.6924
215	-995.4597
216	-1006.9594
217	-1012.6304
218	-1018.8022
219	-1017.6549
220	-1028.2722
221	-1034.2547
222	-1039.6652
223	-1039.1643
224	-1047.2461
225	-1052.2475
226	-1057.1652
227	-1058.7715
228	-1064.4767
229	-1068.697
230	-1072.8593
231	-1076.3158
232	-1080.5015
233	-1084.058
234	-1087.5186
235	-1090.8983
236	-1094.1337
237	-1097.1979
238	-1100.3873
239	-1103.5491
240	-1106.4336
241	-1109.2438
242	-1112.1043
243	-1114.8314
244	-1117.3217
245	-1119.7523
246	-1121.9617
247	-1124.2231
248	-1126.4024
249	-1128.3483
250	-1130.1873
251	-1175.8645
252	-1182.5272
253	-1185.5885
254	-1185.6867
255	-1184.6901
256	-1183.2469
257	-1182.1494
258	-1179.9904
259	-1179.3205
260	-1176.9948
261	-1176.7753
262	-1174.038
263	-1174.5362
264	-1174.082
265	-1174.6324
266	-1175.3122
267	-1176.0931
268	-1177.4412
269	-1178.3934
270	-1179.7429
271	-1180.8736
272	-1182.2252
273	-1183.4659
274	-1184.7788
275	-1186.0324
276	-1187.2258
277	-1188.5683
278	-1189.8157
279	-1191.0294
280	-1192.2429
281	-1193.4497
282	-1194.5231
283	-1195.5766
284	-1196.6229
285	-1197.6984
286	-1198.7316
287	-1199.7122
288	-1200.6543
289	-1201.5443
290	-1202.4056
291	-1203.2016
292	-1203.9604
293	-1204.6169
294	-1204.994
295	-1205.3587
296	-1205.9168
297	-1206.1494
298	-1206.666
299	-1207.0617
300	-1207.5596
301	-1224.7207
302	-1225.9675
303	-1224.7607
304	-1222.6427
305	-1223.1313
306	-1223.3748
307	-1222.3373
308	-1221.4095
309	-1221.0152
310	-1221.6014
311	-1221.1949
312	-1221.8281
313	-1221.8968
314	-1221.6272
315	-1221.6762
316	-1222.7338
317	-1223.3732
318	-1223.8523
319	-1224.5842
320	-1224.2598
321	-1225.1209
322	-1225.6288
323	-1226.1467
324	-1226.7017
325	-1226.7302
326	-1227.3903
327	-1227.9429
328	-1228.2967
329	-1228.7271
330	-1229.0307
331	-1229.4222
332	-1229.7398
333	-1230.0364
334	-1230.0031
335	-1230.4072
336	-1230.6819
337	-1230.8601
338	-1230.8632
339	-1230.9677
340	-1231.1828
341	-1231.479
342	-1231.6931
343	-1231.9103
344	-1232.1059
345	-1232.3014
346	-1232.4123
347	-1232.5186
348	-1232.8012
349	-1233.0373
350	-1233.2124
351	-1238.4553
352	-1238.4302
353	-1238.7035
354	-1238.8444
355	-1238.8669
356	-1238.7645
357	-1238.8768
358	-1238.9398
359	-1238.8424
360	-1238.8481
361	-1239.0886
362	-1239.3244
363	-1239.1054
364	-1239.2305
365	-1239.4424
366	-1239.5546
367	-1239.5388
368	-1239.3818
369	-1239.5808
370	-1239.7519
371	-1239.8328
372	-1239.6623
373	-1239.8047
374	-1239.9685
375	-1240.0654
376	-1239.9373
377	-1240.1396
378	-1240.0502
379	-1240.219
380	-1240.1284
381	-1240.2789
382	-1240.1837
383	-1240.3467
384	-1240.3796
385	-1240.4942
386	-1240.5698
387	-1240.4162
388	-1240.5903
389	-1240.6604
390	-1240.6275
391	-1240.6477
392	-1240.74
393	-1240.7552
394	-1240.8399
395	-1240.7717
396	-1240.8497
397	-1240.9391
398	-1240.9586
399	-1241.0023
400	-1241.032

==> I2D1Mvf30beta50k05graph.txt <==
1	10
2	9.6734
3	9.3538
4	9.0103
5	8.6419
6	8.2482
7	7.829
8	7.3845
9	6.9154
10	6.4231
11	5.9097
12	5.3783
13	4.833
14	4.0245
15	3.2055
16	2.4451
17	1.8187
18	1.3275
19	0.9531
20	0.6738
21	0.4692
22	0.3221
23	0.2179
24	0.1448
25	0.094
26	0.0588
27	0.0344
28	0.0175
29	0.0058
30	-0.0024
31	-0.0265
32	-0.1046
33	-0.2791
34	-0.5809
35	-1.0171
36	-1.5711
37	-2.2139
38	-2.9157
39	-3.6518
40	-4.4038
41	-5.1584
42	-5.9048
43	-6.6344
44	-7.3418
45	-8.0241
46	-8.6804
47	-9.3106
48	-9.9153
49	-10.4954
50	-11.052
51	-13.033
52	-13.5644
53	-14.0671
54	-14.5437
55	-14.9952
56	-15.4227
57	-15.8273
58	-16.2098
59	-16.5714
60	-16.9133
61	-17.2365
62	-17.5421
63	-17.8311
64	-18.1043
65	-18.3628
66	-18.6073
67	-18.8387
68	-19.0578
69	-19.2652
70	-19.4617
71	-19.6479
72	-19.8244
73	-19.9918
74	-20.1505
75	-20.301
76	-20.4438
77	-20.5793
78	-20.708
79	-20.8301
80	-20.9461
81	-21.0562
82	-21.1609
83	-21.2604
84	-21.3549
85	-21.4448
86	-21.5304
87	-21.6117
88	-21.6891
89	-21.7628
90	-21.8329
91	-21.8997
92	-21.9632
93	-22.0238
94	-22.0815
95	-22.1365
96	-22.1888
97	-22.2388
98	-22.2864
99	-22.3317
100	-22.375
101	-24.0489
102	-24.0892
103	-24.1227
104	-24.153
105	-24.1813
106	-24.2079
107	-24.233
108	-24.257
109	-24.28
110	-24.302
111	-24.3231
112	-24.3433
113	-24.3628
114	-24.3816
115	-24.3996
116	-24.417
117	-24.4338
118	-24.4499
119	-24.4654
120	-24.4804
121	-24.4948
122	-24.5087
123	-24.5221
124	-24.535
125	-24.5475
126	-24.5595
127	-24.571
128	-24.5822
129	-24.5929
130	-24.6032
131	-24.6132
132	-24.6229
133	-24.6321
134	-24.6411
135	-24.6497
136	-24.658
137	-24.6661
138	-24.6738
139	-24.6812
140	-24.6884
141	-24.6954
142	-24.702
143	-24.7085
144	-24.7147
145	-24.7207
146	-24.7265
147	-24.7321
148	-24.7375
149	-24.7427
150	-24.7478
151	-26.1546
152	-26.2253
153	-26.2561
154	-26.2712
155	-26.2846
156	-26.2967
157	-26.3082
158	-26.3191
159	-26.3296
160	-26.3397
161	-26.3494
162	-26.3588
163	-26.3679
164	-26.3767
165	-26.3852
166	-26.3934
167	-26.4014
168	-26.4092
169	-26.4168
170	-26.4242
171	-26.4313
172	-26.4383
173	-26.4451
174	-26.4517
175	-26.4581
176	-26.4644
177	-26.4704
178	-26.4763
179	-26.4821
180	-26.4876
181	-26.4931
182	-26.4983
183	-26.5034
184	-26.5084
185	-26.5132
186	-26.5179
187	-26.5225
188	-26.527
189	-26.5313
190	-26.5355
191	-26.5396
192	-26.5436
193	-26.5475
194	-26.5512
195	-26.5549
196	-26.5585
197	-26.5619
198	-26.5653
199	-26.5686
200	-26.5718
201	-27.3347
202	-27.4076
203	-27.4219
204	-27.4227
205	-27.4138
206	-27.4171
207	-27.4001
208	-27.409
209	-27.3876
210	-27.4017
211	-27.3797
212	-27.3959
213	-27.3814
214	-27.3959
215	-27.3971
216	-27.4056
217	-27.4102
218	-27.4174
219	-27.4238
220	-27.4304
221	-27.4367
222	-27.4428
223	-27.4486
224	-27.4542
225	-27.4596
226	-27.4649
227	-27.4699
228	-27.4748
229	-27.4796
230	-27.4842
231	-27.4888
232	-27.4932
233	-27.4975
234	-27.5017
235	-27.5058
236	-27.5096
237	-27.5134
238	-27.517
239	-27.5205
240	-27.5238
241	-27.527
242	-27.5301
243	-27.5322
244	-27.5331
245	-27.5077
246	-27.5169
247	-27.4822
248	-27.4935
249	-27.4659
250	-27.4754
251	-27.8858
252	-27.8918
253	-27.8921
254	-27.8509
255	-27.879
256	-27.8388
257	-27.8689
258	-27.8736
259	-27.8805
260	-27.883
261	-27.8905
262	-27.8965
263	-27.9022
264	-27.9077
265	-27.913
266	-27.9181
267	-27.923
268	-27.9277
269	-27.9323
270	-27.9367
271	-27.941
272	-27.9451
273	-27.9491
274	-27.9529
275	-27.9566
276	-27.9601
277	-27.9636
278	-27.9669
279	-27.9702
280	-27.9732
281	-27.9759
282	-27.9765
283	-27.9713
284	-27.9313
285	-27.9451
286	-27.9437
287	-27.9468
288	-27.947
289	-27.9509
290	-27.9547
291	-27.9585
292	-27.962
293	-27.9654
294	-27.9687
295	-27.9719
296	-27.975
297	-27.9779
298	-27.9808
299	-27.9836
300	-27.9863
301	-28.1557
302	-28.1523
303	-28.1326
304	-28.1041
305	-28.1006
306	-28.0955
307	-28.0948
308	-28.0923
309	-28.089
310	-28.0928
311	-28.0963
312	-28.101
313	-28.1063
314	-28.1114
315	-28.1168
316	-28.1222
317	-28.1273
318	-28.1323
319	-28.1371
320	-28.1417
321	-28.146
322	-28.1496
323	-28.1512
324	-28.1545
325	-28.1578
326	-28.1605
327	-28.1642
328	-28.1638
329	-28.1691
330	-28.1724
331	-28.1754
332	-28.1784
333	-28.1812
334	-28.184
335	-28.1865
336	-28.1889
337	-28.1912
338	-28.1934
339	-28.1955
340	-28.1975
341	-28.1994
342	-28.2012
343	-28.203
344	-28.2049
345	-28.2068
346	-28.2084
347	-28.2099
348	-28.2113
349	-28.2127
350	-28.2137
351	-28.2762
352	-28.2616
353	-28.2054
354	-28.1754
355	-28.16
356	-28.1533
357	-28.123
358	-28.1177
359	-28.1251
360	-28.1189
361	-28.1169
362	-28.1078
363	-28.1074
364	-28.1101
365	-28.1174
366	-28.1226
367	-28.1312
368	-28.1377
369	-28.1443
370	-28.151
371	-28.1545
372	-28.157
373	-28.158
374	-28.1637
375	-28.169
376	-28.1754
377	-28.1813
378	-28.1856
379	-28.1901
380	-28.1936
381	-28.1987
382	-28.2025
383	-28.2069
384	-28.2102
385	-28.2137
386	-28.2167
387	-28.2193
388	-28.2213
389	-28.2235
390	-28.2257
391	-28.2274
392	-28.2296
393	-28.2311
394	-28.2328
395	-28.2344
396	-28.2368
397	-28.2387
398	-28.24
399	-28.2407
400	-28.2427

==> I2D1Mvf40beta50k05graph.txt <==
1	10
2	9.6727
3	9.3526
4	9.0086
5	8.64
6	8.2463
7	7.8272
8	7.363
9	6.6735
10	5.93
11	5.1559
12	4.3724
13	3.6005
14	2.862
15	2.1794
16	1.5971
17	1.1463
18	0.8099
19	0.5636
20	0.3862
21	0.2603
22	0.1718
23	0.1103
24	0.0678
25	0.0385
26	0.0184
27	0.0046
28	-0.0051
29	-0.038
30	-0.1366
31	-0.3494
32	-0.7153
33	-1.2478
34	-1.9335
35	-2.741
36	-3.6334
37	-4.5767
38	-5.5427
39	-6.5103
40	-7.4649
41	-8.3963
42	-9.2983
43	-10.1669
44	-11.0005
45	-11.7978
46	-12.5587
47	-13.2839
48	-13.9739
49	-14.6297
50	-15.2523
51	-17.884
52	-18.4145
53	-18.9122
54	-19.3795
55	-19.8183
56	-20.2307
57	-20.6186
58	-20.9837
59	-21.3275
60	-21.6515
61	-21.9571
62	-22.2454
63	-22.5177
64	-22.7749
65	-23.018
66	-23.2478
67	-23.4653
68	-23.6712
69	-23.8662
70	-24.051
71	-24.2262
72	-24.3924
73	-24.5502
74	-24.6999
75	-24.8421
76	-24.9771
77	-25.1055
78	-25.2276
79	-25.3437
80	-25.4541
81	-25.5591
82	-25.659
83	-25.7541
84	-25.8447
85	-25.9309
86	-26.0129
87	-26.0911
88	-26.1655
89	-26.2364
90	-26.3039
91	-26.3683
92	-26.4296
93	-26.488
94	-26.5438
95	-26.5969
96	-26.6476
97	-26.6959
98	-26.742
99	-26.786
100	-26.8279
101	-28.2618
102	-28.3122
103	-28.3485
104	-28.3806
105	-28.41
106	-28.4375
107	-28.4634
108	-28.488
109	-28.5116
110	-28.5342
111	-28.5559
112	-28.5767
113	-28.5967
114	-28.6158
115	-28.6343
116	-28.652
117	-28.669
118	-28.6853
119	-28.701
120	-28.716
121	-28.7305
122	-28.7444
123	-28.7577
124	-28.7706
125	-28.7829
126	-28.7948
127	-28.8062
128	-28.8171
129	-28.8277
130	-28.8378
131	-28.8475
132	-28.8569
133	-28.8659
134	-28.8746
135	-28.883
136	-28.891
137	-28.8987
138	-28.9062
139	-28.9134
140	-28.9203
141	-28.9269
142	-28.9333
143	-28.9395
144	-28.9455
145	-28.9512
146	-28.9567
147	-28.9621
148	-28.9672
149	-28.9722
150	-28.9769
151	-30.085
152	-30.1913
153	-30.2324
154	-30.2488
155	-30.2628
156	-30.2756
157	-30.2876
158	-30.299
159	-30.3098
160	-30.32
161	-30.3298
162	-30.3391
163	-30.3481
164	-30.3566
165	-30.3649
166	-30.3728
167	-30.3805
168	-30.3878
169	-30.3949
170	-30.4017
171	-30.4083
172	-30.4146
173	-30.4208
174	-30.4266
175	-30.4323
176	-30.4378
177	-30.4431
178	-30.4482
179	-30.4531
180	-30.4579
181	-30.4625
182	-30.467
183	-30.4713
184	-30.4754
185	-30.4795
186	-30.4834
187	-30.4871
188	-30.4908
189	-30.4943
190	-30.4978
191	-30.5011
192	-30.5043
193	-30.5074
194	-30.5105
195	-30.5134
196	-30.5163
197	-30.519
198	-30.5217
199	-30.5243
200	-30.5268
201	-31.1269
202	-31.2313
203	-31.2454
204	-31.247
205	-31.2292
206	-31.2323
207	-31.1948
208	-31.2063
209	-31.1446
210	-31.1705
211	-31.0872
212	-31.1275
213	-31.0289
214	-31.0824
215	-30.9825
216	-31.0478
217	-30.9851
218	-31.0432
219	-31.0474
220	-31.0668
221	-31.0248
222	-31.0755
223	-31.093
224	-31.1068
225	-31.1201
226	-31.1154
227	-31.1376
228	-31.1503
229	-31.1622
230	-31.1736
231	-31.1841
232	-31.1946
233	-31.2042
234	-31.2142
235	-31.2237
236	-31.2329
237	-31.2417
238	-31.2502
239	-31.258
240	-31.2657
241	-31.272
242	-31.2787
243	-31.2818
244	-31.2855
245	-31.2746
246	-31.2825
247	-31.2774
248	-31.2841
249	-31.2899
250	-31.2973
251	-31.6385
252	-31.6945
253	-31.7037
254	-31.6961
255	-31.7043
256	-31.6902
257	-31.7038
258	-31.704
259	-31.7029
260	-31.6892
261	-31.7092
262	-31.7193
263	-31.7183
264	-31.731
265	-31.7325
266	-31.7431
267	-31.75
268	-31.7569
269	-31.7626
270	-31.7695
271	-31.7759
272	-31.7819
273	-31.7877
274	-31.7931
275	-31.7982
276	-31.803
277	-31.8077
278	-31.8121
279	-31.8164
280	-31.8204
281	-31.8244
282	-31.8281
283	-31.8317
284	-31.8352
285	-31.8384
286	-31.8416
287	-31.8444
288	-31.8471
289	-31.8489
290	-31.8471
291	-31.8482
292	-31.8448
293	-31.8371
294	-31.841
295	-31.8449
296	-31.8477
297	-31.8506
298	-31.8534
299	-31.8561
300	-31.8588
301	-32.0024
302	-32.0133
303	-32.0113
304	-32.0155
305	-32.0126
306	-32.001
307	-31.9969
308	-31.986
309	-32.0017
310	-31.9846
311	-31.9864
312	-31.9711
313	-31.9903
314	-31.9878
315	-31.994
316	-32.0007
317	-32.0049
318	-32.008
319	-32.0007
320	-32.0112
321	-32.0177
322	-32.0203
323	-32.0254
324	-32.0241
325	-32.0321
326	-32.037
327	-32.0396
328	-32.0458
329	-32.0512
330	-32.0574
331	-32.0642
332	-32.0709
333	-32.0762
334	-32.081
335	-32.0847
336	-32.0885
337	-32.0909
338	-32.0943
339	-32.097
340	-32.1001
341	-32.103
342	-32.1058
343	-32.1086
344	-32.1112
345	-32.1136
346	-32.1159
347	-32.1181
348	-32.1202
349	-32.1222
350	-32.1242
351	-32.2155
352	-32.2075
353	-32.2017
354	-32.1994
355	-32.1863
356	-32.1767
357	-32.1801
358	-32.184
359	-32.1839
360	-32.1865
361	-32.1816
362	-32.1865
363	-32.1898
364	-32.1928
365	-32.1961
366	-32.1984
367	-32.2011
368	-32.2014
369	-32.2055
370	-32.2081
371	-32.2104
372	-32.2126
373	-32.2126
374	-32.2157
375	-32.2176
376	-32.2181
377	-32.2202
378	-32.2208
379	-32.222
380	-32.2182
381	-32.2227
382	-32.2243
383	-32.2236
384	-32.2262
385	-32.2278
386	-32.2296
387	-32.231
388	-32.2323
389	-32.2321
390	-32.2337
391	-32.2345
392	-32.2352
393	-32.236
394	-32.235
395	-32.2364
396	-32.2372
397	-32.2378
398	-32.2383
399	-32.2374
400	-32.2388

==> I2D2Mbeta50k05graph.txt <==
1	10
2	9.6586
3	9.3265
4	8.9715
5	8.5933
6	8.1918
7	7.7673
8	7.2339
9	6.475
10	5.6718
11	4.8578
12	4.0576
13	3.2896
14	2.5654
15	1.9107
16	1.3626
17	0.9477
18	0.6457
19	0.432
20	0.2836
21	0.1822
22	0.1137
23	0.0676
24	0.0368
25	0.0161
26	0.0023
27	-0.0074
28	-0.043
29	-0.1427
30	-0.355
31	-0.7261
32	-1.2847
33	-2.0352
34	-2.9618
35	-4.0399
36	-5.2468
37	-6.5675
38	-7.9927
39	-9.5139
40	-11.1236
41	-12.8152
42	-14.583
43	-16.4235
44	-18.3348
45	-20.3152
46	-22.3639
47	-24.4807
48	-26.6456
49	-28.83
50	-31.0174
51	-41.2723
52	-43.6497
53	-45.9494
54	-48.1681
55	-50.3031
56	-52.3538
57	-54.3204
58	-56.2032
59	-58.0041
60	-59.7253
61	-61.3687
62	-62.9372
63	-64.4331
64	-65.8592
65	-67.2183
66	-68.5131
67	-69.7465
68	-70.9212
69	-72.0399
70	-73.1052
71	-74.1196
72	-75.0855
73	-76.0052
74	-76.881
75	-77.7149
76	-78.5089
77	-79.265
78	-79.9849
79	-80.6704
80	-81.3232
81	-81.9448
82	-82.5368
83	-83.1006
84	-83.6375
85	-84.149
86	-84.6361
87	-85.1003
88	-85.5425
89	-85.9639
90	-86.3654
91	-86.7481
92	-87.1128
93	-87.4605
94	-87.7919
95	-88.1079
96	-88.4091
97	-88.6963
98	-88.9702
99	-89.2314
100	-89.4806
101	-95.9277
102	-96.2395
103	-96.4224
104	-96.5741
105	-96.7138
106	-96.8452
107	-96.9701
108	-97.0889
109	-97.2022
110	-97.3104
111	-97.4139
112	-97.513
113	-97.608
114	-97.6991
115	-97.7865
116	-97.8703
117	-97.9509
118	-98.0282
119	-98.1025
120	-98.174
121	-98.2426
122	-98.3086
123	-98.372
124	-98.433
125	-98.4917
126	-98.5481
127	-98.6023
128	-98.6544
129	-98.7046
130	-98.7528
131	-98.7993
132	-98.8439
133	-98.8869
134	-98.9283
135	-98.9681
136	-99.0065
137	-99.0434
138	-99.079
139	-99.1133
140	-99.1463
141	-99.1782
142	-99.2089
143	-99.2386
144	-99.2672
145	-99.2948
146	-99.3215
147	-99.3473
148	-99.3722
149	-99.3962
150	-99.4195
151	-103.8751
152	-104.3509
153	-104.6145
154	-104.6672
155	-104.7215
156	-104.7659
157	-104.8174
158	-104.8663
159	-104.913
160	-104.9578
161	-105.0009
162	-105.0422
163	-105.082
164	-105.1204
165	-105.1575
166	-105.1935
167	-105.2284
168	-105.2623
169	-105.2953
170	-105.3272
171	-105.3584
172	-105.3886
173	-105.418
174	-105.4466
175	-105.4744
176	-105.5015
177	-105.5278
178	-105.5534
179	-105.5782
180	-105.6024
181	-105.6259
182	-105.6486
183	-105.6708
184	-105.6924
185	-105.7134
186	-105.7339
187	-105.7537
188	-105.773
189	-105.7917
190	-105.8099
191	-105.8277
192	-105.8449
193	-105.8618
194	-105.8783
195	-105.8944
196	-105.9102
197	-105.9256
198	-105.9408
199	-105.9555
200	-105.97
201	-108.5499
202	-108.9107
203	-109.0283
204	-109.0721
205	-109.0457
206	-109.0295
207	-108.9316
208	-108.9574
209	-108.79
210	-108.8522
211	-108.6364
212	-108.7322
213	-108.4983
214	-108.6196
215	-108.4191
216	-108.5537
217	-108.464
218	-108.5594
219	-108.5348
220	-108.6131
221	-108.6459
222	-108.6968
223	-108.7373
224	-108.7815
225	-108.8229
226	-108.8624
227	-108.9008
228	-108.9377
229	-108.9736
230	-109.0082
231	-109.0421
232	-109.075
233	-109.1073
234	-109.1387
235	-109.1697
236	-109.1999
237	-109.2297
238	-109.2588
239	-109.2871
240	-109.3146
241	-109.3406
242	-109.3659
243	-109.3875
244	-109.4081
245	-109.4056
246	-109.3935
247	-109.3562
248	-109.3641
249	-109.3216
250	-109.3441
251	-110.8099
252	-110.9821
253	-111.0235
254	-111.013
255	-111.0202
256	-110.9076
257	-110.9437
258	-110.8513
259	-110.9722
260	-110.9919
261	-110.99
262	-110.8532
263	-111.0022
264	-111.0383
265	-111.0087
266	-111.0765
267	-111.1084
268	-111.1359
269	-111.1687
270	-111.1971
271	-111.1887
272	-111.2305
273	-111.2578
274	-111.2828
275	-111.3067
276	-111.3296
277	-111.3514
278	-111.3718
279	-111.3917
280	-111.4105
281	-111.4289
282	-111.4469
283	-111.4643
284	-111.4807
285	-111.4965
286	-111.5117
287	-111.5262
288	-111.5401
289	-111.5535
290	-111.5662
291	-111.5785
292	-111.59
293	-111.6011
294	-111.6115
295	-111.6216
296	-111.6309
297	-111.6403
298	-111.6486
299	-111.6571
300	-111.6629
301	-112.3003
302	-112.2616
303	-112.1768
304	-112.0992
305	-112.0687
306	-112.0432
307	-112.0095
308	-111.961
309	-111.9429
310	-111.957
311	-111.8516
312	-111.9448
313	-111.9663
314	-111.8594
315	-111.9507
316	-111.9998
317	-112.0033
318	-112.05
319	-111.9832
320	-112.058
321	-112.0797
322	-112.1096
323	-112.0431
324	-112.1172
325	-112.1553
326	-112.1773
327	-112.1303
328	-112.1801
329	-112.2199
330	-112.239
331	-112.1939
332	-112.2468
333	-112.277
334	-112.2924
335	-112.2465
336	-112.2921
337	-112.3203
338	-112.3343
339	-112.2943
340	-112.3383
341	-112.3629
342	-112.3748
343	-112.3407
344	-112.3796
345	-112.4006
346	-112.413
347	-112.4118
348	-112.4334
349	-112.4451
350	-112.4519
351	-112.7398
352	-112.7146
353	-112.6909
354	-112.651
355	-112.6363
356	-112.6415
357	-112.6159
358	-112.5672
359	-112.552
360	-112.5429
361	-112.5559
362	-112.5573
363	-112.5589
364	-112.5523
365	-112.5617
366	-112.5618
367	-112.5706
368	-112.5797
369	-112.59
370	-112.5859
371	-112.6035
372	-112.6164
373	-112.6296
374	-112.6385
375	-112.6451
376	-112.6433
377	-112.6512
378	-112.6632
379	-112.6719
380	-112.6788
381	-112.687
382	-112.6946
383	-112.699
384	-112.703
385	-112.7082
386	-112.7195
387	-112.7273
388	-112.7331
389	-112.7404
390	-112.7486
391	-112.7552
392	-112.7597
393	-112.7636
394	-112.7665
395	-112.7618
396	-112.7697
397	-112.7799
398	-112.7846
399	-112.7892
400	-112.7936

==> I2D3Mbeta50k05graph.txt <==
1	10
2	9.9141
3	9.829
4	9.7362
5	9.6352
6	9.5253
7	9.406
8	9.2765
9	9.1362
10	8.9843
11	8.8221
12	8.6533
13	8.4771
14	8.2928
15	8.0996
16	7.8971
17	7.6847
18	7.4619
19	7.2282
20	6.9828
21	6.7247
22	6.4516
23	6.1601
24	5.8488
25	5.5171
26	5.1646
27	4.7911
28	4.3988
29	3.9947
30	3.5885
31	3.1899
32	2.8077
33	2.4489
34	2.1173
35	1.8166
36	1.5491
37	1.3159
38	1.0035
39	0.7332
40	0.5248
41	0.3714
42	0.2609
43	0.1822
44	0.1261
45	0.0863
46	0.0581
47	0.0384
48	0.0248
49	0.0155
50	0.0092
51	-0.0003
52	-0.0062
53	-0.0439
54	-0.1666
55	-0.4344
56	-0.8854
57	-1.5343
58	-2.3814
59	-3.5639
60	-5.1583
61	-7.0683
62	-9.1742
63	-11.3743
64	-13.5998
65	-15.8078
66	-17.9734
67	-20.0837
68	-22.1309
69	-24.1114
70	-26.0233
71	-27.8658
72	-29.6378
73	-31.3389
74	-32.9692
75	-34.5301
76	-36.0227
77	-37.4485
78	-38.8097
79	-40.1086
80	-41.3474
81	-42.5287
82	-43.6547
83	-44.7278
84	-45.7507
85	-46.7259
86	-47.6559
87	-48.5431
88	-49.3901
89	-50.1989
90	-50.9713
91	-51.7091
92	-52.414
93	-53.0878
94	-53.7322
95	-54.3488
96	-54.939
97	-55.5042
98	-56.0458
99	-56.5649
100	-57.0627
101	-66.3172
102	-66.698
103	-67.0469
104	-67.377
105	-67.6929
106	-67.9968
107	-68.291
108	-68.5776
109	-68.8578
110	-69.1324
111	-69.402
112	-69.667
113	-69.9277
114	-70.1843
115	-70.437
116	-70.6859
117	-70.931
118	-71.1721
119	-71.4094
120	-71.6427
121	-71.8721
122	-72.0977
123	-72.3196
124	-72.538
125	-72.7531
126	-72.9652
127	-73.1744
128	-73.381
129	-73.5848
130	-73.7862
131	-73.9852
132	-74.1817
133	-74.3756
134	-74.567
135	-74.7556
136	-74.9416
137	-75.1251
138	-75.306
139	-75.4843
140	-75.6599
141	-75.8332
142	-76.004
143	-76.1725
144	-76.3387
145	-76.5027
146	-76.6646
147	-76.8242
148	-76.9815
149	-77.1365
150	-77.289
151	-83.9297
152	-84.3567
153	-84.6655
154	-84.9316
155	-85.186
156	-85.4221
157	-85.6365
158	-85.8406
159	-86.0353
160	-86.2234
161	-86.4064
162	-86.5856
163	-86.7621
164	-86.9348
165	-87.1008
166	-87.2596
167	-87.4134
168	-87.5643
169	-87.7121
170	-87.8555
171	-87.9945
172	-88.1291
173	-88.2587
174	-88.3833
175	-88.5028
176	-88.6169
177	-88.7255
178	-88.8289
179	-88.9281
180	-89.0241
181	-89.1177
182	-89.2091
183	-89.2975
184	-89.3827
185	-89.4646
186	-89.5433
187	-89.6188
188	-89.691
189	-89.7599
190	-89.8258
191	-89.8888
192	-89.9492
193	-90.0069
194	-90.062
195	-90.1145
196	-90.1647
197	-90.2128
198	-90.2588
199	-90.3025
200	-90.344
201	-94.1678
202	-94.4535
203	-94.6143
204	-94.7009
205	-94.7477
206	-94.8541
207	-94.8804
208	-94.9579
209	-94.9283
210	-94.9486
211	-94.8455
212	-94.832
213	-94.729
214	-94.7415
215	-94.6505
216	-94.6833
217	-94.5974
218	-94.6538
219	-94.6583
220	-94.67
221	-94.6889
222	-94.7099
223	-94.7664
224	-94.7974
225	-94.8496
226	-94.9009
227	-94.953
228	-95.0134
229	-95.0711
230	-95.13
231	-95.1882
232	-95.2429
233	-95.2982
234	-95.3501
235	-95.3989
236	-95.4448
237	-95.4887
238	-95.5308
239	-95.5713
240	-95.6105
241	-95.6483
242	-95.6846
243	-95.7194
244	-95.753
245	-95.7854
246	-95.8165
247	-95.8463
248	-95.8746
249	-95.9002
250	-95.9139
251	-97.8179
252	-97.9227
253	-97.9314
254	-97.8428
255	-97.7372
256	-97.7069
257	-97.5138
258	-97.5048
259	-97.3351
260	-97.3539
261	-97.2365
262	-97.2525
263	-97.2118
264	-97.2184
265	-97.2243
266	-97.28
267	-97.3273
268	-97.356
269	-97.4002
270	-97.4518
271	-97.5157
272	-97.5743
273	-97.6047
274	-97.6703
275	-97.7234
276	-97.7693
277	-97.8179
278	-97.8571
279	-97.9049
280	-97.9472
281	-97.9871
282	-98.0253
283	-98.062
284	-98.0963
285	-98.1286
286	-98.158
287	-98.1843
288	-98.2028
289	-98.2168
290	-98.2362
291	-98.2601
292	-98.2826
293	-98.3065
294	-98.3308
295	-98.3495
296	-98.3697
297	-98.3812
298	-98.3902
299	-98.3949
300	-98.3969
301	-99.2597
302	-99.1421
303	-99.1724
304	-98.9894
305	-99.051
306	-98.9135
307	-98.9733
308	-98.8777
309	-98.9112
310	-98.835
311	-98.8657
312	-98.7808
313	-98.83
314	-98.7543
315	-98.7978
316	-98.7456
317	-98.8197
318	-98.842
319	-98.8844
320	-98.8449
321	-98.8932
322	-98.9173
323	-98.9537
324	-98.9527
325	-98.9408
326	-98.9826
327	-99.023
328	-99.026
329	-99.0635
330	-99.0558
331	-99.0996
332	-99.1031
333	-99.1414
334	-99.1656
335	-99.1877
336	-99.1828
337	-99.2017
338	-99.2282
339	-99.2445
340	-99.2555
341	-99.275
342	-99.2684
343	-99.2958
344	-99.3141
345	-99.3312
346	-99.3299
347	-99.3444
348	-99.3647
349	-99.3784
350	-99.3831
351	-99.7131
352	-99.72
353	-99.6979
354	-99.7053
355	-99.714
356	-99.7109
357	-99.7083
358	-99.7043
359	-99.7194
360	-99.7173
361	-99.7113
362	-99.7227
363	-99.7297
364	-99.7227
365	-99.7351
366	-99.7405
367	-99.7372
368	-99.7481
369	-99.7523
370	-99.7453
371	-99.7549
372	-99.7581
373	-99.7586
374	-99.7663
375	-99.7694
376	-99.7718
377	-99.7792
378	-99.7836
379	-99.786
380	-99.7884
381	-99.7904
382	-99.7922
383	-99.796
384	-99.7986
385	-99.801
386	-99.8029
387	-99.805
388	-99.8071
389	-99.8089
390	-99.8111
391	-99.8168
392	-99.8524
393	-99.8091
394	-99.8457
395	-99.812
396	-99.8455
397	-99.8278
398	-99.8459
399	-99.8409
400	-99.847

==> I2D4Mbeta50k05graph.txt <==
1	10
2	9.6776
3	9.3632
4	9.0264
5	8.6666
6	8.2837
7	7.8774
8	7.4483
9	6.9972
10	6.5254
11	6.0349
12	5.5284
13	4.652
14	3.7614
15	2.9153
16	2.1612
17	1.5558
18	1.0938
19	0.752
20	0.5074
21	0.336
22	0.2188
23	0.1397
24	0.0866
25	0.0512
26	0.0275
27	0.0116
28	0.0008
29	-0.0072
30	-0.0403
31	-0.1334
32	-0.3297
33	-0.6671
34	-1.1652
35	-1.8234
36	-2.6273
37	-3.5617
38	-4.6188
39	-5.8033
40	-7.132
41	-8.63
42	-10.3234
43	-12.2329
44	-14.3766
45	-16.775
46	-19.4516
47	-22.4323
48	-25.7456
49	-29.3997
50	-33.3915
51	-52.5537
52	-58.973
53	-65.7177
54	-72.7393
55	-79.974
56	-87.3293
57	-94.7238
58	-102.0943
59	-109.3977
60	-116.6006
61	-123.6749
62	-130.5996
63	-137.3575
64	-143.9356
65	-150.3254
66	-156.5213
67	-162.5204
68	-168.3212
69	-173.9233
70	-179.3267
71	-184.533
72	-189.5446
73	-194.365
74	-198.9983
75	-203.4491
76	-207.7223
77	-211.8228
78	-215.756
79	-219.5277
80	-223.1434
81	-226.6088
82	-229.9293
83	-233.1105
84	-236.1576
85	-239.0761
86	-241.8712
87	-244.5481
88	-247.1118
89	-249.567
90	-251.9185
91	-254.1705
92	-256.3274
93	-258.3929
94	-260.3712
95	-262.2658
96	-264.0807
97	-265.8192
98	-267.4848
99	-269.0806
100	-270.6095
101	-313.1741
102	-314.1058
103	-314.9156
104	-315.6575
105	-316.3495
106	-317.0015
107	-317.6223
108	-318.2187
109	-318.7945
110	-319.3526
111	-319.8952
112	-320.424
113	-320.9401
114	-321.4439
115	-321.9358
116	-322.4161
117	-322.8851
118	-323.3427
119	-323.789
120	-324.2244
121	-324.6493
122	-325.0641
123	-325.4693
124	-325.8651
125	-326.2516
126	-326.629
127	-326.9975
128	-327.3571
129	-327.7081
130	-328.0505
131	-328.3845
132	-328.7103
133	-329.0282
134	-329.3383
135	-329.6409
136	-329.9364
137	-330.225
138	-330.507
139	-330.7825
140	-331.0517
141	-331.3147
142	-331.5713
143	-331.8214
144	-332.0652
145	-332.3027
146	-332.5339
147	-332.7592
148	-332.9787
149	-333.1928
150	-333.4018
151	-363.4712
152	-364.4834
153	-365.0644
154	-365.3728
155	-365.638
156	-365.8822
157	-366.115
158	-366.3392
159	-366.5563
160	-366.7676
161	-366.9738
162	-367.1756
163	-367.3729
164	-367.5659
165	-367.7544
166	-367.9388
167	-368.1192
168	-368.2961
169	-368.4698
170	-368.6405
171	-368.8083
172	-368.9738
173	-369.1377
174	-369.3003
175	-369.4606
176	-369.6158
177	-369.7649
178	-369.9083
179	-370.0466
180	-370.1802
181	-370.3096
182	-370.435
183	-370.5567
184	-370.675
185	-370.7902
186	-370.9024
187	-371.0119
188	-371.1186
189	-371.2224
190	-371.3234
191	-371.4216
192	-371.5171
193	-371.6098
194	-371.7
195	-371.7877
196	-371.873
197	-371.9559
198	-372.0365
199	-372.1149
200	-372.1911
201	-388.3011
202	-389.1203
203	-389.4576
204	-389.606
205	-389.721
206	-389.8357
207	-389.9431
208	-390.0448
209	-390.1434
210	-390.2364
211	-390.3297
212	-390.4226
213	-390.5167
214	-390.61
215	-390.6999
216	-390.7865
217	-390.8709
218	-390.9544
219	-391.0384
220	-391.1227
221	-391.2045
222	-391.2813
223	-391.3536
224	-391.4225
225	-391.4886
226	-391.5525
227	-391.6145
228	-391.6751
229	-391.7342
230	-391.7922
231	-391.8489
232	-391.9045
233	-391.9586
234	-392.0115
235	-392.063
236	-392.1134
237	-392.1625
238	-392.2104
239	-392.2572
240	-392.3032
241	-392.3484
242	-392.3932
243	-392.4375
244	-392.4817
245	-392.5257
246	-392.5696
247	-392.6135
248	-392.6568
249	-392.6994
250	-392.7411
251	-400.0289
252	-400.2216
253	-400.2899
254	-400.1051
255	-399.7726
256	-399.4544
257	-399.0653
258	-398.6982
259	-398.5471
260	-398.1025
261	-398.1629
262	-397.6655
263	-397.9146
264	-397.3427
265	-397.7454
266	-397.5958
267	-397.8853
268	-397.963
269	-398.1596
270	-398.3115
271	-398.4766
272	-398.6324
273	-398.7814
274	-398.9246
275	-399.0621
276	-399.1945
277	-399.3219
278	-399.4447
279	-399.5633
280	-399.6781
281	-399.7897
282	-399.8983
283	-400.0041
284	-400.1075
285	-400.2085
286	-400.3065
287	-400.4013
288	-400.4922
289	-400.5761
290	-400.6467
291	-400.7021
292	-400.6487
293	-400.6511
294	-400.4511
295	-400.5561
296	-400.6302
297	-400.6888
298	-400.7641
299	-400.8379
300	-400.9107
301	-404.0388
302	-403.723
303	-403.4999
304	-402.962
305	-402.9319
306	-402.7701
307	-402.7286
308	-402.5343
309	-402.5763
310	-402.5514
311	-402.6258
312	-402.5316
313	-402.5973
314	-402.6611
315	-402.7728
316	-402.8482
317	-402.9439
318	-403.0431
319	-403.1297
320	-403.2496
321	-403.3454
322	-403.4368
323	-403.5225
324	-403.6075
325	-403.6911
326	-403.7785
327	-403.866
328	-403.9539
329	-404.046
330	-404.133
331	-404.2198
332	-404.29
333	-404.3674
334	-404.4411
335	-404.5064
336	-404.5588
337	-404.6049
338	-404.6485
339	-404.6934
340	-404.7287
341	-404.7695
342	-404.8098
343	-404.8516
344	-404.8952
345	-404.9409
346	-404.9816
347	-405.023
348	-405.0693
349	-405.1125
350	-405.145
351	-406.2672
352	-406.0208
353	-406.0012
354	-405.6167
355	-405.5158
356	-405.3821
357	-405.3082
358	-405.2509
359	-405.3258
360	-405.3482
361	-405.3392
362	-405.317
363	-405.2798
364	-405.322
365	-405.3708
366	-405.4462
367	-405.4876
368	-405.5203
369	-405.5693
370	-405.6183
371	-405.6564
372	-405.7003
373	-405.6895
374	-405.7586
375	-405.7925
376	-405.8272
377	-405.8755
378	-405.8832
379	-405.9182
380	-405.9457
381	-405.9627
382	-405.9773
383	-405.9859
384	-405.9961
385	-406.0273
386	-406.0548
387	-406.0795
388	-406.1088
389	-406.1493
390	-406.1852
391	-406.212
392	-406.2362
393	-406.267
394	-406.295
395	-406.3176
396	-406.338
397	-406.3549
398	-406.3763
399	-406.3962
400	-406.4133

==> I2D5Mbeta50k05graph.txt <==
1	10
2	9.8543
3	9.7107
4	9.5553
5	9.3873
6	9.206
7	9.0106
8	8.8006
9	8.5753
10	8.3342
11	8.0769
12	7.8031
13	7.5213
14	7.237
15	6.9493
16	6.6546
17	6.3455
18	6.0225
19	5.7028
20	5.3821
21	5.0568
22	4.7246
23	4.384
24	4.0354
25	3.6812
26	3.3261
27	2.9724
28	2.6282
29	2.3017
30	1.9999
31	1.7285
32	1.4913
33	1.2908
34	1.1306
35	0.9066
36	0.693
37	0.5241
38	0.3799
39	0.2743
40	0.1939
41	0.1331
42	0.0902
43	0.0584
44	0.0368
45	0.0219
46	0.0116
47	0.0044
48	-0.0007
49	-0.0197
50	-0.108
51	-0.467
52	-1.4227
53	-3.2054
54	-5.7901
55	-9.045
56	-12.8328
57	-17.0545
58	-21.6405
59	-26.5361
60	-31.6935
61	-37.068
62	-42.6171
63	-48.2999
64	-54.0775
65	-59.9133
66	-65.7735
67	-71.6256
68	-77.4402
69	-83.1922
70	-88.8601
71	-94.4257
72	-99.8745
73	-105.1949
74	-110.3784
75	-115.4189
76	-120.3118
77	-125.0541
78	-129.644
79	-134.0807
80	-138.3647
81	-142.4972
82	-146.4801
83	-150.3163
84	-154.0089
85	-157.5612
86	-160.9769
87	-164.2599
88	-167.4139
89	-170.4431
90	-173.3514
91	-176.1429
92	-178.8218
93	-181.3921
94	-183.8577
95	-186.2227
96	-188.4909
97	-190.6658
98	-192.7513
99	-194.7508
100	-196.6679
101	-237.2359
102	-238.5055
103	-239.6369
104	-240.6793
105	-241.655
106	-242.5784
107	-243.4601
108	-244.3069
109	-245.1232
110	-245.9125
111	-246.6774
112	-247.4204
113	-248.1438
114	-248.8497
115	-249.5403
116	-250.2174
117	-250.883
118	-251.5384
119	-252.1848
120	-252.8233
121	-253.4551
122	-254.0809
123	-254.7018
124	-255.3186
125	-255.9316
126	-256.5414
127	-257.1486
128	-257.7539
129	-258.3577
130	-258.9598
131	-259.5586
132	-260.153
133	-260.7417
134	-261.3237
135	-261.8979
136	-262.4633
137	-263.0192
138	-263.5647
139	-264.0991
140	-264.6218
141	-265.1325
142	-265.6306
143	-266.1159
144	-266.5879
145	-267.0464
146	-267.4913
147	-267.9226
148	-268.3404
149	-268.7449
150	-269.1365
151	-298.8649
152	-300.1802
153	-301.0439
154	-301.648
155	-302.1662
156	-302.6315
157	-303.0689
158	-303.4948
159	-303.9093
160	-304.3016
161	-304.6718
162	-305.0295
163	-305.3814
164	-305.7205
165	-306.0459
166	-306.3567
167	-306.6535
168	-306.9387
169	-307.2164
170	-307.4922
171	-307.7697
172	-308.0435
173	-308.302
174	-308.5408
175	-308.7643
176	-308.9762
177	-309.1798
178	-309.3778
179	-309.5723
180	-309.7632
181	-309.9481
182	-310.1254
183	-310.2959
184	-310.4612
185	-310.623
186	-310.7839
187	-310.9482
188	-311.1165
189	-311.2801
190	-311.4297
191	-311.5652
192	-311.6907
193	-311.8083
194	-311.9199
195	-312.0269
196	-312.1303
197	-312.2307
198	-312.3287
199	-312.4251
200	-312.5203
201	-330.4261
202	-331.4259
203	-331.7857
204	-331.795
205	-331.7555
206	-331.6142
207	-331.5257
208	-331.4008
209	-331.2457
210	-331.2268
211	-331.0745
212	-331.1371
213	-331.1005
214	-331.1844
215	-331.2198
216	-331.3069
217	-331.3942
218	-331.5441
219	-331.683
220	-331.8163
221	-331.9493
222	-332.0774
223	-332.1997
224	-332.3179
225	-332.4315
226	-332.5418
227	-332.6516
228	-332.7782
229	-332.94
230	-333.0913
231	-333.207
232	-333.3061
233	-333.3853
234	-333.3099
235	-333.3818
236	-333.2029
237	-333.3437
238	-333.2754
239	-333.3508
240	-333.2996
241	-333.3733
242	-333.391
243	-333.4287
244	-333.4876
245	-333.5678
246	-333.7303
247	-333.8795
248	-334.0186
249	-334.1454
250	-334.2545
251	-343.1973
252	-343.5607
253	-343.2359
254	-343.1353
255	-342.7139
256	-342.5253
257	-342.2198
258	-342.0988
259	-341.9909
260	-341.9691
261	-341.9228
262	-341.9281
263	-342.0244
264	-342.1708
265	-342.3051
266	-342.4241
267	-342.5635
268	-342.6975
269	-342.8038
270	-342.9477
271	-343.0627
272	-343.1752
273	-343.2555
274	-343.3699
275	-343.4363
276	-343.5384
277	-343.6256
278	-343.6978
279	-343.79
280	-343.881
281	-343.9685
282	-344.0523
283	-344.1333
284	-344.2114
285	-344.2863
286	-344.3581
287	-344.4266
288	-344.4903
289	-344.5497
290	-344.5978
291	-344.6031
292	-344.4588
293	-344.4914
294	-344.2883
295	-344.2771
296	-344.2349
297	-344.1175
298	-343.9594
299	-343.9344
300	-343.9417
301	-348.0587
302	-347.6405
303	-347.4468
304	-347.1148
305	-347.0382
306	-346.7141
307	-346.8935
308	-346.8321
309	-346.832
310	-346.5411
311	-346.7584
312	-346.8343
313	-346.9557
314	-347.0323
315	-346.908
316	-347.0982
317	-347.2941
318	-347.4168
319	-347.5501
320	-347.6216
321	-347.7181
322	-347.6137
323	-347.7952
324	-347.8482
325	-347.9779
326	-348.0457
327	-348.0957
328	-348.0725
329	-348.2048
330	-348.2469
331	-348.3367
332	-348.3912
333	-348.4182
334	-348.5046
335	-348.5774
336	-348.6221
337	-348.6857
338	-348.7281
339	-348.7907
340	-348.8377
341	-348.8811
342	-348.9189
343	-348.9301
344	-348.9751
345	-348.9673
346	-348.9727
347	-348.978
348	-348.9578
349	-348.9577
350	-348.9373
351	-350.2236
352	-350.1757
353	-350.0592
354	-350.0308
355	-349.9207
356	-349.8067
357	-349.7136
358	-349.6806
359	-349.6032
360	-349.6295
361	-349.6358
362	-349.6397
363	-349.6723
364	-349.7244
365	-349.7555
366	-349.6852
367	-349.7589
368	-349.8143
369	-349.8551
370	-349.8933
371	-349.9386
372	-349.9662
373	-349.9828
374	-349.7948
375	-349.8742
376	-349.9442
377	-350.0132
378	-350.0662
379	-350.1063
380	-350.1387
381	-350.1663
382	-350.0126
383	-350.1035
384	-350.1696
385	-350.2141
386	-350.245
387	-350.2681
388	-350.2836
389	-350.2917
390	-350.0946
391	-350.1748
392	-350.2326
393	-350.287
394	-350.3281
395	-350.356
396	-350.3771
397	-350.3952
398	-350.3753
399	-350.4142
400	-350.4313

==> I2D6Mbeta50k05graph.txt <==
1	10
2	9.9101
3	9.8212
4	9.7246
5	9.6197
6	9.5059
7	9.3826
8	9.2493
9	9.1054
10	8.9502
11	8.7831
12	8.6037
13	8.4113
14	8.2055
15	7.9858
16	7.7537
17	7.5284
18	7.3066
19	7.086
20	6.8643
21	6.6397
22	6.4102
23	6.174
24	5.9258
25	5.6577
26	5.3678
27	5.054
28	4.7155
29	4.3527
30	3.9695
31	3.5748
32	3.1826
33	2.8072
34	2.4591
35	2.1446
36	1.8711
37	1.4963
38	1.1539
39	0.8654
40	0.6372
41	0.4581
42	0.3242
43	0.2243
44	0.1529
45	0.1019
46	0.0666
47	0.042
48	0.0249
49	0.013
50	0.0049
51	-0.003
52	-0.0268
53	-0.126
54	-0.3879
55	-0.9015
56	-1.7289
57	-2.8912
58	-4.3879
59	-6.221
60	-8.4061
61	-10.9725
62	-13.9511
63	-17.3594
64	-21.1923
65	-25.4184
66	-29.984
67	-34.8236
68	-39.8711
69	-45.0654
70	-50.3521
71	-55.6855
72	-61.0293
73	-66.3561
74	-71.6452
75	-76.8802
76	-82.0482
77	-87.1397
78	-92.1496
79	-97.0724
80	-101.9018
81	-106.6355
82	-111.2702
83	-115.8027
84	-120.2291
85	-124.5461
86	-128.7511
87	-132.8413
88	-136.8146
89	-140.6696
90	-144.4058
91	-148.0241
92	-151.5261
93	-154.9139
94	-158.1905
95	-161.3573
96	-164.4167
97	-167.3712
98	-170.2234
99	-172.9764
100	-175.6328
101	-224.74
102	-226.8174
103	-228.7207
104	-230.5108
105	-232.2114
106	-233.8385
107	-235.4026
108	-236.9094
109	-238.3624
110	-239.7655
111	-241.121
112	-242.4294
113	-243.6908
114	-244.9059
115	-246.0755
116	-247.2011
117	-248.2843
118	-249.3269
119	-250.3306
120	-251.2969
121	-252.2271
122	-253.1222
123	-253.9833
124	-254.8116
125	-255.6083
126	-256.3745
127	-257.1116
128	-257.8214
129	-258.5061
130	-259.1682
131	-259.8085
132	-260.4267
133	-261.0226
134	-261.5963
135	-262.148
136	-262.6783
137	-263.1881
138	-263.6782
139	-264.1498
140	-264.6037
141	-265.041
142	-265.4625
143	-265.869
144	-266.2611
145	-266.6394
146	-267.0047
147	-267.3574
148	-267.698
149	-268.0269
150	-268.3446
151	-299.2336
152	-300.6269
153	-301.4754
154	-302.0043
155	-302.3934
156	-302.7385
157	-303.0626
158	-303.3713
159	-303.6663
160	-303.9496
161	-304.2226
162	-304.487
163	-304.7437
164	-304.9936
165	-305.2377
166	-305.478
167	-305.7144
168	-305.9436
169	-306.1632
170	-306.3743
171	-306.5785
172	-306.7768
173	-306.9699
174	-307.1582
175	-307.3414
176	-307.5192
177	-307.6912
178	-307.8575
179	-308.0184
180	-308.1742
181	-308.3255
182	-308.4724
183	-308.6153
184	-308.7543
185	-308.8896
186	-309.0213
187	-309.1496
188	-309.2746
189	-309.3964
190	-309.5154
191	-309.6317
192	-309.7457
193	-309.8577
194	-309.9677
195	-310.0759
196	-310.1822
197	-310.2868
198	-310.3899
199	-310.4912
200	-310.5908
201	-328.8954
202	-329.9216
203	-330.2656
204	-330.229
205	-330.3072
206	-329.9585
207	-329.9279
208	-329.4715
209	-329.3977
210	-329.0244
211	-328.8991
212	-328.7347
213	-328.7136
214	-328.7614
215	-328.8051
216	-329.0355
217	-329.1472
218	-329.3988
219	-329.5547
220	-329.7878
221	-329.9749
222	-330.1733
223	-330.3534
224	-330.5349
225	-330.7073
226	-330.8719
227	-331.032
228	-331.1853
229	-331.3352
230	-331.4795
231	-331.6202
232	-331.756
233	-331.8875
234	-332.0144
235	-332.137
236	-332.2553
237	-332.3696
238	-332.4791
239	-332.5855
240	-332.6874
241	-332.7884
242	-332.8873
243	-332.989
244	-333.0889
245	-333.1823
246	-333.2672
247	-333.3295
248	-333.3977
249	-333.4449
250	-333.5212
251	-342.272
252	-342.4598
253	-342.4545
254	-342.1822
255	-341.853
256	-341.5902
257	-341.4053
258	-341.2025
259	-341.1009
260	-340.818
261	-340.6602
262	-340.5822
263	-340.5829
264	-340.6429
265	-340.7328
266	-340.7426
267	-340.9439
268	-341.0949
269	-341.2113
270	-341.3709
271	-341.3954
272	-341.6282
273	-341.7948
274	-341.9507
275	-342.0988
276	-342.2307
277	-342.3723
278	-342.5059
279	-342.6341
280	-342.7576
281	-342.8768
282	-342.9922
283	-343.1031
284	-343.2119
285	-343.3174
286	-343.4108
287	-343.4903
288	-343.5693
289	-343.6434
290	-343.7023
291	-343.7709
292	-343.7807
293	-343.7659
294	-343.7848
295	-343.7001
296	-343.7152
297	-343.6254
298	-343.6596
299	-343.6357
300	-343.6614
301	-347.3806
302	-347.2021
303	-346.8752
304	-346.7521
305	-346.7332
306	-346.8019
307	-346.4619
308	-346.5776
309	-346.4865
310	-346.5995
311	-346.5538
312	-346.4402
313	-346.4813
314	-346.5922
315	-346.678
316	-346.6042
317	-346.7343
318	-346.7905
319	-346.8794
320	-346.7297
321	-346.9349
322	-347.0519
323	-347.1249
324	-347.2049
325	-347.0541
326	-347.2515
327	-347.3505
328	-347.4092
329	-347.4779
330	-347.3501
331	-347.5341
332	-347.6289
333	-347.6741
334	-347.7435
335	-347.6573
336	-347.8051
337	-347.8795
338	-347.9127
339	-347.957
340	-347.896
341	-347.9915
342	-348.0328
343	-348.0534
344	-348.0651
345	-348.0884
346	-348.003
347	-348.0815
348	-348.122
349	-348.1529
350	-348.127
351	-349.3063
352	-349.3092
353	-349.3727
354	-349.3181
355	-349.3843
356	-349.4372
357	-349.4708
358	-349.4201
359	-349.49
360	-349.541
361	-349.5676
362	-349.5649
363	-349.6435
364	-349.7015
365	-349.7481
366	-349.7945
367	-349.7545
368	-349.8091
369	-349.6951
370	-349.7915
371	-349.8353
372	-349.8485
373	-349.8975
374	-349.8967
375	-349.8933
376	-349.649
377	-349.7969
378	-349.8532
379	-349.8919
380	-349.7412
381	-349.8424
382	-349.8984
383	-349.919
384	-349.7152
385	-349.832
386	-349.9028
387	-349.9327
388	-349.7989
389	-349.898
390	-349.9503
391	-349.9711
392	-349.9355
393	-349.9735
394	-349.9323
395	-349.9748
396	-349.9872
397	-350.0021
398	-349.8779
399	-349.9655
400	-350.0073

==> I2D7Mbeta50k05graph.txt <==
1	10
2	9.9539
3	9.9081
4	9.8583
5	9.804
6	9.7449
7	9.6807
8	9.611
9	9.5354
10	9.4536
11	9.3651
12	9.2696
13	9.1668
14	9.0563
15	8.9377
16	8.8109
17	8.6755
18	8.5315
19	8.3788
20	8.2195
21	8.0614
22	7.9037
23	7.7459
24	7.5876
25	7.4283
26	7.2678
27	7.1061
28	6.9423
29	6.7715
30	6.594
31	6.4099
32	6.2191
33	6.0214
34	5.8165
35	5.603
36	5.384
37	5.1644
38	4.9395
39	4.7048
40	4.4558
41	4.1909
42	3.9107
43	3.616
44	3.3085
45	2.9894
46	2.661
47	2.329
48	1.9998
49	1.6851
50	1.3953
51	0.5302
52	0.3859
53	0.274
54	0.1914
55	0.1331
56	0.0933
57	0.066
58	0.047
59	0.0337
60	0.0241
61	0.0173
62	0.0112
63	0.0072
64	0.0045
65	0.0028
66	0.0016
67	0.0009
68	0.0004
69	0.0001
70	-0.0001
71	-0.0052
72	-0.0492
73	-0.2029
74	-0.5653
75	-1.28
76	-2.4295
77	-4.0225
78	-6.0278
79	-8.4147
80	-11.1755
81	-14.326
82	-17.8897
83	-21.8775
84	-26.2744
85	-31.04
86	-36.114
87	-41.427
88	-46.9105
89	-52.5024
90	-58.1499
91	-63.8088
92	-69.4426
93	-75.0222
94	-80.5247
95	-85.931
96	-91.2253
97	-96.3956
98	-101.4328
99	-106.3304
100	-111.0841
101	-168.0546
102	-172.2117
103	-176.1235
104	-179.8285
105	-183.3474
106	-186.6948
107	-189.8848
108	-192.9276
109	-195.8318
110	-198.6047
111	-201.2526
112	-203.7808
113	-206.1942
114	-208.4984
115	-210.6995
116	-212.8034
117	-214.8163
118	-216.744
119	-218.5916
120	-220.3634
121	-222.0628
122	-223.6929
123	-225.2565
124	-226.757
125	-228.1977
126	-229.5815
127	-230.911
128	-232.1887
129	-233.417
130	-234.5983
131	-235.7346
132	-236.8282
133	-237.8805
134	-238.8929
135	-239.8667
136	-240.8032
137	-241.7041
138	-242.571
139	-243.4057
140	-244.21
141	-244.9849
142	-245.732
143	-246.4525
144	-247.1481
145	-247.82
146	-248.469
147	-249.0962
148	-249.7026
149	-250.2895
150	-250.8579
151	-279.8993
152	-281.5584
153	-282.8459
154	-283.7825
155	-284.534
156	-285.2533
157	-285.9304
158	-286.5618
159	-287.1648
160	-287.7593
161	-288.3528
162	-288.9294
163	-289.4777
164	-290.0094
165	-290.5332
166	-291.041
167	-291.5344
168	-292.0234
169	-292.5078
170	-292.9763
171	-293.4309
172	-293.8821
173	-294.3272
174	-294.7515
175	-295.157
176	-295.5533
177	-295.9412
178	-296.3155
179	-296.6796
180	-297.0389
181	-297.3913
182	-297.7307
183	-298.0583
184	-298.3796
185	-298.698
186	-299.0087
187	-299.3078
188	-299.5983
189	-299.884
190	-300.1647
191	-300.437
192	-300.7024
193	-300.9653
194	-301.2277
195	-301.487
196	-301.7401
197	-301.984
198	-302.2161
199	-302.4367
200	-302.6484
201	-320.2329
202	-321.5742
203	-322.3693
204	-322.7989
205	-323.1371
206	-323.3393
207	-323.3194
208	-323.3594
209	-323.3205
210	-323.3364
211	-323.292
212	-323.3385
213	-323.4148
214	-323.4526
215	-323.6196
216	-323.7668
217	-324.0103
218	-324.2418
219	-324.5149
220	-324.8086
221	-325.101
222	-325.3787
223	-325.647
224	-325.9211
225	-326.203
226	-326.5
227	-326.7746
228	-327.0234
229	-327.2643
230	-327.5049
231	-327.7414
232	-327.9729
233	-328.2174
234	-328.4583
235	-328.6721
236	-328.8714
237	-329.0609
238	-329.2347
239	-329.3905
240	-329.5315
241	-329.6271
242	-329.7142
243	-329.7759
244	-329.8089
245	-329.7647
246	-329.7987
247	-329.7013
248	-329.7972
249	-329.8471
250	-329.9358
251	-339.4118
252	-340.1261
253	-340.2437
254	-340.3543
255	-339.5853
256	-339.685
257	-338.9177
258	-339.1758
259	-338.3043
260	-338.7164
261	-337.8543
262	-338.4136
263	-337.7187
264	-338.2887
265	-337.9736
266	-338.3718
267	-338.2888
268	-338.6266
269	-338.7168
270	-339.009
271	-339.176
272	-339.4443
273	-339.6563
274	-339.8917
275	-340.1092
276	-340.3231
277	-340.5277
278	-340.7234
279	-340.9095
280	-341.0869
281	-341.256
282	-341.4172
283	-341.5689
284	-341.7117
285	-341.8408
286	-341.9575
287	-342.031
288	-342.0725
289	-341.9979
290	-341.8852
291	-341.9159
292	-341.7555
293	-341.7626
294	-341.6759
295	-341.74
296	-341.854
297	-341.9581
298	-342.0797
299	-342.1917
300	-342.3038
301	-346.5019
302	-346.2258
303	-346.1147
304	-346.0516
305	-346.0557
306	-345.9918
307	-345.8832
308	-345.726
309	-345.8438
310	-345.7889
311	-346.0255
312	-346.1046
313	-346.0347
314	-345.9781
315	-346.1923
316	-346.3857
317	-346.4744
318	-346.506
319	-346.5857
320	-346.5572
321	-346.716
322	-346.8264
323	-346.8875
324	-346.9216
325	-346.9767
326	-347.0799
327	-347.1383
328	-347.191
329	-347.2453
330	-347.3228
331	-347.3684
332	-347.424
333	-347.4743
334	-347.5212
335	-347.4935
336	-347.4574
337	-347.4892
338	-347.559
339	-347.6163
340	-347.6646
341	-347.7234
342	-347.7688
343	-347.8169
344	-347.8437
345	-347.871
346	-347.8306
347	-347.8792
348	-347.88
349	-347.9132
350	-347.942
351	-349.3013
352	-349.2287
353	-349.3121
354	-349.4102
355	-349.0927
356	-349.2307
357	-349.1551
358	-349.2768
359	-349.1702
360	-349.3196
361	-349.3887
362	-349.4168
363	-348.8605
364	-349.2164
365	-349.3714
366	-349.4015
367	-349.2138
368	-349.3193
369	-349.184
370	-349.3993
371	-349.358
372	-349.521
373	-349.5946
374	-349.6073
375	-349.6055
376	-349.233
377	-349.5083
378	-349.6238
379	-349.6071
380	-349.4924
381	-349.598
382	-349.5004
383	-349.623
384	-349.508
385	-349.6336
386	-349.6948
387	-349.7264
388	-349.4655
389	-349.6389
390	-349.7046
391	-349.7295
392	-349.3381
393	-349.5809
394	-349.6905
395	-349.7198
396	-349.5934
397	-349.6719
398	-349.7325
399	-349.7477
400	-349.6141

==> I2D8Mbeta50k05graph.txt <==
1	10
2	9.6962
3	9.3993
4	9.0806
5	8.7393
6	8.375
7	7.9874
8	7.5767
9	7.1432
10	6.6879
11	6.2125
12	5.7192
13	4.8019
14	3.877
15	3.0033
16	2.2222
17	1.5924
18	1.1126
19	0.7592
20	0.5083
21	0.3344
22	0.2164
23	0.1374
24	0.0848
25	0.0499
26	0.0265
27	0.0109
28	0.0002
29	-0.0089
30	-0.0455
31	-0.1434
32	-0.3447
33	-0.6877
34	-1.1934
35	-1.8639
36	-2.6895
37	-3.6609
38	-4.7772
39	-6.0503
40	-7.5045
41	-9.1729
42	-11.0968
43	-13.322
44	-15.9032
45	-18.9068
46	-22.4115
47	-26.5119
48	-31.323
49	-36.9586
50	-43.5178
51	-78.0351
52	-91.626
53	-106.6684
54	-123.0944
55	-140.7675
56	-159.5092
57	-179.1791
58	-199.6262
59	-220.7104
60	-242.2938
61	-264.2425
62	-286.435
63	-308.7577
64	-331.1068
65	-353.3905
66	-375.5266
67	-397.4425
68	-419.0752
69	-440.3698
70	-461.281
71	-481.7699
72	-501.8042
73	-521.3584
74	-540.4122
75	-558.9509
76	-576.9634
77	-594.4416
78	-611.3824
79	-627.7856
80	-643.6532
81	-658.9898
82	-673.8016
83	-688.0966
84	-701.8839
85	-715.1744
86	-727.9794
87	-740.3108
88	-752.1813
89	-763.6038
90	-774.5917
91	-785.1584
92	-795.3173
93	-805.0821
94	-814.4656
95	-823.4812
96	-832.1416
97	-840.4593
98	-848.4465
99	-856.1154
100	-863.4778
101	-1067.6839
102	-1072.3069
103	-1076.4888
104	-1080.4182
105	-1084.1503
106	-1087.7111
107	-1091.1242
108	-1094.405
109	-1097.5642
110	-1100.6106
111	-1103.5513
112	-1106.392
113	-1109.1373
114	-1111.7912
115	-1114.3573
116	-1116.8387
117	-1119.2383
118	-1121.5588
119	-1123.8031
120	-1125.9737
121	-1128.0734
122	-1130.1047
123	-1132.0703
124	-1133.9726
125	-1135.814
126	-1137.5966
127	-1139.3223
128	-1140.9933
129	-1142.6114
130	-1144.1785
131	-1145.6964
132	-1147.167
133	-1148.5919
134	-1149.9729
135	-1151.3115
136	-1152.6094
137	-1153.8682
138	-1155.0894
139	-1156.2743
140	-1157.4244
141	-1158.541
142	-1159.6251
143	-1160.678
144	-1161.7009
145	-1162.6949
146	-1163.6611
147	-1164.6007
148	-1165.5146
149	-1166.404
150	-1167.2698
151	-1324.38
152	-1328.7949
153	-1331.6023
154	-1333.1936
155	-1334.6016
156	-1335.8469
157	-1336.9794
158	-1338.0427
159	-1339.0602
160	-1340.044
161	-1341.0006
162	-1341.9349
163	-1342.8494
164	-1343.7446
165	-1344.6191
166	-1345.4711
167	-1346.3005
168	-1347.1087
169	-1347.898
170	-1348.67
171	-1349.4253
172	-1350.1632
173	-1350.8829
174	-1351.5842
175	-1352.2683
176	-1352.9367
177	-1353.5909
178	-1354.232
179	-1354.8597
180	-1355.4733
181	-1356.0715
182	-1356.6531
183	-1357.2174
184	-1357.7645
185	-1358.2946
186	-1358.8085
187	-1359.3071
188	-1359.7913
189	-1360.2625
190	-1360.7213
191	-1361.1685
192	-1361.6043
193	-1362.0285
194	-1362.4413
195	-1362.8426
196	-1363.2325
197	-1363.6114
198	-1363.9793
199	-1364.3367
200	-1364.6839
201	-1458.8114
202	-1462.6418
203	-1464.4179
204	-1465.0527
205	-1465.3852
206	-1465.5385
207	-1465.7014
208	-1465.8467
209	-1465.9328
210	-1465.9515
211	-1466.0665
212	-1466.191
213	-1466.5637
214	-1466.9833
215	-1467.4432
216	-1467.8875
217	-1468.3175
218	-1468.7331
219	-1469.1373
220	-1469.5332
221	-1469.9197
222	-1470.2949
223	-1470.6588
224	-1471.0123
225	-1471.3558
226	-1471.6901
227	-1472.0163
228	-1472.3348
229	-1472.6445
230	-1472.9443
231	-1473.2339
232	-1473.5139
233	-1473.7851
234	-1474.0486
235	-1474.3056
236	-1474.558
237	-1474.808
238	-1475.0557
239	-1475.2958
240	-1475.5221
241	-1475.7361
242	-1475.9417
243	-1476.142
244	-1476.3416
245	-1476.5483
246	-1476.7518
247	-1476.9312
248	-1477.1061
249	-1477.2781
250	-1477.4484
251	-1519.7253
252	-1521.3558
253	-1520.5202
254	-1517.9857
255	-1516.834
256	-1513.4127
257	-1512.8249
258	-1509.0052
259	-1509.6877
260	-1507.1446
261	-1507.5332
262	-1505.421
263	-1506.4915
264	-1506.3962
265	-1506.8634
266	-1507.3019
267	-1508.0973
268	-1508.8719
269	-1509.6632
270	-1510.4989
271	-1511.3125
272	-1512.1067
273	-1512.8722
274	-1513.6114
275	-1514.326
276	-1515.0182
277	-1515.6908
278	-1516.3473
279	-1516.9902
280	-1517.6248
281	-1518.258
282	-1518.8981
283	-1519.5286
284	-1520.116
285	-1520.6348
286	-1520.886
287	-1520.8461
288	-1521.1163
289	-1520.7948
290	-1520.5703
291	-1519.7356
292	-1519.8536
293	-1519.6916
294	-1519.7498
295	-1519.9254
296	-1520.3364
297	-1520.808
298	-1521.2956
299	-1521.769
300	-1522.2213
301	-1541.2139
302	-1539.7848
303	-1538.3642
304	-1537.9624
305	-1536.9692
306	-1537.0009
307	-1535.5615
308	-1536.0793
309	-1535.3953
310	-1535.583
311	-1534.7701
312	-1535.0593
313	-1534.931
314	-1535.3147
315	-1535.5866
316	-1535.7081
317	-1535.4458
318	-1536.0625
319	-1536.4661
320	-1536.9838
321	-1537.3634
322	-1537.8176
323	-1538.2113
324	-1538.5794
325	-1538.9727
326	-1539.3927
327	-1539.7548
328	-1540.0885
329	-1540.4394
330	-1540.7556
331	-1541.0348
332	-1541.3139
333	-1541.5467
334	-1541.8625
335	-1542.172
336	-1542.4575
337	-1542.6799
338	-1542.3588
339	-1542.7382
340	-1542.8905
341	-1542.9456
342	-1543.1313
343	-1542.7298
344	-1543.1147
345	-1543.3928
346	-1543.5179
347	-1543.6449
348	-1543.783
349	-1543.9085
350	-1543.5423
351	-1548.6263
352	-1548.8692
353	-1548.6052
354	-1547.3865
355	-1547.437
356	-1547.6303
357	-1547.6573
358	-1546.7883
359	-1547.3693
360	-1547.6631
361	-1547.8866
362	-1547.3825
363	-1548.0173
364	-1548.3357
365	-1548.5325
366	-1548.1215
367	-1548.6283
368	-1548.8852
369	-1549.079
370	-1549.1388
371	-1549.3451
372	-1549.4735
373	-1549.5742
374	-1549.2608
375	-1549.5661
376	-1549.5968
377	-1549.6134
378	-1549.5332
379	-1549.6464
380	-1549.7638
381	-1549.9002
382	-1549.9984
383	-1550.1297
384	-1550.223
385	-1550.3053
386	-1550.3786
387	-1550.4477
388	-1550.5129
389	-1550.5769
390	-1550.6588
391	-1550.7505
392	-1550.7788
393	-1550.7794
394	-1550.75
395	-1550.7661
396	-1550.8118
397	-1550.8561
398	-1550.8893
399	-1550.9696
400	-1551.0648

==> I2D9Mbeta50k05graph.txt <==
1	10
2	9.8168
3	9.6366
4	9.4418
5	9.2315
6	9.005
7	8.7615
8	8.5005
9	8.2214
10	7.9239
11	7.6078
12	7.2801
13	6.9463
14	6.6023
15	6.2616
16	5.9442
17	5.6402
18	5.3416
19	5.0331
20	4.7145
21	4.3843
22	4.0424
23	3.6895
24	3.3291
25	2.9683
26	2.6156
27	2.2795
28	1.9672
29	1.6848
30	1.4357
31	1.2238
32	1.0471
33	0.9032
34	0.7898
35	0.6967
36	0.5783
37	0.4038
38	0.2954
39	0.2563
40	0.1634
41	0.1106
42	0.0779
43	0.0642
44	0.0383
45	0.0241
46	0.0154
47	0.0111
48	0.0046
49	0.0005
50	-0.0026
51	-0.0289
52	-0.2346
53	-0.9824
54	-2.467
55	-4.6754
56	-7.5583
57	-11.1686
58	-15.5987
59	-20.9487
60	-27.3011
61	-34.7146
62	-43.2224
63	-52.8195
64	-63.4718
65	-75.1241
66	-87.6934
67	-101.0817
68	-115.1823
69	-129.8836
70	-145.0774
71	-160.6565
72	-176.5174
73	-192.5628
74	-208.7022
75	-224.8544
76	-240.9477
77	-256.9192
78	-272.7152
79	-288.2895
80	-303.6033
81	-318.6248
82	-333.3274
83	-347.6901
84	-361.6974
85	-375.3379
86	-388.6045
87	-401.4935
88	-414.0036
89	-426.1355
90	-437.8914
91	-449.2761
92	-460.2954
93	-470.9556
94	-481.2622
95	-491.2207
96	-500.8376
97	-510.1203
98	-519.0755
99	-527.7102
100	-536.0314
101	-762.6912
102	-766.3645
103	-769.803
104	-773.0865
105	-776.2298
106	-779.2385
107	-782.1267
108	-784.9052
109	-787.5827
110	-790.1664
111	-792.6626
112	-795.0769
113	-797.4142
114	-799.6791
115	-801.8761
116	-804.0091
117	-806.0818
118	-808.0981
119	-810.0614
120	-811.975
121	-813.843
122	-815.6694
123	-817.4582
124	-819.2136
125	-820.9407
126	-822.6434
127	-824.325
128	-825.9877
129	-827.6321
130	-829.2576
131	-830.8626
132	-832.4454
133	-834.0038
134	-835.5372
135	-837.0445
136	-838.5253
137	-839.9794
138	-841.4069
139	-842.8085
140	-844.1848
141	-845.5367
142	-846.8656
143	-848.1732
144	-849.4607
145	-850.729
146	-851.9793
147	-853.212
148	-854.4272
149	-855.6246
150	-856.8038
151	-1040.1649
152	-1043.6557
153	-1046.1602
154	-1047.9045
155	-1049.3935
156	-1050.8288
157	-1052.3995
158	-1054.0292
159	-1055.5588
160	-1057.0934
161	-1058.6866
162	-1060.3207
163	-1062.0371
164	-1063.9287
165	-1065.9532
166	-1067.9348
167	-1069.8673
168	-1071.7347
169	-1073.4912
170	-1075.1933
171	-1076.9101
172	-1078.6292
173	-1080.3386
174	-1082.1157
175	-1084.0444
176	-1085.9467
177	-1087.6223
178	-1089.1426
179	-1090.5871
180	-1091.988
181	-1093.3853
182	-1094.8167
183	-1096.245
184	-1097.614
185	-1098.9444
186	-1100.2853
187	-1101.6668
188	-1103.0927
189	-1104.5592
190	-1106.0597
191	-1107.5242
192	-1108.8635
193	-1110.1057
194	-1111.3346
195	-1112.6139
196	-1113.8713
197	-1115.0276
198	-1116.0984
199	-1117.1121
200	-1118.0917
201	-1245.8432
202	-1250.9488
203	-1253.8678
204	-1255.6222
205	-1257.1259
206	-1258.6926
207	-1260.3775
208	-1261.6313
209	-1262.7654
210	-1263.5091
211	-1263.971
212	-1264.2405
213	-1264.9618
214	-1265.2108
215	-1266.1623
216	-1266.549
217	-1267.6091
218	-1268.3744
219	-1269.6512
220	-1271.0539
221	-1272.5322
222	-1274.2075
223	-1275.9449
224	-1277.4993
225	-1278.9525
226	-1280.355
227	-1281.7048
228	-1283.0098
229	-1284.2712
230	-1285.5017
231	-1286.7234
232	-1287.9509
233	-1289.1628
234	-1290.384
235	-1291.6489
236	-1292.9457
237	-1294.2863
238	-1295.6461
239	-1296.964
240	-1298.166
241	-1299.2614
242	-1300.283
243	-1301.2614
244	-1302.2112
245	-1303.1491
246	-1304.0883
247	-1305.039
248	-1306.0227
249	-1307.0453
250	-1308.0293
251	-1376.0952
252	-1374.6465
253	-1375.254
254	-1370.7657
255	-1369.5565
256	-1365.0716
257	-1363.9513
258	-1359.7621
259	-1359.4972
260	-1356.5773
261	-1356.3336
262	-1353.905
263	-1354.6513
264	-1353.1833
265	-1354.6053
266	-1354.721
267	-1356.1
268	-1357.2093
269	-1358.6739
270	-1360.1244
271	-1361.5894
272	-1363.1134
273	-1364.3623
274	-1365.8078
275	-1366.9355
276	-1368.4926
277	-1369.7673
278	-1370.9977
279	-1371.9944
280	-1373.2117
281	-1374.2251
282	-1375.2059
283	-1375.8413
284	-1376.9043
285	-1377.8676
286	-1378.6604
287	-1379.1861
288	-1379.8935
289	-1380.609
290	-1381.6837
291	-1382.4987
292	-1382.9768
293	-1383.7019
294	-1384.1623
295	-1384.7947
296	-1385.1994
297	-1385.523
298	-1385.6734
299	-1385.7521
300	-1386.039
301	-1413.6836
302	-1410.2067
303	-1409.0073
304	-1405.1635
305	-1402.99
306	-1402.7092
307	-1401.384
308	-1399.2048
309	-1398.9273
310	-1398.9218
311	-1399.0816
312	-1399.1824
313	-1399.9725
314	-1400.1149
315	-1400.5395
316	-1400.9029
317	-1401.5078
318	-1402.3282
319	-1402.6648
320	-1403.2584
321	-1403.6954
322	-1404.0851
323	-1404.5378
324	-1404.7358
325	-1405.4334
326	-1405.9305
327	-1406.1455
328	-1406.5665
329	-1406.9131
330	-1407.0445
331	-1407.4021
332	-1407.5115
333	-1407.9696
334	-1408.3344
335	-1408.7637
336	-1409.0584
337	-1409.4464
338	-1409.8553
339	-1410.237
340	-1410.6382
341	-1411.0431
342	-1411.441
343	-1411.8128
344	-1412.1635
345	-1412.5662
346	-1412.9332
347	-1413.2828
348	-1413.6396
349	-1413.9665
350	-1414.2691
351	-1421.3604
352	-1421.1751
353	-1421.1402
354	-1420.0198
355	-1420.1824
356	-1420.5699
357	-1420.9902
358	-1421.0289
359	-1421.0902
360	-1419.9713
361	-1420.3197
362	-1420.9473
363	-1421.2894
364	-1421.1134
365	-1421.1462
366	-1421.4352
367	-1421.7032
368	-1421.886
369	-1421.0782
370	-1421.5162
371	-1421.9366
372	-1422.1512
373	-1422.1225
374	-1422.2858
375	-1421.4995
376	-1421.7941
377	-1422.093
378	-1422.3841
379	-1422.5679
380	-1422.6809
381	-1422.8988
382	-1423.0042
383	-1422.4954
384	-1422.8778
385	-1422.9932
386	-1423.0135
387	-1423.1517
388	-1422.681
389	-1423.0832
390	-1423.1994
391	-1423.3606
392	-1423.4563
393	-1423.5021
394	-1423.5966
395	-1423.7221
396	-1423.9196
397	-1424.1261
398	-1424.2068
399	-1424.2986
400	-1424.3905

==> I3D10Mgraph.txt <==
1	10
2	9.7683
3	9.5432
4	9.3028
5	9.0466
6	8.7745
7	8.4863
8	8.1821
9	7.8621
10	7.5268
11	7.1768
12	6.8137
13	6.4432
14	6.0656
15	5.6821
16	5.2915
17	4.8956
18	4.4945
19	4.089
20	3.6831
21	3.281
22	2.8868
23	2.5209
24	2.1833
25	1.8733
26	1.5907
27	1.336
28	1.1173
29	0.9337
30	0.7811
31	0.6579
32	0.5624
33	0.4923
34	0.437
35	0.3722
36	0.247
37	0.1685
38	0.1136
39	0.0775
40	0.0531
41	0.0342
42	0.0218
43	0.0138
44	0.0077
45	0.0038
46	0.0012
47	-0.0005
48	-0.0107
49	-0.0714
50	-0.3493
51	-1.3063
52	-3.8556
53	-9.4225
54	-19.5722
55	-35.7605
56	-58.7081
57	-88.6447
58	-125.6321
59	-169.6008
60	-220.5525
61	-278.4205
62	-343.0971
63	-414.4276
64	-492.2009
65	-576.1488
66	-665.9318
67	-761.1636
68	-861.4004
69	-966.1396
70	-1074.8293
71	-1186.8838
72	-1301.7039
73	-1418.6974
74	-1537.287
75	-1656.9098
76	-2431.6601
77	-2565.0629
78	-2694.8723
79	-2820.9854
80	-2943.3568
81	-3061.8577
82	-3176.4191
83	-3287.0072
84	-3393.598
85	-3496.2
86	-3594.8792
87	-3689.7458
88	-3780.918
89	-3868.493
90	-3952.5442
91	-4033.1477
92	-4110.4009
93	-4184.4059
94	-4255.2785
95	-4323.1452
96	-4388.1307
97	-4450.3626
98	-4509.9601
99	-4567.0465
100	-4621.7407
101	-4674.1622
102	-4724.4317
103	-4772.6849
104	-4819.0269
105	-4863.5771
106	-4906.5547
107	-4948.0493
108	-4988.1006
109	-5026.7313
110	-5063.9531
111	-5099.7692
112	-5134.1803
113	-5167.1924
114	-5198.8199
115	-5229.0855
116	-5258.0121
117	-5285.6265
118	-5311.962
119	-5337.0568
120	-5360.9529
121	-5383.7261
122	-5405.4385
123	-5426.1834
124	-5446.0162
125	-5464.9737
126	-5483.0816
127	-5500.4036
128	-5516.9557
129	-5532.7705
130	-5547.8768
131	-5562.3054
132	-5576.0873
133	-5589.2525
134	-5601.8291
135	-5613.8454
136	-5625.3287
137	-5636.3042
138	-5646.795
139	-5656.8237
140	-5666.4116
141	-5675.5791
142	-5684.3473
143	-5692.7337
144	-5700.7552
145	-5708.4283
146	-5715.7692
147	-5722.7933
148	-5729.5171
149	-5735.9528
150	-5742.1164
151	-6246.2848
152	-6266.0138
153	-6282.3549
154	-6296.2027
155	-6307.8656
156	-6317.4988
157	-6325.1895
158	-6331.971
159	-6338.0308
160	-6343.485
161	-6348.5503
162	-6353.472
163	-6358.3101
164	-6363.0533
165	-6367.7179
166	-6372.3092
167	-6376.8402
168	-6381.3151
169	-6385.7279
170	-6390.0957
171	-6394.3952
172	-6398.6996
173	-6402.9967
174	-6407.3566
175	-6411.7717
176	-6416.2399
177	-6420.7005
178	-6425.1262
179	-6429.4672
180	-6433.7239
181	-6437.8765
182	-6441.9239
183	-6445.8436
184	-6449.6497
185	-6453.3183
186	-6456.8747
187	-6460.2999
188	-6463.6089
189	-6466.7931
190	-6469.8735
191	-6472.8565
192	-6475.7699
193	-6478.6336
194	-6481.468
195	-6484.2669
196	-6487.0196
197	-6489.7122
198	-6492.3521
199	-6494.9273
200	-6497.4486
201	-6499.9031
202	-6502.2967
203	-6504.6172
204	-6506.8717
205	-6509.0506
206	-6511.1584
207	-6513.1946
208	-6515.1652
209	-6517.0707
210	-6518.9148
211	-6520.6993
212	-6522.428
213	-6524.1053
214	-6525.7294
215	-6527.2991
216	-6528.8161
217	-6530.2804
218	-6531.694
219	-6533.0573
220	-6534.3764
221	-6535.6511
222	-6536.8844
223	-6538.0758
224	-6539.2334
225	-6540.355
226	-6959.0716
227	-6970.1246
228	-6977.6904
229	-6982.9241
230	-6986.6732
231	-6989.4701
232	-6991.8958
233	-6994.047
234	-6996.094
235	-6998.0731
236	-6999.9691
237	-7001.8653
238	-7003.6513
239	-7005.3019
240	-7007.0347
241	-7008.7407
242	-7010.3237
243	-7011.9283
244	-7013.5328
245	-7015.1602
246	-7017.0435
247	-7018.9611
248	-7020.8791
249	-7022.8252
250	-7024.7422
251	-7026.5579
252	-7028.4523
253	-7030.2747
254	-7032.0205
255	-7033.6948
256	-7035.206
257	-7036.6051
258	-7037.8484
259	-7038.9909
260	-7040.0692
261	-7041.0917
262	-7042.0579
263	-7042.9384
264	-7043.7533
265	-7044.51
266	-7045.2595
267	-7045.9434
268	-7046.5656
269	-7047.1356
270	-7047.6717
271	-7048.1868
272	-7048.6702
273	-7049.1908
274	-7049.7713
275	-7050.4144
276	-7051.0837
277	-7051.7442
278	-7052.3835
279	-7052.9776
280	-7053.5233
281	-7054.0247
282	-7054.4949
283	-7054.943
284	-7055.3766
285	-7055.8089
286	-7056.2273
287	-7056.6439
288	-7057.0511
289	-7057.4541
290	-7057.852
291	-7058.2471
292	-7058.6397
293	-7059.0289
294	-7059.414
295	-7059.7969
296	-7060.1681
297	-7060.5178
298	-7060.8415
299	-7061.1428
300	-7061.4233
301	-7138.2205
302	-7138.0238
303	-7139.0465
304	-7138.4989
305	-7139.4424
306	-7139.1239
307	-7139.9112
308	-7139.867
309	-7141.1291
310	-7142.0349
311	-7142.4497
312	-7142.8507
313	-7143.4558
314	-7144.2883
315	-7146.2295
316	-7147.2453
317	-7149.727
318	-7151.0841
319	-7151.9896
320	-7152.678
321	-7153.2228
322	-7153.7171
323	-7154.1698
324	-7154.5237
325	-7154.8282
326	-7155.0989
327	-7155.3446
328	-7155.5708
329	-7155.8455
330	-7156.1869
331	-7156.7809
332	-7157.7655
333	-7158.7604
334	-7159.5747
335	-7160.095
336	-7161.0145
337	-7162.1431
338	-7163.2239
339	-7164.2627
340	-7165.157
341	-7165.8981
342	-7166.4763
343	-7166.7332
344	-7167.1653
345	-7167.4676
346	-7167.7381
347	-7167.9819
348	-7168.2865
349	-7168.5237
350	-7168.7962
351	-7168.9638
352	-7169.1489
353	-7169.3594
354	-7169.6831
355	-7170.0437
356	-7170.3515
357	-7170.6149
358	-7170.8653
359	-7171.0918
360	-7171.2756
361	-7171.446
362	-7171.6043
363	-7171.7499
364	-7171.8813
365	-7172.0005
366	-7172.0962
367	-7172.0293
368	-7172.2253
369	-7172.3081
370	-7172.3579
371	-7172.4488
372	-7172.5025
373	-7172.6152
374	-7172.6944
375	-7172.7513
376	-7175.2058
377	-7175.5995
378	-7175.648
379	-7175.6866
380	-7175.7301
381	-7174.9053
382	-7175.335
383	-7175.5631
384	-7175.6894
385	-7175.7669
386	-7175.7966
387	-7175.8881
388	-7175.9418
389	-7175.9718
390	-7175.0149
391	-7175.5311
392	-7175.7836
393	-7175.9011
394	-7175.9438
395	-7176.0304
396	-7176.1434
397	-7176.3612
398	-7175.5838
399	-7176.1162
400	-7176.363

==> I3D11Mgraph.txt <==
1	10
2	9.8144
3	9.6336
4	9.4401
5	9.2334
6	9.0133
7	8.7794
8	8.5318
9	8.2704
10	7.9953
11	7.7068
12	7.4055
13	7.0932
14	6.7734
15	6.4461
16	6.1109
17	5.7718
18	5.4293
19	5.0842
20	4.735
21	4.383
22	4.0295
23	3.6746
24	3.3184
25	2.9737
26	2.6411
27	2.3204
28	2.02
29	1.7388
30	1.484
31	1.2592
32	1.069
33	0.9118
34	0.7856
35	0.6851
36	0.5179
37	0.3556
38	0.2509
39	0.1668
40	0.1134
41	0.0739
42	0.0482
43	0.0303
44	0.0185
45	0.0106
46	0.0053
47	0.0018
48	-0.0003
49	-0.0102
50	-0.0637
51	-0.236
52	-0.6644
53	-1.623
54	-3.7309
55	-7.8596
56	-15.0467
57	-26.3076
58	-42.5194
59	-64.3049
60	-92.1671
61	-126.4771
62	-167.515
63	-215.5808
64	-270.838
65	-333.3683
66	-403.0912
67	-479.8265
68	-563.2458
69	-652.9031
70	-748.2526
71	-848.6957
72	-953.5958
73	-1062.2877
74	-1174.0955
75	-1288.3406
76	-2019.09
77	-2156.8443
78	-2291.7836
79	-2423.579
80	-2552.0087
81	-2676.8778
82	-2798.0233
83	-2915.3504
84	-3028.7994
85	-3138.3434
86	-3243.9843
87	-3345.7566
88	-3443.72
89	-3537.9648
90	-3628.5868
91	-3715.6717
92	-3799.3103
93	-3879.5964
94	-3956.6349
95	-4030.5336
96	-4101.3989
97	-4169.328
98	-4234.4121
99	-4296.7494
100	-4356.4418
101	-4413.584
102	-4468.2664
103	-4520.5771
104	-4570.6086
105	-4618.4709
106	-4664.2776
107	-4708.1338
108	-4750.1291
109	-4790.3437
110	-4828.8529
111	-4865.7316
112	-4901.0438
113	-4934.8531
114	-4967.2254
115	-4998.2257
116	-5027.9118
117	-5056.3422
118	-5083.5745
119	-5109.6581
120	-5134.6436
121	-5158.5747
122	-5181.4945
123	-5203.4546
124	-5224.5112
125	-5244.712
126	-5264.1429
127	-5282.9117
128	-5301.063
129	-5318.7051
130	-5335.8637
131	-5352.5237
132	-5368.6828
133	-5384.3356
134	-5399.4823
135	-5414.1203
136	-5428.2555
137	-5441.8913
138	-5455.0402
139	-5467.6987
140	-5479.9022
141	-5491.6412
142	-5502.9558
143	-5513.8384
144	-5524.3176
145	-5534.3996
146	-5544.1028
147	-5553.4445
148	-5562.4437
149	-5571.11
150	-5579.4595
151	-6206.1833
152	-6223.9923
153	-6238.3143
154	-6250.3263
155	-6260.6964
156	-6269.94
157	-6278.3697
158	-6286.1269
159	-6293.3556
160	-6300.2004
161	-6306.765
162	-6313.0963
163	-6319.2043
164	-6325.1443
165	-6330.9378
166	-6336.5835
167	-6342.078
168	-6347.4266
169	-6352.6323
170	-6357.6967
171	-6362.6034
172	-6367.3915
173	-6372.0161
174	-6376.4195
175	-6380.8128
176	-6385.0716
177	-6389.2415
178	-6393.3046
179	-6397.2445
180	-6401.1109
181	-6404.8517
182	-6408.5043
183	-6412.1408
184	-6415.6962
185	-6419.1309
186	-6422.551
187	-6425.8782
188	-6429.1085
189	-6432.2791
190	-6435.2864
191	-6438.3315
192	-6441.2849
193	-6444.1535
194	-6446.9208
195	-6449.6479
196	-6452.289
197	-6454.8528
198	-6457.3595
199	-6459.7604
200	-6462.1114
201	-6464.3942
202	-6466.5826
203	-6468.6957
204	-6470.6679
205	-6472.6652
206	-6474.5402
207	-6476.4174
208	-6478.2256
209	-6479.9758
210	-6481.6993
211	-6483.3739
212	-6484.9823
213	-6486.5932
214	-6488.1554
215	-6489.6681
216	-6491.1417
217	-6492.5737
218	-6493.9611
219	-6495.2904
220	-6496.6091
221	-6497.8836
222	-6499.1187
223	-6500.3085
224	-6501.4543
225	-6502.5558
226	-6938.0777
227	-6946.5652
228	-6951.239
229	-6954.0628
230	-6956.6371
231	-6959.3867
232	-6962.0426
233	-6964.6266
234	-6967.0227
235	-6969.2204
236	-6971.2295
237	-6973.2942
238	-6975.4699
239	-6977.8443
240	-6980.4875
241	-6983.4818
242	-6986.6909
243	-6989.772
244	-6992.852
245	-6995.8402
246	-6998.7718
247	-7001.6694
248	-7004.2598
249	-7006.6836
250	-7008.8855
251	-7010.9388
252	-7012.9924
253	-7015.0884
254	-7017.3306
255	-7019.7062
256	-7022.1558
257	-7024.627
258	-7027.0916
259	-7029.5568
260	-7031.9837
261	-7034.3356
262	-7036.5739
263	-7038.6566
264	-7040.5616
265	-7042.3616
266	-7044.1187
267	-7045.8135
268	-7047.459
269	-7048.9318
270	-7050.3838
271	-7051.7062
272	-7052.9507
273	-7054.0604
274	-7055.0874
275	-7056.0336
276	-7056.8647
277	-7057.5803
278	-7058.3023
279	-7058.9579
280	-7059.5592
281	-7060.1044
282	-7060.5886
283	-7061.0318
284	-7061.4211
285	-7061.802
286	-7062.1845
287	-7062.5429
288	-7062.9056
289	-7063.2475
290	-7063.5713
291	-7063.8258
292	-7064.1053
293	-7064.3529
294	-7064.6117
295	-7064.862
296	-7065.101
297	-7065.3224
298	-7065.5337
299	-7065.7247
300	-7065.9098
301	-7147.7005
302	-7148.0786
303	-7148.2016
304	-7148.3729
305	-7148.747
306	-7149.0013
307	-7149.2211
308	-7149.3838
309	-7149.5052
310	-7149.6772
311	-7150.0032
312	-7150.7436
313	-7151.8409
314	-7152.0912
315	-7151.9235
316	-7152.0655
317	-7151.9969
318	-7152.0586
319	-7152.029
320	-7152.1506
321	-7152.1295
322	-7152.2175
323	-7152.3949
324	-7152.764
325	-7152.9738
326	-7153.2203
327	-7153.3917
328	-7153.6317
329	-7153.7479
330	-7154.0084
331	-7154.2345
332	-7154.4354
333	-7154.6014
334	-7154.7508
335	-7154.8677
336	-7154.9784
337	-7155.0048
338	-7155.1151
339	-7155.2178
340	-7155.3139
341	-7155.4041
342	-7155.4775
343	-7155.4525
344	-7155.5131
345	-7155.3095
346	-7155.4745
347	-7155.5568
348	-7155.6225
349	-7155.6781
350	-7155.7253
351	-7155.7053
352	-7155.753
353	-7155.5354
354	-7155.668
355	-7155.7289
356	-7155.7824
357	-7155.8327
358	-7155.8778
359	-7155.6615
360	-7155.7836
361	-7155.8423
362	-7155.8948
363	-7155.941
364	-7155.9848
365	-7156.0008
366	-7156.038
367	-7155.8581
368	-7156.0022
369	-7156.0731
370	-7156.129
371	-7156.1727
372	-7156.1929
373	-7156.224
374	-7156.0348
375	-7156.1261
376	-7158.8699
377	-7158.7691
378	-7158.9595
379	-7158.9044
380	-7158.7323
381	-7158.939
382	-7158.9391
383	-7158.6668
384	-7158.9091
385	-7158.9517
386	-7158.6176
387	-7158.8824
388	-7158.9528
389	-7158.5924
390	-7158.8638
391	-7158.9496
392	-7158.9193
393	-7158.7749
394	-7158.9376
395	-7158.9377
396	-7158.7549
397	-7158.9283
398	-7158.9434
399	-7158.7596
400	-7158.9252

==> I3D12Mgraph.txt <==
1	10
2	9.845
3	9.6936
4	9.5312
5	9.3572
6	9.1714
7	8.9733
8	8.7627
9	8.5395
10	8.3036
11	8.0549
12	7.7936
13	7.52
14	7.2343
15	6.9369
16	6.6329
17	6.3246
18	6.0113
19	5.6927
20	5.3688
21	5.0394
22	4.7046
23	4.3645
24	4.0173
25	3.6625
26	3.305
27	2.9566
28	2.6208
29	2.3004
30	1.9923
31	1.7042
32	1.4531
33	1.2363
34	1.0553
35	0.9097
36	0.7935
37	0.5856
38	0.4081
39	0.2852
40	0.192
41	0.1293
42	0.0852
43	0.0552
44	0.0347
45	0.0208
46	0.0118
47	0.006
48	0.0023
49	0
50	-0.0074
51	-0.0499
52	-0.1892
53	-0.5394
54	-1.29
55	-2.7294
56	-5.2873
57	-9.5371
58	-16.245
59	-26.2713
60	-40.5773
61	-59.9712
62	-85.2146
63	-116.8316
64	-155.1926
65	-200.5592
66	-253.1197
67	-312.9718
68	-380.0634
69	-454.2194
70	-535.131
71	-622.4193
72	-715.6139
73	-814.1833
74	-917.5372
75	-1025.0337
76	-1694.9832
77	-1838.2526
78	-1980.2173
79	-2120.2698
80	-2257.9131
81	-2392.7544
82	-2524.4281
83	-2652.7928
84	-2777.564
85	-2898.6133
86	-3015.8362
87	-3129.189
88	-3238.6539
89	-3344.2543
90	-3446.0123
91	-3543.9844
92	-3638.2302
93	-3728.8369
94	-3815.8931
95	-3899.5122
96	-3979.8215
97	-4056.9541
98	-4131.0328
99	-4202.1809
100	-4270.5159
101	-4336.1546
102	-4399.2155
103	-4459.7986
104	-4517.9984
105	-4573.9372
106	-4627.7393
107	-4679.535
108	-4729.4206
109	-4777.4496
110	-4823.6729
111	-4868.1433
112	-4910.9698
113	-4952.266
114	-4992.0712
115	-5030.4205
116	-5067.4142
117	-5103.1152
118	-5137.5906
119	-5170.8998
120	-5203.0693
121	-5234.123
122	-5264.1034
123	-5293.0195
124	-5320.8898
125	-5347.7483
126	-5373.6348
127	-5398.5833
128	-5422.608
129	-5445.7347
130	-5468.0256
131	-5489.5348
132	-5510.298
133	-5530.3394
134	-5549.6837
135	-5568.3627
136	-5586.4001
137	-5603.8093
138	-5620.6031
139	-5636.7869
140	-5652.3723
141	-5667.3767
142	-5681.8186
143	-5695.722
144	-5709.1192
145	-5722.0308
146	-5734.4764
147	-5746.4692
148	-5758.0248
149	-5769.1641
150	-5779.9022
151	-6394.9968
152	-6423.0644
153	-6446.8145
154	-6467.4692
155	-6485.2551
156	-6501.1782
157	-6515.6378
158	-6528.9095
159	-6541.1294
160	-6552.3076
161	-6562.5528
162	-6572.0391
163	-6581.0034
164	-6589.5649
165	-6597.8493
166	-6605.9933
167	-6613.9908
168	-6621.8018
169	-6629.4183
170	-6636.7357
171	-6643.8029
172	-6650.5682
173	-6657.1185
174	-6663.4202
175	-6669.5487
176	-6675.5291
177	-6681.3717
178	-6687.0999
179	-6692.7269
180	-6698.362
181	-6704.087
182	-6709.9498
183	-6716.0008
184	-6722.3107
185	-6728.854
186	-6735.5641
187	-6742.4542
188	-6749.3677
189	-6756.1421
190	-6762.7243
191	-6769.1026
192	-6775.3708
193	-6781.5318
194	-6787.5859
195	-6793.4862
196	-6799.2767
197	-6804.9746
198	-6810.6295
199	-6816.23
200	-6821.7839
201	-6827.3057
202	-6832.8252
203	-6838.285
204	-6843.6326
205	-6848.8648
206	-6853.9928
207	-6858.9829
208	-6863.8067
209	-6868.4415
210	-6872.8728
211	-6877.1064
212	-6881.1767
213	-6885.1164
214	-6888.9409
215	-6892.6788
216	-6896.3515
217	-6899.9963
218	-6903.6164
219	-6907.2041
220	-6910.7481
221	-6914.2633
222	-6917.7229
223	-6921.1152
224	-6924.4269
225	-6927.6474
226	-7436.2209
227	-7454.3509
228	-7464.7748
229	-7472.9994
230	-7480.1677
231	-7486.8302
232	-7493.1718
233	-7499.0527
234	-7504.2416
235	-7509.0038
236	-7513.3541
237	-7517.4088
238	-7521.1538
239	-7524.6973
240	-7527.948
241	-7530.9038
242	-7533.5475
243	-7536.0962
244	-7538.4678
245	-7540.7585
246	-7542.994
247	-7545.2129
248	-7547.3788
249	-7549.4701
250	-7551.5376
251	-7553.5082
252	-7555.4014
253	-7557.1696
254	-7558.8
255	-7560.2959
256	-7561.67
257	-7562.9536
258	-7564.1413
259	-7565.2743
260	-7566.3476
261	-7567.3973
262	-7568.4363
263	-7569.4753
264	-7570.5322
265	-7571.5362
266	-7572.543
267	-7573.51
268	-7574.4508
269	-7575.4075
270	-7576.3317
271	-7577.2615
272	-7578.2162
273	-7579.2388
274	-7580.3677
275	-7581.6855
276	-7583.2394
277	-7585.1371
278	-7587.2209
279	-7589.3439
280	-7591.4196
281	-7593.064
282	-7594.6463
283	-7596.0306
284	-7597.382
285	-7598.6304
286	-7599.8709
287	-7601.1196
288	-7602.1256
289	-7603.2121
290	-7604.1202
291	-7605.2664
292	-7606.3645
293	-7607.5485
294	-7608.6857
295	-7609.7431
296	-7610.87
297	-7611.9497
298	-7612.901
299	-7613.8801
300	-7614.8021
301	-7733.2367
302	-7733.6418
303	-7738.2978
304	-7739.4339
305	-7740.6323
306	-7741.2758
307	-7741.8728
308	-7742.4591
309	-7743.0743
310	-7743.8476
311	-7744.3718
312	-7744.811
313	-7744.8659
314	-7745.3479
315	-7745.6777
316	-7745.9043
317	-7746.028
318	-7745.7208
319	-7746.0947
320	-7746.2656
321	-7746.0902
322	-7746.435
323	-7746.5936
324	-7746.3371
325	-7746.6745
326	-7746.8865
327	-7746.991
328	-7747.1912
329	-7746.9856
330	-7747.2969
331	-7747.4773
332	-7747.6041
333	-7747.6453
334	-7747.8189
335	-7747.96
336	-7748.0842
337	-7747.9422
338	-7748.1926
339	-7748.3216
340	-7748.4193
341	-7748.5085
342	-7748.5314
343	-7748.6625
344	-7748.7966
345	-7748.9464
346	-7748.8126
347	-7749.0338
348	-7749.1643
349	-7749.2446
350	-7749.3031
351	-7749.3551
352	-7749.2419
353	-7749.3643
354	-7749.4292
355	-7749.4716
356	-7749.5045
357	-7749.5326
358	-7749.4258
359	-7749.5044
360	-7749.5491
361	-7749.5822
362	-7749.6119
363	-7749.6429
364	-7749.7185
365	-7749.7821
366	-7749.8975
367	-7749.977
368	-7750.0368
369	-7750.0299
370	-7750.1787
371	-7750.3897
372	-7750.596
373	-7750.7586
374	-7750.8841
375	-7750.9886
376	-7754.3998
377	-7754.6389
378	-7754.6862
379	-7754.7552
380	-7754.8342
381	-7754.9051
382	-7754.9551
383	-7754.9793
384	-7754.616
385	-7754.7303
386	-7754.8196
387	-7754.9036
388	-7754.9753
389	-7755.0096
390	-7754.7059
391	-7754.8019
392	-7754.896
393	-7754.9928
394	-7755.0086
395	-7754.7875
396	-7754.8793
397	-7754.9627
398	-7755.046
399	-7755.1108
400	-7755.1221

==> I3D13Mgraph.txt <==
1	10
2	9.8746
3	9.7521
4	9.6206
5	9.4798
6	9.3294
7	9.169
8	8.9985
9	8.8179
10	8.627
11	8.426
12	8.2151
13	7.9946
14	7.7649
15	7.5268
16	7.2807
17	7.0311
18	6.7785
19	6.5233
20	6.2636
21	6.003
22	5.7434
23	5.4845
24	5.2262
25	4.9683
26	4.7104
27	4.4515
28	4.1895
29	3.9291
30	3.6742
31	3.4227
32	3.1762
33	2.9309
34	2.6836
35	2.4363
36	2.1976
37	1.9697
38	1.7527
39	1.5517
40	1.3716
41	1.2124
42	1.0738
43	0.9545
44	0.8517
45	0.7502
46	0.6355
47	0.5165
48	0.4043
49	0.3094
50	0.2324
51	0.1703
52	0.1208
53	0.0827
54	0.0553
55	0.0379
56	0.0266
57	0.019
58	0.014
59	0.0106
60	0.0083
61	0.0067
62	0.0043
63	0.0027
64	0.0018
65	0.0011
66	0.0007
67	0.0004
68	0.0002
69	0
70	-0.0001
71	-0.0035
72	-0.0462
73	-0.2812
74	-1.0876
75	-3.0984
76	-11.057
77	-23.0547
78	-40.3803
79	-63.1742
80	-91.7028
81	-126.4859
82	-168.3862
83	-218.5125
84	-277.9586
85	-347.5193
86	-427.4599
87	-517.5559
88	-617.1713
89	-725.3867
90	-841.069
91	-962.9646
92	-1089.7916
93	-1220.3023
94	-1353.3314
95	-1487.8182
96	-1622.8222
97	-1757.5476
98	-1891.3127
99	-2023.565
100	-2153.8815
101	-2281.9353
102	-2407.4103
103	-2530.0981
104	-2649.8015
105	-2766.3591
106	-2879.7374
107	-2989.8624
108	-3096.6487
109	-3200.0396
110	-3300.0141
111	-3396.5816
112	-3489.8035
113	-3579.8033
114	-3666.724
115	-3750.6793
116	-3831.8122
117	-3910.2756
118	-3986.1498
119	-4059.4917
120	-4130.3665
121	-4198.8352
122	-4264.98
123	-4328.8778
124	-4390.594
125	-4450.1873
126	-4507.673
127	-4563.0868
128	-4616.5368
129	-4668.141
130	-4717.9555
131	-4766.0263
132	-4812.3951
133	-4857.1087
134	-4900.2188
135	-4941.767
136	-4981.8009
137	-5020.3494
138	-5057.458
139	-5093.183
140	-5127.5808
141	-5160.715
142	-5192.6359
143	-5223.3878
144	-5253.0032
145	-5281.5183
146	-5308.9664
147	-5335.3778
148	-5360.782
149	-5385.2123
150	-5408.7035
151	-6141.6634
152	-6167.79
153	-6191.3488
154	-6213.0781
155	-6233.1184
156	-6251.7253
157	-6269.0929
158	-6285.4464
159	-6300.7934
160	-6315.2571
161	-6328.9586
162	-6341.9676
163	-6354.4677
164	-6366.5266
165	-6378.1982
166	-6389.4831
167	-6400.4265
168	-6411.0454
169	-6421.3018
170	-6431.2379
171	-6440.8286
172	-6450.1121
173	-6459.1224
174	-6467.8538
175	-6476.3156
176	-6484.4915
177	-6492.367
178	-6499.9336
179	-6507.1925
180	-6514.1511
181	-6520.8337
182	-6527.2731
183	-6533.4966
184	-6539.5242
185	-6545.3911
186	-6551.1238
187	-6556.7167
188	-6562.158
189	-6567.4444
190	-6572.5631
191	-6577.5563
192	-6582.3957
193	-6587.0809
194	-6591.6097
195	-6595.9843
196	-6600.2451
197	-6604.411
198	-6608.5038
199	-6612.5488
200	-6616.5521
201	-6620.5344
202	-6624.482
203	-6628.4081
204	-6632.2995
205	-6636.1626
206	-6639.9708
207	-6643.7125
208	-6647.381
209	-6650.9651
210	-6654.4555
211	-6657.8449
212	-6661.1404
213	-6664.3368
214	-6667.4356
215	-6670.4439
216	-6673.3695
217	-6676.2654
218	-6679.1449
219	-6682.0164
220	-6684.8745
221	-6687.7107
222	-6690.5123
223	-6693.2685
224	-6695.9719
225	-6698.6196
226	-7167.8732
227	-7188.0022
228	-7198.7479
229	-7205.8225
230	-7211.4326
231	-7216.2323
232	-7220.3482
233	-7223.9571
234	-7227.0746
235	-7229.838
236	-7232.3051
237	-7234.4166
238	-7236.3864
239	-7238.1561
240	-7239.7277
241	-7241.2618
242	-7242.5421
243	-7243.7809
244	-7244.846
245	-7245.884
246	-7246.9359
247	-7247.9099
248	-7248.9526
249	-7250.0715
250	-7251.1023
251	-7252.0431
252	-7252.9668
253	-7253.8488
254	-7254.6963
255	-7255.4101
256	-7256.1271
257	-7256.9572
258	-7257.7701
259	-7258.7404
260	-7259.7376
261	-7260.7427
262	-7261.766
263	-7262.7775
264	-7263.7718
265	-7264.6907
266	-7265.5437
267	-7266.3477
268	-7267.1252
269	-7267.8634
270	-7268.5725
271	-7269.2393
272	-7269.92
273	-7270.5391
274	-7271.1159
275	-7271.6806
276	-7272.2338
277	-7272.7582
278	-7273.29
279	-7273.807
280	-7274.275
281	-7274.7599
282	-7275.213
283	-7275.6517
284	-7276.0807
285	-7276.4644
286	-7276.8476
287	-7277.2226
288	-7277.5806
289	-7277.9345
290	-7278.2477
291	-7278.545
292	-7278.8345
293	-7279.1283
294	-7279.4247
295	-7279.7084
296	-7280.0337
297	-7280.3441
298	-7280.6269
299	-7280.8772
300	-7281.1168
301	-7375.5021
302	-7377.6118
303	-7378.1555
304	-7377.8835
305	-7378.6415
306	-7378.7758
307	-7378.7346
308	-7379.0155
309	-7378.7353
310	-7379.2522
311	-7379.5021
312	-7379.7771
313	-7379.2745
314	-7380.0582
315	-7380.3123
316	-7379.751
317	-7380.3901
318	-7380.5017
319	-7380.5203
320	-7380.8253
321	-7380.7315
322	-7381.4377
323	-7381.7688
324	-7381.8842
325	-7381.2582
326	-7381.8382
327	-7382.1913
328	-7382.3148
329	-7382.1766
330	-7382.3565
331	-7382.3067
332	-7382.5555
333	-7382.5289
334	-7382.7592
335	-7382.8651
336	-7383.0058
337	-7382.3617
338	-7382.871
339	-7383.2204
340	-7383.3253
341	-7382.683
342	-7383.1381
343	-7383.4527
344	-7383.5333
345	-7382.8105
346	-7383.2594
347	-7383.5792
348	-7383.6845
349	-7383.1694
350	-7383.5462
351	-7383.7645
352	-7383.7649
353	-7383.0798
354	-7383.489
355	-7383.7697
356	-7383.8422
357	-7383.3645
358	-7383.6945
359	-7383.8668
360	-7383.8302
361	-7383.7174
362	-7383.88
363	-7383.9271
364	-7383.9523
365	-7383.4475
366	-7383.7853
367	-7383.9927
368	-7384.0192
369	-7383.563
370	-7383.8689
371	-7384.0494
372	-7384.0575
373	-7383.5433
374	-7383.8577
375	-7384.0528
376	-7387.3707
377	-7387.5355
378	-7387.4692
379	-7387.384
380	-7387.1011
381	-7387.4291
382	-7387.5169
383	-7387.2399
384	-7387.3266
385	-7387.4754
386	-7387.3792
387	-7387.4271
388	-7387.0783
389	-7387.3783
390	-7387.4955
391	-7387.4036
392	-7387.3867
393	-7387.3313
394	-7387.4399
395	-7387.5454
396	-7387.4191
397	-7387.1725
398	-7387.4327
399	-7387.5183
400	-7387.319

==> I3D14Mgraph.txt <==
1	10
2	9.8954
3	9.7931
4	9.6831
5	9.5651
6	9.4389
7	9.3041
8	9.1607
9	9.0083
10	8.8471
11	8.677
12	8.4981
13	8.3108
14	8.1154
15	7.9123
16	7.7023
17	7.486
18	7.2643
19	7.0383
20	6.8117
21	6.5861
22	6.3616
23	6.1385
24	5.9171
25	5.6976
26	5.4801
27	5.2646
28	5.0502
29	4.8361
30	4.6216
31	4.4053
32	4.1936
33	3.9821
34	3.7685
35	3.5502
36	3.321
37	3.0786
38	2.8262
39	2.57
40	2.3142
41	2.0594
42	1.8111
43	1.5747
44	1.3524
45	1.1462
46	0.9573
47	0.7857
48	0.6307
49	0.4936
50	0.3784
51	0.2848
52	0.2108
53	0.1535
54	0.1099
55	0.0774
56	0.0543
57	0.038
58	0.0267
59	0.0188
60	0.0134
61	0.0097
62	0.0071
63	0.0052
64	0.0038
65	0.0029
66	0.002
67	0.0013
68	0.0009
69	0.0005
70	0.0003
71	0.0002
72	0.0001
73	0
74	0
75	0
76	-0.0014
77	-0.022
78	-0.1448
79	-0.5657
80	-1.7619
81	-4.6484
82	-10.2677
83	-19.5796
84	-33.31
85	-52.2132
86	-77.0993
87	-109.0037
88	-149.1435
89	-198.7731
90	-258.9089
91	-330.2302
92	-413.0041
93	-507.0554
94	-611.7956
95	-726.3353
96	-849.5755
97	-980.3152
98	-1117.2719
99	-1259.1593
100	-1404.7244
101	-1552.7903
102	-1702.2745
103	-1852.1909
104	-2001.6741
105	-2150.0102
106	-2296.6094
107	-2440.9365
108	-2582.5451
109	-2721.0547
110	-2856.1667
111	-2987.6712
112	-3115.4584
113	-3239.4119
114	-3359.4528
115	-3475.5323
116	-3587.6446
117	-3695.8675
118	-3800.2591
119	-3900.8593
120	-3997.7416
121	-4090.975
122	-4180.6476
123	-4266.9133
124	-4349.9322
125	-4429.846
126	-4506.7902
127	-4580.8359
128	-4652.0666
129	-4720.5641
130	-4786.4255
131	-4849.7565
132	-4910.613
133	-4969.0601
134	-5025.174
135	-5079.0253
136	-5130.6807
137	-5180.2199
138	-5227.7386
139	-5273.2995
140	-5316.9712
141	-5358.8325
142	-5398.9646
143	-5437.4446
144	-5474.3302
145	-5509.6818
146	-5543.5567
147	-5576.0221
148	-5607.1443
149	-5636.9951
150	-5665.6212
151	-6471.2098
152	-6505.1341
153	-6534.2421
154	-6560.5641
155	-6584.7917
156	-6607.3974
157	-6628.718
158	-6648.792
159	-6667.6585
160	-6685.3973
161	-6702.1006
162	-6717.8267
163	-6732.601
164	-6746.541
165	-6759.6637
166	-6772.0342
167	-6783.7207
168	-6794.7733
169	-6805.3136
170	-6815.4133
171	-6825.1173
172	-6834.4692
173	-6843.512
174	-6852.2909
175	-6860.8272
176	-6869.1315
177	-6877.2087
178	-6885.0695
179	-6892.7305
180	-6900.1909
181	-6907.4478
182	-6914.5007
183	-6921.3494
184	-6927.9943
185	-6934.4371
186	-6940.6874
187	-6946.7575
188	-6952.6557
189	-6958.3861
190	-6963.9564
191	-6969.3738
192	-6974.6549
193	-6979.8078
194	-6984.8435
195	-6989.7637
196	-6994.5778
197	-6999.2908
198	-7003.9093
199	-7008.4439
200	-7012.9162
201	-7017.3505
202	-7021.7487
203	-7026.1102
204	-7030.4299
205	-7034.7045
206	-7038.9309
207	-7043.1071
208	-7047.2282
209	-7051.2848
210	-7055.2533
211	-7059.1181
212	-7062.8765
213	-7066.5194
214	-7070.0451
215	-7073.4554
216	-7076.7541
217	-7079.9453
218	-7083.0309
219	-7086.0114
220	-7088.8878
221	-7091.6617
222	-7094.3355
223	-7096.9132
224	-7099.3994
225	-7101.8002
226	-7629.8298
227	-7644.4683
228	-7653.9372
229	-7661.6709
230	-7668.9941
231	-7675.7221
232	-7682.0569
233	-7688.4166
234	-7695.5769
235	-7704.3667
236	-7715.317
237	-7728.459
238	-7743.0208
239	-7757.9138
240	-7771.8081
241	-7784.5431
242	-7795.6139
243	-7805.9362
244	-7815.2787
245	-7823.4762
246	-7830.6798
247	-7836.8414
248	-7841.8866
249	-7846.6072
250	-7850.6215
251	-7854.2481
252	-7857.2213
253	-7860.5299
254	-7863.4275
255	-7866.0791
256	-7868.6568
257	-7871.045
258	-7873.5012
259	-7875.7282
260	-7877.8761
261	-7879.788
262	-7881.5623
263	-7883.0903
264	-7884.6546
265	-7886.1206
266	-7887.5924
267	-7888.9124
268	-7890.4224
269	-7891.7769
270	-7893.0079
271	-7894.103
272	-7895.1382
273	-7896.0747
274	-7896.9415
275	-7897.7676
276	-7898.5718
277	-7899.4003
278	-7900.3118
279	-7901.2886
280	-7902.2441
281	-7903.1191
282	-7903.8804
283	-7904.5326
284	-7905.1192
285	-7905.6543
286	-7906.1472
287	-7906.6053
288	-7907.0369
289	-7907.4408
290	-7907.8235
291	-7908.1835
292	-7908.5226
293	-7908.8433
294	-7909.1488
295	-7909.4447
296	-7909.7423
297	-7910.0454
298	-7910.3516
299	-7910.6473
300	-7910.9216
301	-8045.6648
302	-8047.3802
303	-8048.2169
304	-8048.5468
305	-8048.7494
306	-8048.8634
307	-8048.9518
308	-8049.015
309	-8049.1823
310	-8049.19
311	-8049.4356
312	-8049.4717
313	-8049.6604
314	-8049.7884
315	-8050.0504
316	-8050.3236
317	-8050.6582
318	-8050.9982
319	-8051.2932
320	-8051.6042
321	-8052.025
322	-8052.4563
323	-8052.9235
324	-8053.6224
325	-8054.389
326	-8054.9811
327	-8055.3699
328	-8055.6082
329	-8055.7807
330	-8055.9519
331	-8056.0932
332	-8056.242
333	-8056.4183
334	-8056.5906
335	-8056.7267
336	-8056.834
337	-8056.9454
338	-8057.0399
339	-8057.1328
340	-8057.2126
341	-8057.2843
342	-8057.343
343	-8057.392
344	-8057.4438
345	-8057.496
346	-8057.5456
347	-8057.608
348	-8057.6868
349	-8057.8809
350	-8058.6635
351	-8060.5243
352	-8062.5367
353	-8063.9872
354	-8064.9107
355	-8065.6749
356	-8066.1447
357	-8066.5285
358	-8066.9492
359	-8067.4418
360	-8067.8869
361	-8068.2503
362	-8068.5225
363	-8068.7554
364	-8068.9507
365	-8069.1211
366	-8069.2683
367	-8069.4029
368	-8069.5204
369	-8069.6273
370	-8069.7233
371	-8069.8099
372	-8069.8893
373	-8069.9642
374	-8070.0333
375	-8070.0976
376	-8075.5414
377	-8075.5491
378	-8075.5596
379	-8075.5809
380	-8075.6439
381	-8075.8247
382	-8075.908
383	-8075.9899
384	-8076.031
385	-8076.0957
386	-8076.203
387	-8076.2958
388	-8076.3643
389	-8076.5359
390	-8076.9082
391	-8077.0664
392	-8077.143
393	-8077.2036
394	-8077.2935
395	-8077.3567
396	-8077.4139
397	-8077.4627
398	-8077.5146
399	-8077.5582
400	-8077.6032

==> I3D15Mgraph.txt <==
1	10
2	9.9137
3	9.829
4	9.7379
5	9.6399
6	9.5348
7	9.4223
8	9.3021
9	9.1742
10	9.0384
11	8.8946
12	8.743
13	8.5836
14	8.4169
15	8.243
16	8.0626
17	7.8764
18	7.6851
19	7.4897
20	7.2914
21	7.0912
22	6.8907
23	6.6913
24	6.4947
25	6.3036
26	6.1188
27	5.941
28	5.771
29	5.6094
30	5.4568
31	5.3134
32	5.1795
33	5.0554
34	4.9418
35	4.8389
36	4.7473
37	4.6674
38	4.5999
39	4.5413
40	4.49
41	4.444
42	4.4012
43	4.3583
44	4.3101
45	4.2495
46	4.1706
47	4.0626
48	3.918
49	3.7321
50	3.5039
51	3.2327
52	2.9199
53	2.5738
54	2.212
55	1.8605
56	1.5376
57	1.2515
58	1.0044
59	0.7956
60	0.6295
61	0.4962
62	0.3872
63	0.2992
64	0.2288
65	0.173
66	0.1293
67	0.0954
68	0.0724
69	0.0561
70	0.0444
71	0.0359
72	0.0295
73	0.0244
74	0.0203
75	0.0168
76	0.0017
77	0.0013
78	0.001
79	0.0008
80	0.0006
81	0.0005
82	0.0004
83	0.0003
84	0.0002
85	0.0002
86	0.0001
87	0.0001
88	0.0001
89	0
90	0
91	0
92	0
93	0
94	0
95	0
96	0
97	0
98	0
99	0
100	0
101	0
102	0
103	0
104	0
105	0
106	0
107	0
108	0
109	0
110	0
111	0
112	0
113	0
114	0
115	0
116	0
117	0
118	0
119	0
120	-0.0015
121	-0.0198
122	-0.095
123	-0.3663
124	-1.2125
125	-3.202
126	-6.7674
127	-12.0218
128	-18.8331
129	-27.0368
130	-36.5368
131	-47.3947
132	-59.8156
133	-74.0731
134	-90.4883
135	-109.4634
136	-131.4198
137	-156.7786
138	-186.0006
139	-219.5549
140	-257.8878
141	-301.4248
142	-350.5527
143	-405.5658
144	-466.6603
145	-534.0426
146	-607.8325
147	-687.9664
148	-774.2416
149	-866.2187
150	-963.2313
151	-1798.6251
152	-1969.7947
153	-2135.0641
154	-2296.9854
155	-2456.2835
156	-2611.0801
157	-2757.9706
158	-2894.8589
159	-3021.4799
160	-3138.2494
161	-3246.0849
162	-3345.7053
163	-3439.5023
164	-3527.0299
165	-3609.9405
166	-3687.4945
167	-3762.1139
168	-3832.2313
169	-3900.0129
170	-3963.4555
171	-4024.4789
172	-4080.9349
173	-4135.584
174	-4186.2735
175	-4235.4535
176	-4281.1174
177	-4325.7006
178	-4367.3264
179	-4407.7738
180	-4445.6172
181	-4482.3166
182	-4516.5778
183	-4549.7952
184	-4580.9816
185	-4611.1736
186	-4640.0331
187	-4667.2414
188	-4693.9525
189	-4718.4878
190	-4742.8891
191	-4765.3572
192	-4787.3604
193	-4807.4755
194	-4827.4641
195	-4845.6868
196	-4863.9418
197	-4880.8645
198	-4897.6615
199	-4913.4465
200	-4928.8496
201	-4943.6325
202	-4958.0082
203	-4971.9963
204	-4985.6128
205	-4998.8589
206	-5011.7567
207	-5024.3224
208	-5036.5599
209	-5048.514
210	-5060.2333
211	-5071.7799
212	-5083.1893
213	-5094.5324
214	-5105.8246
215	-5117.0095
216	-5128.0784
217	-5139.0516
218	-5149.9087
219	-5160.5987
220	-5171.2261
221	-5181.7899
222	-5192.3175
223	-5202.7971
224	-5213.3453
225	-5224.2948
226	-5719.4341
227	-5751.0967
228	-5779.6726
229	-5808.8916
230	-5840.8648
231	-5874.1496
232	-5905.8258
233	-5933.2621
234	-5956.1463
235	-5975.5751
236	-5992.7282
237	-6007.5118
238	-6020.702
239	-6032.7833
240	-6043.9427
241	-6054.0212
242	-6064.8851
243	-6074.7961
244	-6084.1998
245	-6093.1559
246	-6102.3972
247	-6111.6181
248	-6121.4718
249	-6131.0355
250	-6141.426
251	-6151.0345
252	-6160.0351
253	-6167.952
254	-6175.3461
255	-6181.5196
256	-6187.4683
257	-6192.5919
258	-6197.4109
259	-6201.7531
260	-6206.057
261	-6210.3953
262	-6214.7068
263	-6219.0358
264	-6223.2702
265	-6227.3934
266	-6231.4534
267	-6235.3359
268	-6239.4254
269	-6244.2253
270	-6249.7913
271	-6256.0689
272	-6263.1528
273	-6271.1236
274	-6279.3267
275	-6287.0113
276	-6293.9372
277	-6300.2429
278	-6306.4438
279	-6312.7458
280	-6319.1203
281	-6325.4035
282	-6331.4713
283	-6337.2398
284	-6342.8053
285	-6348.2515
286	-6353.6503
287	-6359.0008
288	-6364.2689
289	-6369.407
290	-6374.3622
291	-6379.2021
292	-6384.0274
293	-6388.7559
294	-6393.2318
295	-6397.3406
296	-6401.1382
297	-6404.5673
298	-6407.4458
299	-6410.6486
300	-6413.7298
301	-6555.6978
302	-6561.0755
303	-6564.5342
304	-6566.0036
305	-6567.2056
306	-6567.6683
307	-6568.5742
308	-6569.0512
309	-6569.473
310	-6569.5623
311	-6570.1151
312	-6570.6355
313	-6570.9249
314	-6571.3879
315	-6571.7008
316	-6571.6582
317	-6572.2225
318	-6572.3732
319	-6572.6977
320	-6572.8852
321	-6573.1548
322	-6573.0825
323	-6573.5405
324	-6573.7529
325	-6573.9625
326	-6574.2754
327	-6574.4018
328	-6574.9424
329	-6575.3396
330	-6575.7545
331	-6576.0582
332	-6575.9763
333	-6576.3646
334	-6576.6109
335	-6576.8039
336	-6577.0149
337	-6577.1655
338	-6577.5231
339	-6577.9151
340	-6578.1898
341	-6578.41
342	-6578.4395
343	-6578.5802
344	-6578.7695
345	-6578.9018
346	-6579.0417
347	-6579.071
348	-6579.2418
349	-6579.4418
350	-6579.5744
351	-6579.68
352	-6579.6622
353	-6579.7967
354	-6579.9887
355	-6580.1142
356	-6580.206
357	-6580.1575
358	-6580.226
359	-6580.3705
360	-6580.4498
361	-6580.5135
362	-6580.452
363	-6580.5041
364	-6580.5986
365	-6580.6512
366	-6580.7054
367	-6580.695
368	-6580.7423
369	-6580.916
370	-6581.0166
371	-6581.0846
372	-6581.1318
373	-6581.02
374	-6581.0637
375	-6581.1752
376	-6585.2829
377	-6585.3933
378	-6585.5713
379	-6585.6287
380	-6585.6515
381	-6585.486
382	-6585.1458
383	-6585.4726
384	-6585.6058
385	-6585.6711
386	-6585.3832
387	-6585.6
388	-6585.6835
389	-6585.2635
390	-6585.4886
391	-6585.6286
392	-6585.7017
393	-6585.5869
394	-6585.6986
395	-6585.4724
396	-6585.389
397	-6585.6261
398	-6585.7059
399	-6585.3109
400	-6585.5667

==> I3D1Mvf30x1graph.txt <==
1	10
2	9.5756
3	9.1642
4	8.7262
5	8.2617
6	7.7713
7	7.256
8	6.7177
9	6.1592
10	5.584
11	4.9971
12	4.3864
13	3.5677
14	2.7655
15	2.0318
16	1.4383
17	1.0014
18	0.6873
19	0.4649
20	0.3095
21	0.2022
22	0.1289
23	0.0793
24	0.0461
25	0.0241
26	0.0097
27	0.0004
28	-0.0057
29	-0.0395
30	-0.1583
31	-0.4681
32	-1.1227
33	-2.3012
34	-4.1674
35	-6.8248
36	-10.2894
37	-14.4926
38	-19.3058
39	-24.568
40	-30.124
41	-35.8313
42	-41.5683
43	-47.2427
44	-52.7921
45	-58.1693
46	-63.3409
47	-68.2873
48	-73.0006
49	-77.4833
50	-81.7426
51	-85.7842
52	-89.6142
53	-93.2399
54	-96.6711
55	-99.9165
56	-102.9841
57	-105.8824
58	-108.6217
59	-111.2114
60	-113.6614
61	-115.9803
62	-118.1754
63	-120.2531
64	-122.2199
65	-124.0821
66	-125.8465
67	-127.5184
68	-129.1029
69	-130.6047
70	-132.0287
71	-133.3795
72	-134.6613
73	-135.878
74	-137.0331
75	-138.1298
76	-146.6482
77	-147.4637
78	-148.2377
79	-148.9743
80	-149.6762
81	-150.3483
82	-150.9967
83	-151.6247
84	-152.2348
85	-152.8286
86	-153.4072
87	-153.9714
88	-154.5212
89	-155.0567
90	-155.5779
91	-156.0846
92	-156.577
93	-157.0554
94	-157.5204
95	-157.9723
96	-158.4112
97	-158.837
98	-159.2492
99	-159.647
100	-160.03
101	-160.3977
102	-160.7503
103	-161.0876
104	-161.4099
105	-161.7175
106	-162.0108
107	-162.2901
108	-162.556
109	-162.8088
110	-163.0493
111	-163.2778
112	-163.4952
113	-163.7018
114	-163.8984
115	-164.0853
116	-164.2632
117	-164.4325
118	-164.5937
119	-164.7471
120	-164.8932
121	-165.0322
122	-165.1645
123	-165.2904
124	-165.4102
125	-165.5243
126	-165.6328
127	-165.7361
128	-165.8344
129	-165.9281
130	-166.0173
131	-166.1023
132	-166.1832
133	-166.2603
134	-166.3338
135	-166.4039
136	-166.4708
137	-166.5345
138	-166.5953
139	-166.6533
140	-166.7086
141	-166.7613
142	-166.8116
143	-166.8596
144	-166.9055
145	-166.9492
146	-166.991
147	-167.0309
148	-167.0689
149	-167.1053
150	-167.1401
151	-176.2189
152	-176.2677
153	-176.3171
154	-176.3635
155	-176.4072
156	-176.4488
157	-176.4885
158	-176.5266
159	-176.5638
160	-176.6005
161	-176.6361
162	-176.6719
163	-176.7071
164	-176.7435
165	-176.7801
166	-176.8172
167	-176.8557
168	-176.8944
169	-176.9336
170	-176.9718
171	-177.0079
172	-177.0414
173	-177.0723
174	-177.1003
175	-177.1255
176	-177.1481
177	-177.1682
178	-177.186
179	-177.202
180	-177.2163
181	-177.2292
182	-177.241
183	-177.2518
184	-177.2619
185	-177.2713
186	-177.2802
187	-177.2886
188	-177.2965
189	-177.304
190	-177.3112
191	-177.318
192	-177.3245
193	-177.3308
194	-177.3368
195	-177.3426
196	-177.3482
197	-177.3536
198	-177.3588
199	-177.3639
200	-177.3688
201	-177.3736
202	-177.3782
203	-177.3827
204	-177.3871
205	-177.3914
206	-177.3956
207	-177.3997
208	-177.4037
209	-177.4077
210	-177.4116
211	-177.4154
212	-177.4191
213	-177.4228
214	-177.4264
215	-177.4299
216	-177.4333
217	-177.4368
218	-177.4401
219	-177.4435
220	-177.4468
221	-177.4501
222	-177.4533
223	-177.4566
224	-177.4598
225	-177.4629
226	-184.1391
227	-184.2078
228	-184.2607
229	-184.3042
230	-184.3415
231	-184.374
232	-184.405
233	-184.4338
234	-184.4599
235	-184.4832
236	-184.5045
237	-184.5246
238	-184.5433
239	-184.5611
240	-184.5776
241	-184.5927
242	-184.6067
243	-184.6193
244	-184.6309
245	-184.6414
246	-184.6511
247	-184.66
248	-184.6682
249	-184.676
250	-184.6834
251	-184.6908
252	-184.6986
253	-184.707
254	-184.7156
255	-184.7238
256	-184.7312
257	-184.7378
258	-184.7438
259	-184.7491
260	-184.7542
261	-184.7589
262	-184.7634
263	-184.7678
264	-184.7719
265	-184.7758
266	-184.7796
267	-184.7833
268	-184.7869
269	-184.7904
270	-184.794
271	-184.7978
272	-184.8018
273	-184.8062
274	-184.8106
275	-184.815
276	-184.819
277	-184.8226
278	-184.8259
279	-184.8289
280	-184.8317
281	-184.8343
282	-184.8367
283	-184.839
284	-184.8412
285	-184.8432
286	-184.8451
287	-184.8469
288	-184.8486
289	-184.8502
290	-184.8517
291	-184.8531
292	-184.8544
293	-184.8557
294	-184.8569
295	-184.858
296	-184.8591
297	-184.8601
298	-184.8611
299	-184.862
300	-184.8629
301	-186.1958
302	-186.2117
303	-186.221
304	-186.2267
305	-186.2304
306	-186.233
307	-186.2351
308	-186.2369
309	-186.2384
310	-186.2396
311	-186.241
312	-186.2429
313	-186.2476
314	-186.2606
315	-186.2859
316	-186.3046
317	-186.3157
318	-186.3288
319	-186.3438
320	-186.3605
321	-186.3731
322	-186.3836
323	-186.3901
324	-186.3942
325	-186.399
326	-186.4023
327	-186.4045
328	-186.4072
329	-186.4091
330	-186.4106
331	-186.4122
332	-186.4136
333	-186.4142
334	-186.4156
335	-186.4166
336	-186.4174
337	-186.4181
338	-186.4187
339	-186.4194
340	-186.42
341	-186.4205
342	-186.421
343	-186.4212
344	-186.4218
345	-186.4222
346	-186.4226
347	-186.4229
348	-186.4232
349	-186.4235
350	-186.4237
351	-186.4239
352	-186.4242
353	-186.4244
354	-186.4246
355	-186.4248
356	-186.425
357	-186.4253
358	-186.4257
359	-186.4266
360	-186.4274
361	-186.4279
362	-186.4283
363	-186.4286
364	-186.4289
365	-186.4291
366	-186.4293
367	-186.4295
368	-186.4297
369	-186.4298
370	-186.43
371	-186.4301
372	-186.4302
373	-186.4304
374	-186.4304
375	-186.4306
376	-186.4563
377	-186.4563
378	-186.4563
379	-186.4564
380	-186.4601
381	-186.4677
382	-186.4721
383	-186.4751
384	-186.478
385	-186.4806
386	-186.4826
387	-186.4843
388	-186.4856
389	-186.4866
390	-186.4874
391	-186.488
392	-186.4885
393	-186.4887
394	-186.4888
395	-186.4889
396	-186.4903
397	-186.4916
398	-186.4923
399	-186.4929
400	-186.4935

==> I3D1Mvf40x1graph.txt <==
1	10
2	9.5598
3	9.1342
4	8.6822
5	8.2041
6	7.7008
7	7.095
8	6.3458
9	5.5481
10	4.7374
11	3.9405
12	3.181
13	2.4797
14	1.8544
15	1.3192
16	0.9061
17	0.6119
18	0.4062
19	0.2641
20	0.1671
21	0.1015
22	0.0578
23	0.0291
24	0.0104
25	-0.0014
26	-0.0286
27	-0.1259
28	-0.378
29	-0.9111
30	-1.8783
31	-3.4349
32	-5.7056
33	-8.7588
34	-12.5955
35	-17.1488
36	-22.3011
37	-27.9049
38	-33.8036
39	-39.8588
40	-45.9676
41	-52.0376
42	-57.9971
43	-63.784
44	-69.3636
45	-74.7129
46	-79.8209
47	-84.686
48	-89.3032
49	-93.672
50	-97.8007
51	-101.6992
52	-105.3784
53	-108.8522
54	-112.1297
55	-115.2191
56	-118.1321
57	-120.883
58	-123.4818
59	-125.9393
60	-128.2625
61	-130.4587
62	-132.5391
63	-134.519
64	-136.4044
65	-138.203
66	-139.9222
67	-141.5666
68	-143.1396
69	-144.6444
70	-146.0834
71	-147.4584
72	-148.7722
73	-150.029
74	-151.2309
75	-152.3822
76	-161.0654
77	-161.988
78	-162.868
79	-163.7059
80	-164.507
81	-165.2699
82	-165.9958
83	-166.6867
84	-167.3428
85	-167.9667
86	-168.5591
87	-169.1243
88	-169.6607
89	-170.172
90	-170.6553
91	-171.1184
92	-171.5572
93	-171.9753
94	-172.372
95	-172.7492
96	-173.103
97	-173.4462
98	-173.7732
99	-174.0859
100	-174.3857
101	-174.6741
102	-174.9477
103	-175.2133
104	-175.4661
105	-175.7067
106	-175.9356
107	-176.1531
108	-176.3589
109	-176.5556
110	-176.742
111	-176.9192
112	-177.0875
113	-177.2474
114	-177.3992
115	-177.5443
116	-177.6822
117	-177.8135
118	-177.9384
119	-178.0574
120	-178.1709
121	-178.2792
122	-178.3826
123	-178.4814
124	-178.5758
125	-178.666
126	-178.7523
127	-178.8347
128	-178.9135
129	-178.989
130	-179.0614
131	-179.1312
132	-179.1983
133	-179.2631
134	-179.3255
135	-179.3856
136	-179.4436
137	-179.4993
138	-179.5531
139	-179.6048
140	-179.6546
141	-179.7025
142	-179.7486
143	-179.7929
144	-179.8355
145	-179.8766
146	-179.916
147	-179.954
148	-179.9906
149	-180.0257
150	-180.0596
151	-188.3283
152	-188.4102
153	-188.4948
154	-188.5723
155	-188.645
156	-188.7132
157	-188.7777
158	-188.8389
159	-188.8967
160	-188.9526
161	-189.0046
162	-189.0564
163	-189.1056
164	-189.1524
165	-189.1963
166	-189.2393
167	-189.2797
168	-189.3179
169	-189.3538
170	-189.3874
171	-189.4187
172	-189.4474
173	-189.4748
174	-189.5003
175	-189.524
176	-189.5461
177	-189.5669
178	-189.5866
179	-189.6046
180	-189.6223
181	-189.6386
182	-189.6542
183	-189.6689
184	-189.6818
185	-189.695
186	-189.7068
187	-189.7186
188	-189.7297
189	-189.7401
190	-189.7499
191	-189.7592
192	-189.7679
193	-189.7737
194	-189.782
195	-189.7898
196	-189.7971
197	-189.8039
198	-189.8102
199	-189.8163
200	-189.8221
201	-189.8276
202	-189.8328
203	-189.8377
204	-189.8379
205	-189.8434
206	-189.8485
207	-189.8532
208	-189.8576
209	-189.8618
210	-189.8657
211	-189.8693
212	-189.8728
213	-189.8762
214	-189.8794
215	-189.8823
216	-189.8853
217	-189.8882
218	-189.8909
219	-189.8936
220	-189.8955
221	-189.8983
222	-189.901
223	-189.9036
224	-189.9052
225	-189.9078
226	-195.9587
227	-196.0961
228	-196.1943
229	-196.2825
230	-196.3614
231	-196.4255
232	-196.4759
233	-196.5186
234	-196.5552
235	-196.5855
236	-196.616
237	-196.6431
238	-196.6665
239	-196.6922
240	-196.714
241	-196.7396
242	-196.7661
243	-196.7901
244	-196.8127
245	-196.8432
246	-196.8721
247	-196.8989
248	-196.9201
249	-196.9524
250	-196.9822
251	-197.0085
252	-197.0362
253	-197.0619
254	-197.0854
255	-197.113
256	-197.1392
257	-197.1653
258	-197.1882
259	-197.2139
260	-197.2382
261	-197.259
262	-197.2799
263	-197.2958
264	-197.3134
265	-197.3279
266	-197.3407
267	-197.3532
268	-197.3641
269	-197.3728
270	-197.3822
271	-197.3903
272	-197.3975
273	-197.4006
274	-197.4091
275	-197.4164
276	-197.4228
277	-197.4285
278	-197.4337
279	-197.4388
280	-197.4441
281	-197.4488
282	-197.4532
283	-197.4559
284	-197.4607
285	-197.4648
286	-197.4684
287	-197.4709
288	-197.4745
289	-197.4762
290	-197.4799
291	-197.4832
292	-197.4859
293	-197.4885
294	-197.4905
295	-197.4929
296	-197.4951
297	-197.4972
298	-197.4985
299	-197.5007
300	-197.503
301	-198.9453
302	-198.9542
303	-198.9609
304	-198.9657
305	-198.9693
306	-198.9724
307	-198.9751
308	-198.9774
309	-198.9795
310	-198.9814
311	-198.983
312	-198.9847
313	-198.9859
314	-198.9871
315	-198.9879
316	-198.9886
317	-198.9892
318	-198.9897
319	-198.9894
320	-198.9897
321	-198.9903
322	-198.9908
323	-198.9912
324	-198.9916
325	-198.9919
326	-198.9922
327	-198.9925
328	-198.9928
329	-198.9929
330	-198.9931
331	-198.9931
332	-198.9934
333	-198.9936
334	-198.9938
335	-198.994
336	-198.9941
337	-198.9943
338	-198.9944
339	-198.9945
340	-198.9946
341	-198.9947
342	-198.9947
343	-198.9923
344	-198.9903
345	-198.9898
346	-198.9906
347	-198.9911
348	-198.9915
349	-198.9918
350	-198.9921
351	-198.9924
352	-198.9927
353	-198.9929
354	-198.9936
355	-198.9959
356	-199.0004
357	-199.0046
358	-199.0093
359	-199.0155
360	-199.0233
361	-199.0284
362	-199.0315
363	-199.0336
364	-199.0351
365	-199.0362
366	-199.0372
367	-199.0382
368	-199.039
369	-199.0398
370	-199.0405
371	-199.041
372	-199.0416
373	-199.042
374	-199.0424
375	-199.0428
376	-199.0775
377	-199.0776
378	-199.0777
379	-199.0778
380	-199.0778
381	-199.0776
382	-199.0777
383	-199.0778
384	-199.0778
385	-199.0779
386	-199.0809
387	-199.0872
388	-199.0891
389	-199.0898
390	-199.0902
391	-199.0903
392	-199.0904
393	-199.0905
394	-199.0905
395	-199.0905
396	-199.0905
397	-199.0906
398	-199.0906
399	-199.0906
400	-199.0907

==> I3D2Mgraph.txt <==
1	10
2	9.5003
3	9.0244
4	8.5268
5	8.0088
6	7.4725
7	6.7575
8	5.9224
9	5.0721
10	4.2462
11	3.4684
12	2.7435
13	2.0902
14	1.5227
15	1.0522
16	0.6996
17	0.4563
18	0.291
19	0.1807
20	0.1081
21	0.0609
22	0.0306
23	0.0115
24	-0.0004
25	-0.0191
26	-0.0876
27	-0.2727
28	-0.6833
29	-1.4733
30	-2.8284
31	-4.9365
32	-7.9507
33	-11.959
34	-16.9717
35	-22.9315
36	-29.7315
37	-37.2368
38	-45.3215
39	-53.8481
40	-62.74
41	-71.911
42	-81.3135
43	-90.9137
44	-100.6988
45	-110.6776
46	-120.8896
47	-131.3773
48	-142.1923
49	-153.4089
50	-165.1219
51	-177.4287
52	-190.1367
53	-202.8109
54	-215.3725
55	-227.7582
56	-239.9134
57	-251.7953
58	-263.3787
59	-274.6427
60	-285.5702
61	-296.1482
62	-306.3686
63	-316.227
64	-325.7222
65	-334.8551
66	-343.6289
67	-352.0493
68	-360.1271
69	-367.8737
70	-375.2979
71	-382.4102
72	-389.2206
73	-395.7409
74	-401.9827
75	-407.957
76	-449.5223
77	-454.0894
78	-458.4018
79	-462.5308
80	-466.4964
81	-470.3197
82	-474.0204
83	-477.6108
84	-481.0903
85	-484.452
86	-487.692
87	-490.802
88	-493.7943
89	-496.6664
90	-499.4144
91	-502.0414
92	-504.549
93	-506.9427
94	-509.2248
95	-511.3987
96	-513.4686
97	-515.4376
98	-517.3111
99	-519.0924
100	-520.7853
101	-522.3946
102	-523.9232
103	-525.3756
104	-526.7554
105	-528.0666
106	-529.3118
107	-530.4947
108	-531.6184
109	-532.6862
110	-533.7012
111	-534.6663
112	-535.5838
113	-536.4564
114	-537.2863
115	-538.0759
116	-538.827
117	-539.5418
118	-540.2219
119	-540.8694
120	-541.4856
121	-542.0724
122	-542.6313
123	-543.1636
124	-543.6706
125	-544.1537
126	-544.6141
127	-545.053
128	-545.4715
129	-545.8702
130	-546.2503
131	-546.6118
132	-546.9583
133	-547.289
134	-547.6043
135	-547.9051
136	-548.192
137	-548.4658
138	-548.7271
139	-548.9765
140	-549.2145
141	-549.4419
142	-549.6592
143	-549.867
144	-550.066
145	-550.2565
146	-550.4391
147	-550.6141
148	-550.782
149	-550.9429
150	-551.0972
151	-577.5534
152	-577.92
153	-578.25
154	-578.5469
155	-578.8105
156	-579.0257
157	-579.2387
158	-579.4368
159	-579.6207
160	-579.7907
161	-579.9454
162	-580.0846
163	-580.2144
164	-580.3295
165	-580.437
166	-580.5376
167	-580.6349
168	-580.73
169	-580.8212
170	-580.9132
171	-581.0013
172	-581.0892
173	-581.1743
174	-581.2596
175	-581.3433
176	-581.4257
177	-581.5067
178	-581.5861
179	-581.6637
180	-581.7399
181	-581.8135
182	-581.8861
183	-581.9561
184	-582.0238
185	-582.0891
186	-582.1518
187	-582.2122
188	-582.2699
189	-582.3251
190	-582.3778
191	-582.4281
192	-582.4762
193	-582.5221
194	-582.5662
195	-582.6083
196	-582.6488
197	-582.6877
198	-582.7249
199	-582.7607
200	-582.7949
201	-582.8276
202	-582.8589
203	-582.8887
204	-582.9173
205	-582.9445
206	-582.9705
207	-582.9953
208	-583.0188
209	-583.0412
210	-583.0629
211	-583.0836
212	-583.1033
213	-583.1222
214	-583.1402
215	-583.1573
216	-583.1737
217	-583.1894
218	-583.2043
219	-583.2187
220	-583.2324
221	-583.2455
222	-583.2582
223	-583.2703
224	-583.282
225	-583.2932
226	-602.1477
227	-602.3396
228	-602.4746
229	-602.5937
230	-602.7147
231	-602.8207
232	-602.9197
233	-603.0036
234	-603.0744
235	-603.1312
236	-603.1842
237	-603.231
238	-603.272
239	-603.3045
240	-603.3404
241	-603.3699
242	-603.3972
243	-603.4185
244	-603.4377
245	-603.4581
246	-603.4751
247	-603.4878
248	-603.503
249	-603.5041
250	-603.5197
251	-603.5331
252	-603.5449
253	-603.5556
254	-603.5605
255	-603.5701
256	-603.5778
257	-603.5861
258	-603.5931
259	-603.5992
260	-603.5986
261	-603.6064
262	-603.6123
263	-603.6181
264	-603.6228
265	-603.626
266	-603.6299
267	-603.6348
268	-603.6387
269	-603.6383
270	-603.6441
271	-603.649
272	-603.6557
273	-603.6614
274	-603.6677
275	-603.672
276	-603.6777
277	-603.6822
278	-603.6859
279	-603.6889
280	-603.6926
281	-603.6958
282	-603.6985
283	-603.6992
284	-603.7028
285	-603.7054
286	-603.7075
287	-603.7078
288	-603.71
289	-603.7112
290	-603.7134
291	-603.715
292	-603.7166
293	-603.7146
294	-603.7173
295	-603.7194
296	-603.721
297	-603.7224
298	-603.7238
299	-603.7252
300	-603.7265
301	-606.7339
302	-606.7515
303	-606.7652
304	-606.7753
305	-606.7821
306	-606.7872
307	-606.7935
308	-606.8004
309	-606.8061
310	-606.8127
311	-606.8216
312	-606.8315
313	-606.8421
314	-606.851
315	-606.8571
316	-606.8611
317	-606.8637
318	-606.8655
319	-606.867
320	-606.8682
321	-606.8692
322	-606.87
323	-606.8715
324	-606.8755
325	-606.8828
326	-606.89
327	-606.8956
328	-606.9019
329	-606.9112
330	-606.9202
331	-606.9268
332	-606.9319
333	-606.9371
334	-606.9443
335	-606.9553
336	-606.9707
337	-606.9879
338	-607.0036
339	-607.015
340	-607.0186
341	-607.0233
342	-607.0262
343	-607.0352
344	-607.0441
345	-607.0556
346	-607.0647
347	-607.0709
348	-607.0742
349	-607.079
350	-607.0824
351	-607.0854
352	-607.0881
353	-607.0902
354	-607.0926
355	-607.0948
356	-607.0977
357	-607.1031
358	-607.113
359	-607.1225
360	-607.13
361	-607.1349
362	-607.1388
363	-607.1421
364	-607.145
365	-607.1475
366	-607.1499
367	-607.152
368	-607.154
369	-607.1558
370	-607.1575
371	-607.1591
372	-607.1606
373	-607.1621
374	-607.1634
375	-607.1646
376	-607.2538
377	-607.2547
378	-607.2554
379	-607.2559
380	-607.2564
381	-607.2567
382	-607.2569
383	-607.257
384	-607.2574
385	-607.2576
386	-607.2579
387	-607.2584
388	-607.2588
389	-607.2594
390	-607.2599
391	-607.2604
392	-607.2605
393	-607.2614
394	-607.262
395	-607.2625
396	-607.2629
397	-607.2636
398	-607.2641
399	-607.2647
400	-607.2654

==> I3D3Mgraph.txt <==
1	10
2	9.8003
3	9.6059
4	9.3978
5	9.1756
6	8.9391
7	8.688
8	8.4223
9	8.1422
10	7.8478
11	7.5367
12	7.2097
13	6.8685
14	6.5146
15	6.1498
16	5.7753
17	5.3923
18	5.0017
19	4.6039
20	4.1992
21	3.8036
22	3.4165
23	3.035
24	2.6664
25	2.3164
26	1.9927
27	1.6968
28	1.4314
29	1.1991
30	0.9969
31	0.822
32	0.6723
33	0.5472
34	0.4441
35	0.36
36	0.2925
37	0.2391
38	0.1653
39	0.1113
40	0.0741
41	0.0492
42	0.0327
43	0.0216
44	0.0142
45	0.0092
46	0.0058
47	0.0035
48	0.0021
49	0.0011
50	0.0005
51	0.0001
52	-0.0001
53	-0.0032
54	-0.0263
55	-0.1098
56	-0.3108
57	-0.6879
58	-1.2915
59	-2.2114
60	-3.8297
61	-6.5114
62	-10.5658
63	-16.1965
64	-23.4551
65	-32.2414
66	-42.3383
67	-53.4678
68	-65.3408
69	-77.6879
70	-90.2855
71	-102.9442
72	-115.5303
73	-127.9427
74	-140.1194
75	-152.016
76	-208.3727
77	-219.8753
78	-230.8698
79	-241.3893
80	-251.4648
81	-261.1079
82	-270.3173
83	-279.0934
84	-287.4462
85	-295.39
86	-302.9396
87	-310.1106
88	-316.9212
89	-323.3907
90	-329.5519
91	-335.4239
92	-341.0243
93	-346.3655
94	-351.4601
95	-356.3228
96	-360.962
97	-365.3837
98	-369.5951
99	-373.6079
100	-377.4333
101	-381.0872
102	-384.5773
103	-387.9084
104	-391.0856
105	-394.1142
106	-397.0005
107	-399.7516
108	-402.3731
109	-404.8713
110	-407.253
111	-409.5241
112	-411.6906
113	-413.7574
114	-415.7286
115	-417.6091
116	-419.4027
117	-421.1134
118	-422.7454
119	-424.3028
120	-425.7898
121	-427.2102
122	-428.568
123	-429.8665
124	-431.1093
125	-432.2999
126	-433.4412
127	-434.536
128	-435.5873
129	-436.5975
130	-437.5687
131	-438.503
132	-439.4022
133	-440.2675
134	-441.1003
135	-441.9019
136	-442.6733
137	-443.4156
138	-444.1299
139	-444.8169
140	-445.4775
141	-446.1125
142	-446.7232
143	-447.3109
144	-447.8774
145	-448.4233
146	-448.9494
147	-449.4562
148	-449.9443
149	-450.4155
150	-450.8709
151	-485.2719
152	-485.9909
153	-486.6057
154	-487.1669
155	-487.6799
156	-488.1474
157	-488.5828
158	-488.992
159	-489.3797
160	-489.7479
161	-490.1014
162	-490.4418
163	-490.771
164	-491.0921
165	-491.4059
166	-491.7129
167	-492.015
168	-492.3109
169	-492.6026
170	-492.8892
171	-493.1712
172	-493.449
173	-493.7215
174	-493.989
175	-494.2506
176	-494.5075
177	-494.7596
178	-495.0065
179	-495.2474
180	-495.4822
181	-495.7102
182	-495.9309
183	-496.1441
184	-496.3501
185	-496.5486
186	-496.7398
187	-496.9236
188	-497.1003
189	-497.2704
190	-497.4348
191	-497.5937
192	-497.7487
193	-497.8993
194	-498.0453
195	-498.1873
196	-498.3255
197	-498.4608
198	-498.5915
199	-498.7206
200	-498.846
201	-498.9712
202	-499.0966
203	-499.2238
204	-499.352
205	-499.4832
206	-499.6157
207	-499.7494
208	-499.8841
209	-500.0187
210	-500.1528
211	-500.2866
212	-500.4201
213	-500.5528
214	-500.6844
215	-500.8146
216	-500.9435
217	-501.0719
218	-501.201
219	-501.3321
220	-501.4649
221	-501.6003
222	-501.7385
223	-501.8799
224	-502.0235
225	-502.1675
226	-522.9053
227	-523.6242
228	-524.2512
229	-524.7773
230	-525.2266
231	-525.6746
232	-526.0994
233	-526.4845
234	-526.8138
235	-527.0999
236	-527.35
237	-527.5647
238	-527.7595
239	-527.9309
240	-528.0904
241	-528.2345
242	-528.3627
243	-528.4753
244	-528.5761
245	-528.6656
246	-528.7461
247	-528.8165
248	-528.8835
249	-528.9431
250	-528.9984
251	-529.0517
252	-529.1013
253	-529.1487
254	-529.1948
255	-529.2391
256	-529.2807
257	-529.3195
258	-529.3545
259	-529.3883
260	-529.4199
261	-529.4504
262	-529.4796
263	-529.5076
264	-529.5339
265	-529.5582
266	-529.5808
267	-529.6013
268	-529.6203
269	-529.6379
270	-529.6535
271	-529.6694
272	-529.6847
273	-529.6999
274	-529.7159
275	-529.7318
276	-529.7471
277	-529.7612
278	-529.7743
279	-529.7865
280	-529.7981
281	-529.8091
282	-529.8199
283	-529.8299
284	-529.8392
285	-529.8467
286	-529.8548
287	-529.8623
288	-529.8692
289	-529.8757
290	-529.8818
291	-529.8876
292	-529.893
293	-529.898
294	-529.9027
295	-529.9073
296	-529.9111
297	-529.9153
298	-529.9193
299	-529.9229
300	-529.9264
301	-533.3677
302	-533.3855
303	-533.3977
304	-533.4061
305	-533.4104
306	-533.4134
307	-533.4157
308	-533.418
309	-533.4233
310	-533.4355
311	-533.4551
312	-533.4734
313	-533.4933
314	-533.5114
315	-533.5243
316	-533.534
317	-533.5428
318	-533.5535
319	-533.5636
320	-533.5715
321	-533.5794
322	-533.5889
323	-533.6004
324	-533.6109
325	-533.6193
326	-533.6274
327	-533.6407
328	-533.6618
329	-533.6891
330	-533.7122
331	-533.7266
332	-533.7357
333	-533.7427
334	-533.7488
335	-533.7563
336	-533.7674
337	-533.7792
338	-533.7887
339	-533.7953
340	-533.7997
341	-533.8031
342	-533.8029
343	-533.8086
344	-533.8158
345	-533.8341
346	-533.8595
347	-533.8788
348	-533.891
349	-533.8987
350	-533.9047
351	-533.9095
352	-533.9142
353	-533.9181
354	-533.9216
355	-533.9247
356	-533.9275
357	-533.9311
358	-533.937
359	-533.949
360	-533.9621
361	-533.9715
362	-533.9773
363	-533.9816
364	-533.9849
365	-533.9875
366	-533.9896
367	-533.9915
368	-533.993
369	-533.9945
370	-533.9959
371	-533.9971
372	-533.9982
373	-533.9992
374	-534
375	-534.0008
376	-534.0958
377	-534.1001
378	-534.0968
379	-534.1008
380	-534.0922
381	-534.1031
382	-534.1058
383	-534.1004
384	-534.1077
385	-534.1103
386	-534.1056
387	-534.1122
388	-534.1144
389	-534.1136
390	-534.1228
391	-534.1453
392	-534.1584
393	-534.1652
394	-534.169
395	-534.1711
396	-534.1722
397	-534.1727
398	-534.173
399	-534.1746
400	-534.1782

==> I3D4Mgraph.txt <==
1	10
2	9.5468
3	9.1117
4	8.6532
5	8.172
6	7.6695
7	7.1475
8	6.6085
9	6.0556
10	5.4926
11	4.8711
12	3.9571
13	3.0914
14	2.3155
15	1.6441
16	1.1225
17	0.7522
18	0.4958
19	0.3204
20	0.2029
21	0.1251
22	0.0744
23	0.0417
24	0.0208
25	0.0077
26	-0.0006
27	-0.0189
28	-0.0894
29	-0.2848
30	-0.7274
31	-1.5917
32	-3.0836
33	-5.4071
34	-8.723
35	-13.1263
36	-18.6503
37	-25.2871
38	-33.0146
39	-41.8222
40	-51.7348
41	-62.8204
42	-75.1877
43	-88.9971
44	-104.455
45	-121.8597
46	-141.5971
47	-163.8807
48	-188.6031
49	-215.9756
50	-246.2597
51	-279.3743
52	-315.1879
53	-353.6649
54	-394.0378
55	-436.0233
56	-479.3629
57	-523.6837
58	-568.5785
59	-613.7664
60	-658.9952
61	-704.0359
62	-748.6897
63	-792.7825
64	-836.1644
65	-878.7102
66	-920.317
67	-960.9025
68	-1000.4041
69	-1038.7776
70	-1075.9913
71	-1112.0265
72	-1146.8742
73	-1180.5352
74	-1213.0147
75	-1244.3259
76	-1468.0161
77	-1492.8488
78	-1516.5174
79	-1539.1499
80	-1560.8428
81	-1581.6571
82	-1601.6554
83	-1620.8932
84	-1639.4198
85	-1657.2579
86	-1674.4264
87	-1690.9408
88	-1706.8136
89	-1722.057
90	-1736.6842
91	-1750.7087
92	-1764.1438
93	-1777.0064
94	-1789.3136
95	-1801.0837
96	-1812.3333
97	-1823.0853
98	-1833.3543
99	-1843.17
100	-1852.5461
101	-1861.5087
102	-1870.0724
103	-1878.2571
104	-1886.0808
105	-1893.5606
106	-1900.7124
107	-1907.5517
108	-1914.0934
109	-1920.3501
110	-1926.335
111	-1932.0613
112	-1937.5418
113	-1942.7883
114	-1947.8121
115	-1952.625
116	-1957.2376
117	-1961.6605
118	-1965.9013
119	-1969.9693
120	-1973.8716
121	-1977.6171
122	-1981.2111
123	-1984.6603
124	-1987.9713
125	-1991.1501
126	-1994.2028
127	-1997.1356
128	-1999.9547
129	-2002.6656
130	-2005.274
131	-2007.7852
132	-2010.2031
133	-2012.5317
134	-2014.7746
135	-2016.935
136	-2019.0164
137	-2021.0221
138	-2022.955
139	-2024.8179
140	-2026.6142
141	-2028.3468
142	-2030.018
143	-2031.6301
144	-2033.1846
145	-2034.6835
146	-2036.1286
147	-2037.5217
148	-2038.8648
149	-2040.1596
150	-2041.4082
151	-2171.5071
152	-2175.2739
153	-2178.3211
154	-2180.7645
155	-2182.6751
156	-2184.1324
157	-2185.2261
158	-2186.1983
159	-2187.114
160	-2187.977
161	-2188.7875
162	-2189.5307
163	-2190.2844
164	-2191.015
165	-2191.7094
166	-2192.4062
167	-2193.0515
168	-2193.7098
169	-2194.3117
170	-2194.9381
171	-2195.5336
172	-2196.1219
173	-2196.6926
174	-2197.2472
175	-2197.7851
176	-2198.3064
177	-2198.8112
178	-2199.3
179	-2199.7736
180	-2200.2329
181	-2200.6797
182	-2201.116
183	-2201.5446
184	-2201.9672
185	-2202.3829
186	-2202.7905
187	-2203.1887
188	-2203.5768
189	-2203.9545
190	-2204.3219
191	-2204.6793
192	-2205.0267
193	-2205.3646
194	-2205.6935
195	-2206.0134
196	-2206.3245
197	-2206.6291
198	-2206.926
199	-2207.2157
200	-2207.4976
201	-2207.7718
202	-2208.0383
203	-2208.2971
204	-2208.5482
205	-2208.7916
206	-2209.0273
207	-2209.2555
208	-2209.4761
209	-2209.6895
210	-2209.8953
211	-2210.0938
212	-2210.285
213	-2210.4691
214	-2210.6463
215	-2210.8168
216	-2210.9808
217	-2211.1386
218	-2211.2905
219	-2211.4368
220	-2211.5776
221	-2211.7132
222	-2211.8439
223	-2211.9701
224	-2212.092
225	-2212.21
226	-2314.4845
227	-2316.5574
228	-2317.4918
229	-2318.1185
230	-2318.6228
231	-2319.0619
232	-2319.4603
233	-2319.8492
234	-2320.21
235	-2320.5381
236	-2320.8356
237	-2321.0995
238	-2321.338
239	-2321.5487
240	-2321.7352
241	-2321.8972
242	-2322.0444
243	-2322.1745
244	-2322.2904
245	-2322.3968
246	-2322.4952
247	-2322.5865
248	-2322.6715
249	-2322.751
250	-2322.8257
251	-2322.8961
252	-2322.9626
253	-2323.0255
254	-2323.085
255	-2323.1414
256	-2323.1946
257	-2323.2453
258	-2323.2929
259	-2323.3379
260	-2323.3802
261	-2323.4202
262	-2323.4578
263	-2323.4933
264	-2323.5268
265	-2323.5584
266	-2323.5882
267	-2323.6164
268	-2323.643
269	-2323.6681
270	-2323.6919
271	-2323.7143
272	-2323.7355
273	-2323.7555
274	-2323.7745
275	-2323.7924
276	-2323.8094
277	-2323.8255
278	-2323.8408
279	-2323.8554
280	-2323.869
281	-2323.8822
282	-2323.8948
283	-2323.9068
284	-2323.9183
285	-2323.9293
286	-2323.9398
287	-2323.9499
288	-2323.9596
289	-2323.9689
290	-2323.9779
291	-2323.9865
292	-2323.9948
293	-2324.0027
294	-2324.0101
295	-2324.0174
296	-2324.0244
297	-2324.0313
298	-2324.038
299	-2324.0445
300	-2324.0507
301	-2343.347
302	-2343.5112
303	-2343.5721
304	-2343.5972
305	-2343.5969
306	-2343.6023
307	-2343.6069
308	-2343.577
309	-2343.6055
310	-2343.5752
311	-2343.5988
312	-2343.5596
313	-2343.6462
314	-2343.789
315	-2343.9593
316	-2344.0786
317	-2344.1625
318	-2344.2256
319	-2344.315
320	-2344.4461
321	-2344.6435
322	-2344.8432
323	-2344.9691
324	-2345.0577
325	-2345.1449
326	-2345.2415
327	-2345.3383
328	-2345.4218
329	-2345.4825
330	-2345.5273
331	-2345.5622
332	-2345.5867
333	-2345.6226
334	-2345.6505
335	-2345.6738
336	-2345.6966
337	-2345.7185
338	-2345.7537
339	-2345.8195
340	-2345.8935
341	-2345.9466
342	-2345.9856
343	-2346.0223
344	-2346.0549
345	-2346.0851
346	-2346.1135
347	-2346.1397
348	-2346.162
349	-2346.1814
350	-2346.197
351	-2346.2194
352	-2346.2558
353	-2346.2955
354	-2346.3243
355	-2346.3465
356	-2346.3696
357	-2346.395
358	-2346.4207
359	-2346.444
360	-2346.4643
361	-2346.4819
362	-2346.4971
363	-2346.5103
364	-2346.5219
365	-2346.5323
366	-2346.5417
367	-2346.5502
368	-2346.5583
369	-2346.5655
370	-2346.5723
371	-2346.5785
372	-2346.5842
373	-2346.5894
374	-2346.5938
375	-2346.5955
376	-2347.0713
377	-2347.0864
378	-2347.1064
379	-2347.131
380	-2347.1556
381	-2347.1689
382	-2347.1696
383	-2347.1577
384	-2347.1715
385	-2347.1725
386	-2347.1708
387	-2347.1689
388	-2347.1732
389	-2347.1684
390	-2347.1745
391	-2347.1751
392	-2347.1721
393	-2347.174
394	-2347.1745
395	-2347.1735
396	-2347.1742
397	-2347.1739
398	-2347.1753
399	-2347.175
400	-2347.1734

==> I3D5Mgraph.txt <==
1	10
2	9.7248
3	9.4591
4	9.1774
5	8.8794
6	8.5654
7	8.2355
8	7.8905
9	7.5308
10	7.1576
11	6.7721
12	6.3757
13	5.97
14	5.557
15	5.139
16	4.7191
17	4.3002
18	3.8802
19	3.459
20	3.0441
21	2.6594
22	2.3037
23	1.9762
24	1.6763
25	1.4092
26	1.1805
27	0.9885
28	0.8283
29	0.695
30	0.5854
31	0.4978
32	0.4294
33	0.3783
34	0.3364
35	0.2792
36	0.1913
37	0.132
38	0.0917
39	0.0637
40	0.0434
41	0.0284
42	0.0183
43	0.0112
44	0.0065
45	0.0034
46	0.0013
47	0
48	-0.0064
49	-0.0591
50	-0.328
51	-1.2838
52	-3.8345
53	-9.159
54	-18.2875
55	-31.7795
56	-49.5533
57	-71.232
58	-96.199
59	-123.9203
60	-153.8903
61	-185.6905
62	-218.9461
63	-253.3445
64	-288.6066
65	-324.4768
66	-360.7229
67	-397.1422
68	-433.555
69	-469.8043
70	-505.7524
71	-541.274
72	-576.2581
73	-610.615
74	-644.2708
75	-677.164
76	-876.4777
77	-907.388
78	-936.9548
79	-965.2478
80	-992.3201
81	-1018.2222
82	-1043.0032
83	-1066.7088
84	-1089.3871
85	-1111.0844
86	-1131.8499
87	-1151.7184
88	-1170.7249
89	-1188.9106
90	-1206.3191
91	-1222.9966
92	-1239.0132
93	-1254.4557
94	-1269.3738
95	-1283.7896
96	-1297.7311
97	-1311.2214
98	-1324.2711
99	-1336.886
100	-1349.0654
101	-1360.812
102	-1372.1359
103	-1383.0412
104	-1393.5318
105	-1403.6173
106	-1413.3171
107	-1422.6458
108	-1431.6228
109	-1440.2715
110	-1448.61
111	-1456.6535
112	-1464.4166
113	-1471.9097
114	-1479.1352
115	-1486.1105
116	-1492.8372
117	-1499.3276
118	-1505.5899
119	-1511.6375
120	-1517.4788
121	-1523.1244
122	-1528.588
123	-1533.8808
124	-1539.0112
125	-1543.9873
126	-1548.8144
127	-1553.4964
128	-1558.039
129	-1562.4514
130	-1566.7421
131	-1570.9186
132	-1574.984
133	-1578.9394
134	-1582.785
135	-1586.5218
136	-1590.1523
137	-1593.6784
138	-1597.1029
139	-1600.4272
140	-1603.6528
141	-1606.7817
142	-1609.8181
143	-1612.7657
144	-1615.6282
145	-1618.4096
146	-1621.1107
147	-1623.7339
148	-1626.28
149	-1628.7505
150	-1631.1465
151	-1757.172
152	-1761.1054
153	-1764.4916
154	-1767.5216
155	-1770.2519
156	-1772.7261
157	-1774.9984
158	-1777.1116
159	-1779.0809
160	-1780.9356
161	-1782.7037
162	-1784.3986
163	-1786.0245
164	-1787.5845
165	-1789.0905
166	-1790.5485
167	-1791.9711
168	-1793.3701
169	-1794.7552
170	-1796.1323
171	-1797.505
172	-1798.8738
173	-1800.2374
174	-1801.5961
175	-1802.9483
176	-1804.2914
177	-1805.6207
178	-1806.9303
179	-1808.2153
180	-1809.4718
181	-1810.6957
182	-1811.884
183	-1813.0352
184	-1814.1453
185	-1815.2136
186	-1816.2475
187	-1817.2472
188	-1818.213
189	-1819.1448
190	-1820.042
191	-1820.9055
192	-1821.7351
193	-1822.5326
194	-1823.2997
195	-1824.0396
196	-1824.7555
197	-1825.4492
198	-1826.1206
199	-1826.7706
200	-1827.3998
201	-1828.0095
202	-1828.6015
203	-1829.1784
204	-1829.7418
205	-1830.2926
206	-1830.8313
207	-1831.3591
208	-1831.8783
209	-1832.3903
210	-1832.8945
211	-1833.3892
212	-1833.8738
213	-1834.3479
214	-1834.8109
215	-1835.2623
216	-1835.7015
217	-1836.1283
218	-1836.5413
219	-1836.9398
220	-1837.3232
221	-1837.6919
222	-1838.0464
223	-1838.3873
224	-1838.7161
225	-1839.0334
226	-1922.6499
227	-1925.0568
228	-1926.574
229	-1927.7672
230	-1928.8146
231	-1929.8973
232	-1930.9629
233	-1931.9828
234	-1932.9482
235	-1933.835
236	-1934.6635
237	-1935.4564
238	-1936.3038
239	-1937.3112
240	-1938.4177
241	-1939.5515
242	-1940.5924
243	-1941.5404
244	-1942.3586
245	-1943.0714
246	-1943.7147
247	-1944.2873
248	-1944.7922
249	-1945.2421
250	-1945.6471
251	-1946.0342
252	-1946.3909
253	-1946.7334
254	-1947.0648
255	-1947.3743
256	-1947.6601
257	-1947.916
258	-1948.1667
259	-1948.3971
260	-1948.6033
261	-1948.8034
262	-1948.9806
263	-1949.1586
264	-1949.3232
265	-1949.4672
266	-1949.6133
267	-1949.7498
268	-1949.8812
269	-1950.0261
270	-1950.1767
271	-1950.3792
272	-1950.5907
273	-1950.8035
274	-1951.009
275	-1951.2161
276	-1951.4065
277	-1951.5766
278	-1951.7225
279	-1951.8606
280	-1951.9913
281	-1952.1173
282	-1952.2367
283	-1952.3516
284	-1952.4623
285	-1952.5642
286	-1952.653
287	-1952.7426
288	-1952.8298
289	-1952.9102
290	-1952.9801
291	-1953.0555
292	-1953.1235
293	-1953.18
294	-1953.2413
295	-1953.3018
296	-1953.3653
297	-1953.4284
298	-1953.5124
299	-1953.6048
300	-1953.6982
301	-1972.1353
302	-1972.7306
303	-1972.9403
304	-1973.0195
305	-1973.0936
306	-1973.1956
307	-1973.2425
308	-1973.3917
309	-1973.542
310	-1973.7117
311	-1973.8761
312	-1974.0677
313	-1974.3065
314	-1974.4144
315	-1974.5478
316	-1974.6368
317	-1974.7896
318	-1974.9705
319	-1975.3306
320	-1975.9664
321	-1976.7777
322	-1977.3076
323	-1977.6623
324	-1977.8791
325	-1978.0682
326	-1978.4804
327	-1978.9182
328	-1979.2591
329	-1979.5231
330	-1979.8768
331	-1980.518
332	-1981.2629
333	-1981.6297
334	-1981.9188
335	-1982.1766
336	-1982.5576
337	-1983.0274
338	-1983.376
339	-1983.6648
340	-1983.8294
341	-1984.0951
342	-1984.2467
343	-1984.438
344	-1984.5589
345	-1984.7136
346	-1984.824
347	-1984.971
348	-1985.0911
349	-1985.2293
350	-1985.3473
351	-1985.4608
352	-1985.5601
353	-1985.647
354	-1985.7234
355	-1985.792
356	-1985.8548
357	-1985.9087
358	-1985.955
359	-1985.9943
360	-1986.0308
361	-1986.0617
362	-1986.087
363	-1986.1103
364	-1986.1471
365	-1986.2106
366	-1986.2991
367	-1986.3973
368	-1986.5186
369	-1986.6675
370	-1986.8689
371	-1987.1228
372	-1987.4112
373	-1987.669
374	-1987.8731
375	-1988.0359
376	-1989.2572
377	-1989.3096
378	-1989.3255
379	-1989.3636
380	-1989.4267
381	-1989.499
382	-1989.5664
383	-1989.6049
384	-1989.6321
385	-1989.6701
386	-1989.7062
387	-1989.7391
388	-1989.7725
389	-1989.7929
390	-1989.8064
391	-1989.8416
392	-1989.9572
393	-1989.9834
394	-1990.0125
395	-1990.0414
396	-1990.0913
397	-1990.1352
398	-1990.1615
399	-1990.1973
400	-1990.2445

==> I3D6Mgraph.txt <==
1	10
2	9.7994
3	9.6049
4	9.3976
5	9.1771
6	8.9435
7	8.6965
8	8.4363
9	8.1632
10	7.8774
11	7.5795
12	7.27
13	6.9498
14	6.6196
15	6.2803
16	5.9335
17	5.5803
18	5.2211
19	4.8569
20	4.4884
21	4.1167
22	3.7426
23	3.3686
24	3.0107
25	2.666
26	2.3429
27	2.0385
28	1.7513
29	1.4878
30	1.2566
31	1.0575
32	0.8864
33	0.7428
34	0.6256
35	0.5324
36	0.4586
37	0.3375
38	0.2372
39	0.1663
40	0.1126
41	0.0764
42	0.0501
43	0.0328
44	0.0207
45	0.013
46	0.0078
47	0.0044
48	0.0022
49	0.0008
50	-0.0001
51	-0.0055
52	-0.0405
53	-0.1586
54	-0.4471
55	-1.0351
56	-2.0949
57	-3.8433
58	-6.5412
59	-10.5054
60	-16.0702
61	-23.5706
62	-33.3056
63	-45.4997
64	-60.2686
65	-77.6411
66	-97.5354
67	-119.8432
68	-144.3569
69	-170.8834
70	-199.1885
71	-229.0273
72	-260.1591
73	-292.3364
74	-325.3165
75	-358.8797
76	-539.3003
77	-579.3734
78	-618.5438
79	-656.7126
80	-693.8183
81	-729.7908
82	-764.5935
83	-798.2541
84	-830.7585
85	-862.1231
86	-892.3732
87	-921.5559
88	-949.7126
89	-976.8706
90	-1003.0557
91	-1028.2929
92	-1052.595
93	-1075.9763
94	-1098.4518
95	-1120.0493
96	-1140.7902
97	-1160.6985
98	-1179.8041
99	-1198.1386
100	-1215.7306
101	-1232.6077
102	-1248.7946
103	-1264.3156
104	-1279.1963
105	-1293.4623
106	-1307.1421
107	-1320.2572
108	-1332.8276
109	-1344.8851
110	-1356.4485
111	-1367.5525
112	-1378.2164
113	-1388.4582
114	-1398.2894
115	-1407.7208
116	-1416.7718
117	-1425.46
118	-1433.8018
119	-1441.8066
120	-1449.4857
121	-1456.8536
122	-1463.9329
123	-1470.7424
124	-1477.2899
125	-1483.5782
126	-1489.6137
127	-1495.4027
128	-1500.9535
129	-1506.2813
130	-1511.3983
131	-1516.3202
132	-1521.0629
133	-1525.6341
134	-1530.0393
135	-1534.2833
136	-1538.3718
137	-1542.3095
138	-1546.1012
139	-1549.7527
140	-1553.2762
141	-1556.68
142	-1559.9688
143	-1563.1458
144	-1566.2148
145	-1569.1782
146	-1572.038
147	-1574.7964
148	-1577.4576
149	-1580.0241
150	-1582.5
151	-1717.9467
152	-1721.266
153	-1724.3078
154	-1727.1409
155	-1729.7812
156	-1732.223
157	-1734.5552
158	-1736.8506
159	-1739.1173
160	-1741.3314
161	-1743.4679
162	-1745.5042
163	-1747.4309
164	-1749.2476
165	-1750.9677
166	-1752.5964
167	-1754.1468
168	-1755.6399
169	-1757.0824
170	-1758.4889
171	-1759.8713
172	-1761.2378
173	-1762.5864
174	-1763.9123
175	-1765.2141
176	-1766.489
177	-1767.7322
178	-1768.9477
179	-1770.1348
180	-1771.2941
181	-1772.4257
182	-1773.5257
183	-1774.5892
184	-1775.6125
185	-1776.5913
186	-1777.5254
187	-1778.4154
188	-1779.2623
189	-1780.0676
190	-1780.8327
191	-1781.5603
192	-1782.2517
193	-1782.9093
194	-1783.5345
195	-1784.1289
196	-1784.6944
197	-1785.2325
198	-1785.7448
199	-1786.2332
200	-1786.6994
201	-1787.1455
202	-1787.5732
203	-1787.9842
204	-1788.3798
205	-1788.7608
206	-1789.1279
207	-1789.4818
208	-1789.8234
209	-1790.1541
210	-1790.4744
211	-1790.7858
212	-1791.09
213	-1791.3892
214	-1791.6829
215	-1791.9698
216	-1792.2493
217	-1792.5215
218	-1792.7873
219	-1793.0469
220	-1793.3008
221	-1793.5492
222	-1793.7922
223	-1794.0297
224	-1794.2618
225	-1794.489
226	-1883.0882
227	-1885.1607
228	-1886.506
229	-1887.5637
230	-1888.4504
231	-1889.2319
232	-1889.9196
233	-1890.5882
234	-1891.2151
235	-1891.8337
236	-1892.4144
237	-1892.9026
238	-1893.3536
239	-1893.7393
240	-1894.1027
241	-1894.4294
242	-1894.7562
243	-1895.045
244	-1895.3297
245	-1895.5883
246	-1895.8522
247	-1896.0952
248	-1896.3295
249	-1896.5453
250	-1896.7434
251	-1896.934
252	-1897.1105
253	-1897.2753
254	-1897.4279
255	-1897.5694
256	-1897.7049
257	-1897.8323
258	-1897.952
259	-1898.0612
260	-1898.1753
261	-1898.2875
262	-1898.3982
263	-1898.503
264	-1898.602
265	-1898.6999
266	-1898.7927
267	-1898.8834
268	-1898.9645
269	-1899.0522
270	-1899.1326
271	-1899.2064
272	-1899.2735
273	-1899.3383
274	-1899.398
275	-1899.4519
276	-1899.5054
277	-1899.5535
278	-1899.6071
279	-1899.6775
280	-1899.7606
281	-1899.8486
282	-1899.9342
283	-1900.0154
284	-1900.092
285	-1900.1668
286	-1900.2395
287	-1900.3074
288	-1900.369
289	-1900.425
290	-1900.476
291	-1900.5227
292	-1900.5671
293	-1900.6102
294	-1900.6513
295	-1900.6892
296	-1900.7239
297	-1900.7551
298	-1900.7836
299	-1900.8104
300	-1900.8373
301	-1916.6986
302	-1917.7364
303	-1918.2811
304	-1918.2055
305	-1918.5666
306	-1918.7271
307	-1919.0426
308	-1919.0936
309	-1919.4057
310	-1919.45
311	-1919.3977
312	-1919.5504
313	-1919.6252
314	-1919.5168
315	-1919.7042
316	-1919.698
317	-1919.677
318	-1919.9286
319	-1920.1906
320	-1920.3507
321	-1920.3958
322	-1920.3542
323	-1920.5124
324	-1920.5849
325	-1920.5266
326	-1920.6525
327	-1920.7039
328	-1920.6333
329	-1920.7568
330	-1920.787
331	-1920.6977
332	-1920.8433
333	-1920.9157
334	-1920.9467
335	-1921.0305
336	-1921.0802
337	-1921.118
338	-1921.0708
339	-1921.1503
340	-1921.1872
341	-1921.2085
342	-1921.2272
343	-1921.2137
344	-1921.2613
345	-1921.3098
346	-1921.3485
347	-1921.41
348	-1921.4548
349	-1921.4938
350	-1921.5311
351	-1921.5569
352	-1921.577
353	-1921.5911
354	-1921.6069
355	-1921.6198
356	-1921.6314
357	-1921.6414
358	-1921.6501
359	-1921.6575
360	-1921.6635
361	-1921.6689
362	-1921.6746
363	-1921.6816
364	-1921.688
365	-1921.6935
366	-1921.6982
367	-1921.7032
368	-1921.7099
369	-1921.7626
370	-1921.9132
371	-1922.0976
372	-1922.217
373	-1922.2839
374	-1922.3336
375	-1922.3951
376	-1922.9535
377	-1923.2177
378	-1923.3715
379	-1923.5084
380	-1923.5351
381	-1923.5539
382	-1923.5507
383	-1923.5839
384	-1923.5879
385	-1923.594
386	-1923.6049
387	-1923.6005
388	-1923.6231
389	-1923.6273
390	-1923.6293
391	-1923.6362
392	-1923.6323
393	-1923.6484
394	-1923.6529
395	-1923.6513
396	-1923.6606
397	-1923.6587
398	-1923.6233
399	-1923.6362
400	-1923.6508

==> I3D7Mgraph.txt <==
1	10
2	9.8578
3	9.7196
4	9.5719
5	9.4145
6	9.2472
7	9.0701
8	8.8831
9	8.6865
10	8.4806
11	8.2659
12	8.043
13	7.8128
14	7.5762
15	7.3346
16	7.0893
17	6.8417
18	6.5935
19	6.3464
20	6.1025
21	5.8634
22	5.6302
23	5.4041
24	5.1856
25	4.9748
26	4.7715
27	4.5744
28	4.382
29	4.1948
30	4.0101
31	3.8264
32	3.641
33	3.4476
34	3.2408
35	3.019
36	2.7874
37	2.5484
38	2.3067
39	2.0643
40	1.8249
41	1.5951
42	1.3781
43	1.1764
44	0.9913
45	0.8236
46	0.6732
47	0.539
48	0.4216
49	0.3229
50	0.2432
51	0.1802
52	0.1313
53	0.0942
54	0.0669
55	0.0473
56	0.0334
57	0.0237
58	0.0168
59	0.0121
60	0.0087
61	0.0064
62	0.0047
63	0.0035
64	0.0026
65	0.0018
66	0.0012
67	0.0008
68	0.0005
69	0.0004
70	0.0002
71	0.0001
72	0.0001
73	0
74	0
75	0
76	0
77	-0.0008
78	-0.016
79	-0.1119
80	-0.4347
81	-1.3057
82	-3.232
83	-6.6743
84	-11.9321
85	-19.1884
86	-28.6526
87	-40.6589
88	-55.6818
89	-74.2303
90	-96.7479
91	-123.4925
92	-154.4974
93	-189.5531
94	-228.2835
95	-270.1778
96	-314.6599
97	-361.1363
98	-409.0281
99	-457.7897
100	-506.9335
101	-556.0362
102	-604.7435
103	-652.7611
104	-699.8491
105	-745.8222
106	-790.5434
107	-833.9064
108	-875.8305
109	-916.2685
110	-955.2012
111	-992.6248
112	-1028.554
113	-1063.0052
114	-1096.0023
115	-1127.5808
116	-1157.7817
117	-1186.6448
118	-1214.2081
119	-1240.515
120	-1265.6119
121	-1289.5441
122	-1312.3704
123	-1334.1375
124	-1354.8947
125	-1374.692
126	-1393.5938
127	-1411.6441
128	-1428.8775
129	-1445.3382
130	-1461.061
131	-1476.0742
132	-1490.4035
133	-1504.0791
134	-1517.1236
135	-1529.5743
136	-1541.4435
137	-1552.7815
138	-1563.6029
139	-1573.9393
140	-1583.8039
141	-1593.2213
142	-1602.2075
143	-1610.7793
144	-1618.9555
145	-1626.7546
146	-1634.1964
147	-1641.2979
148	-1648.0761
149	-1654.5465
150	-1660.7257
151	-1856.4874
152	-1868.1638
153	-1875.5174
154	-1881.7106
155	-1887.0294
156	-1891.6335
157	-1895.7128
158	-1899.4671
159	-1903.0001
160	-1906.2891
161	-1909.3464
162	-1912.2227
163	-1914.9268
164	-1917.4801
165	-1919.9078
166	-1922.2016
167	-1924.3987
168	-1926.4644
169	-1928.4624
170	-1930.3406
171	-1932.1719
172	-1933.9295
173	-1935.6131
174	-1937.2129
175	-1938.753
176	-1940.2168
177	-1941.6135
178	-1942.9528
179	-1944.2323
180	-1945.4585
181	-1946.6328
182	-1947.7547
183	-1948.8315
184	-1949.8649
185	-1950.8617
186	-1951.8239
187	-1952.7511
188	-1953.6488
189	-1954.52
190	-1955.3675
191	-1956.1937
192	-1957.0022
193	-1957.7983
194	-1958.5885
195	-1959.3732
196	-1960.1546
197	-1960.9251
198	-1961.6868
199	-1962.4269
200	-1963.1845
201	-1963.9466
202	-1964.7113
203	-1965.4747
204	-1966.2386
205	-1966.994
206	-1967.7556
207	-1968.5137
208	-1969.269
209	-1970.0204
210	-1970.7692
211	-1971.5137
212	-1972.2474
213	-1972.9643
214	-1973.6607
215	-1974.34
216	-1974.9997
217	-1975.6375
218	-1976.2498
219	-1976.8367
220	-1977.4011
221	-1977.9391
222	-1978.4529
223	-1978.9434
224	-1979.4108
225	-1979.8567
226	-2119.3546
227	-2124.4957
228	-2126.2257
229	-2127.5722
230	-2128.6158
231	-2129.4821
232	-2130.2295
233	-2130.9257
234	-2131.5374
235	-2132.0979
236	-2132.5829
237	-2133.0541
238	-2133.485
239	-2133.9582
240	-2134.3952
241	-2134.8333
242	-2135.2371
243	-2135.6388
244	-2136.0269
245	-2136.4281
246	-2136.8089
247	-2137.1535
248	-2137.4647
249	-2137.7423
250	-2138.0028
251	-2138.248
252	-2138.4812
253	-2138.7062
254	-2138.9279
255	-2139.1508
256	-2139.3783
257	-2139.6126
258	-2139.848
259	-2140.0623
260	-2140.2513
261	-2140.4144
262	-2140.5639
263	-2140.711
264	-2140.8525
265	-2141
266	-2141.1604
267	-2141.3279
268	-2141.4915
269	-2141.6421
270	-2141.7772
271	-2141.9003
272	-2142.0158
273	-2142.1276
274	-2142.236
275	-2142.3407
276	-2142.4412
277	-2142.5373
278	-2142.6293
279	-2142.7176
280	-2142.8025
281	-2142.8827
282	-2142.9571
283	-2143.0246
284	-2143.0823
285	-2143.138
286	-2143.1895
287	-2143.2388
288	-2143.2851
289	-2143.3333
290	-2143.385
291	-2143.4475
292	-2143.5197
293	-2143.5964
294	-2143.671
295	-2143.7398
296	-2143.7981
297	-2143.8196
298	-2143.8803
299	-2143.8463
300	-2143.9007
301	-2173.915
302	-2174.2337
303	-2174.3782
304	-2174.5006
305	-2174.2322
306	-2174.5386
307	-2174.5234
308	-2174.7892
309	-2174.9013
310	-2174.9584
311	-2174.8254
312	-2174.9441
313	-2175.0318
314	-2174.8764
315	-2174.9691
316	-2175.1184
317	-2175.2101
318	-2175.2317
319	-2175.3733
320	-2175.5449
321	-2175.6347
322	-2175.6105
323	-2175.7719
324	-2175.9527
325	-2176.0828
326	-2176.0819
327	-2176.0039
328	-2176.1327
329	-2176.2449
330	-2176.2885
331	-2176.31
332	-2176.2274
333	-2176.1258
334	-2176.2922
335	-2176.4005
336	-2176.3999
337	-2176.3759
338	-2176.4269
339	-2176.6333
340	-2176.7436
341	-2176.7734
342	-2176.7339
343	-2176.722
344	-2176.8196
345	-2176.8621
346	-2176.8512
347	-2176.8484
348	-2176.7738
349	-2176.7523
350	-2176.8546
351	-2176.8962
352	-2176.7941
353	-2176.7195
354	-2176.907
355	-2177.0528
356	-2177.0706
357	-2176.9642
358	-2177.0998
359	-2177.1895
360	-2177.1428
361	-2177.0556
362	-2177.2062
363	-2177.3107
364	-2177.3572
365	-2177.3045
366	-2177.3661
367	-2177.3871
368	-2177.362
369	-2177.4066
370	-2177.2396
371	-2177.2286
372	-2177.346
373	-2177.4031
374	-2177.3624
375	-2177.3407
376	-2177.5264
377	-2177.7815
378	-2177.681
379	-2178.0009
380	-2178.1459
381	-2178.2558
382	-2178.2054
383	-2177.914
384	-2177.9458
385	-2178.1758
386	-2178.2694
387	-2178.0256
388	-2178.1292
389	-2177.8321
390	-2178.0262
391	-2178.1627
392	-2178.0975
393	-2177.8933
394	-2178.1835
395	-2178.431
396	-2178.7451
397	-2178.8116
398	-2179.1344
399	-2181.2317
400	-2181.1563

==> I3D8Mgraph.txt <==
1	10
2	9.5823
3	9.1794
4	8.7528
5	8.3027
6	7.8299
7	7.3356
8	6.8219
9	6.291
10	5.7463
11	5.0528
12	4.0812
13	3.1793
14	2.3784
15	1.6846
16	1.1453
17	0.764
18	0.501
19	0.3224
20	0.2033
21	0.125
22	0.0742
23	0.0415
24	0.0207
25	0.0076
26	-0.0007
27	-0.0193
28	-0.09
29	-0.2851
30	-0.7266
31	-1.5875
32	-3.0708
33	-5.3755
34	-8.6598
35	-13.024
36	-18.5141
37	-25.1315
38	-32.8652
39	-41.7163
40	-51.7214
41	-62.9647
42	-75.5893
43	-89.7879
44	-105.8328
45	-124.1118
46	-145.1608
47	-169.4656
48	-197.1589
49	-228.8007
50	-265.1405
51	-307.144
52	-356.0266
53	-411.9842
54	-474.6735
55	-544.4962
56	-621.8976
57	-707.3213
58	-801.1775
59	-902.1533
60	-1009.4494
61	-1122.5075
62	-1240.7401
63	-1363.4877
64	-1490.0703
65	-1619.8095
66	-1752.0496
67	-1886.1286
68	-2021.3916
69	-2157.2206
70	-2293.0566
71	-2428.3953
72	-2562.7854
73	-2695.807
74	-2827.0595
75	-2956.1989
76	-3900.5231
77	-4019.4836
78	-4133.8587
79	-4243.8035
80	-4349.4144
81	-4450.7972
82	-4548.0763
83	-4641.371
84	-4730.8345
85	-4816.6122
86	-4898.8335
87	-4977.6116
88	-5053.0564
89	-5125.3028
90	-5194.4803
91	-5260.7016
92	-5324.0745
93	-5384.699
94	-5442.6681
95	-5498.0784
96	-5551.0232
97	-5601.5948
98	-5649.8916
99	-5696.0099
100	-5740.0531
101	-5782.1412
102	-5822.3968
103	-5860.9132
104	-5897.7773
105	-5933.0715
106	-5966.873
107	-5999.246
108	-6030.261
109	-6059.9848
110	-6088.4844
111	-6115.8271
112	-6142.0708
113	-6167.269
114	-6191.47
115	-6214.7224
116	-6237.0835
117	-6258.6043
118	-6279.3082
119	-6299.2218
120	-6318.3915
121	-6336.8838
122	-6354.7583
123	-6372.0495
124	-6388.8003
125	-6405.0626
126	-6420.8705
127	-6436.2443
128	-6451.2026
129	-6465.7615
130	-6479.9541
131	-6493.8364
132	-6507.4994
133	-6520.9718
134	-6534.2798
135	-6547.4449
136	-6560.5023
137	-6573.4187
138	-6586.1617
139	-6598.6883
140	-6610.9612
141	-6622.9397
142	-6634.5877
143	-6645.8703
144	-6656.7652
145	-6667.2447
146	-6677.2957
147	-6686.9138
148	-6696.1019
149	-6704.8695
150	-6713.229
151	-7373.6319
152	-7406.7357
153	-7426.1327
154	-7440.2366
155	-7450.4331
156	-7458.3615
157	-7465.0652
158	-7471.1714
159	-7476.7925
160	-7482.1454
161	-7487.1826
162	-7491.8336
163	-7496.4465
164	-7500.8645
165	-7505.1213
166	-7509.1456
167	-7513.0219
168	-7516.6384
169	-7520.2411
170	-7523.6329
171	-7526.8831
172	-7529.9503
173	-7532.9421
174	-7535.7876
175	-7538.5163
176	-7541.1239
177	-7543.6183
178	-7546.0059
179	-7548.2916
180	-7550.4928
181	-7552.6078
182	-7554.6387
183	-7556.5972
184	-7558.4735
185	-7560.2896
186	-7562.0317
187	-7563.7288
188	-7565.3688
189	-7566.9559
190	-7568.4908
191	-7569.9769
192	-7571.4181
193	-7572.8184
194	-7574.1828
195	-7575.512
196	-7576.8062
197	-7578.0653
198	-7579.2886
199	-7580.4753
200	-7581.6253
201	-7582.7384
202	-7583.815
203	-7584.8564
204	-7585.8621
205	-7586.8331
206	-7587.7711
207	-7588.6772
208	-7589.5526
209	-7590.3987
210	-7591.2168
211	-7592.0085
212	-7592.7756
213	-7593.5203
214	-7594.2446
215	-7594.9488
216	-7595.6342
217	-7596.3011
218	-7596.9504
219	-7597.5834
220	-7598.201
221	-7598.8034
222	-7599.3913
223	-7599.9659
224	-7600.5283
225	-7601.0794
226	-8105.5884
227	-8119.727
228	-8124.6878
229	-8128.6341
230	-8132.9801
231	-8136.8289
232	-8141.1477
233	-8144.9671
234	-8148.9215
235	-8152.4355
236	-8155.4529
237	-8158.2835
238	-8160.8583
239	-8163.3472
240	-8165.7659
241	-8168.1224
242	-8170.2684
243	-8172.2451
244	-8174.0899
245	-8175.7749
246	-8177.2513
247	-8178.6209
248	-8179.8707
249	-8181.0246
250	-8182.1334
251	-8183.1962
252	-8184.2371
253	-8185.2652
254	-8186.3125
255	-8187.339
256	-8188.306
257	-8189.2131
258	-8190.0139
259	-8190.7374
260	-8191.3755
261	-8191.9383
262	-8192.4435
263	-8192.9226
264	-8193.3699
265	-8193.8074
266	-8194.2583
267	-8194.7154
268	-8195.1246
269	-8195.5206
270	-8195.7816
271	-8196.0115
272	-8196.2613
273	-8196.526
274	-8196.7891
275	-8197.0584
276	-8197.3308
277	-8197.5981
278	-8197.8517
279	-8198.094
280	-8198.3294
281	-8198.563
282	-8198.7981
283	-8199.0509
284	-8199.315
285	-8199.5696
286	-8199.8234
287	-8200.0585
288	-8200.2676
289	-8200.4692
290	-8200.6516
291	-8200.8198
292	-8200.9656
293	-8201.0667
294	-8201.1661
295	-8201.2478
296	-8201.3762
297	-8201.5249
298	-8201.6751
299	-8201.8251
300	-8201.9858
301	-8307.2857
302	-8308.7662
303	-8308.9537
304	-8308.6498
305	-8308.5316
306	-8308.1031
307	-8308.1017
308	-8308.3489
309	-8309.2011
310	-8309.842
311	-8310.4464
312	-8310.7031
313	-8310.9935
314	-8311.2547
315	-8311.6533
316	-8311.8849
317	-8312.0581
318	-8312.1303
319	-8312.1927
320	-8312.2401
321	-8312.366
322	-8312.7091
323	-8313.1831
324	-8313.5517
325	-8313.798
326	-8314.0272
327	-8314.2556
328	-8314.4544
329	-8314.6229
330	-8314.7651
331	-8314.8862
332	-8314.9959
333	-8315.0934
334	-8315.1813
335	-8315.2584
336	-8315.3249
337	-8315.3627
338	-8315.4869
339	-8315.5843
340	-8315.6681
341	-8315.7309
342	-8315.7648
343	-8315.8137
344	-8315.8535
345	-8315.8948
346	-8315.934
347	-8315.9689
348	-8316.0008
349	-8316.0293
350	-8316.0624
351	-8316.1494
352	-8316.3574
353	-8316.5957
354	-8316.7551
355	-8316.8804
356	-8316.9832
357	-8317.0781
358	-8317.2211
359	-8317.4891
360	-8317.7517
361	-8317.9394
362	-8318.0755
363	-8318.1765
364	-8318.26
365	-8318.3261
366	-8318.3917
367	-8318.4497
368	-8318.5029
369	-8318.5517
370	-8318.5966
371	-8318.6383
372	-8318.6725
373	-8318.7106
374	-8318.7456
375	-8318.778
376	-8321.1763
377	-8321.9125
378	-8322.0167
379	-8321.9762
380	-8322.0605
381	-8321.8519
382	-8322.0719
383	-8322.0888
384	-8321.9741
385	-8322.1296
386	-8322.1259
387	-8322.0152
388	-8322.1532
389	-8322.1418
390	-8322.007
391	-8322.1368
392	-8322.1423
393	-8321.9513
394	-8322.1274
395	-8322.1514
396	-8321.9521
397	-8322.1165
398	-8322.1556
399	-8322.0554
400	-8322.1511

==> I3D9Mgraph.txt <==
1	10
2	9.7121
3	9.4329
4	9.1356
5	8.8198
6	8.4855
7	8.1328
8	7.7623
9	7.3747
10	6.971
11	6.5534
12	6.1261
13	5.6909
14	5.2482
15	4.796
16	4.3315
17	3.8636
18	3.4013
19	2.9527
20	2.5288
21	2.15
22	1.8133
23	1.5157
24	1.2556
25	1.0362
26	0.8547
27	0.7053
28	0.5829
29	0.4829
30	0.4027
31	0.341
32	0.2942
33	0.26
34	0.2337
35	0.2043
36	0.1363
37	0.0977
38	0.0907
39	0.0535
40	0.0345
41	0.0238
42	0.0212
43	0.0116
44	0.0068
45	0.0042
46	0.0032
47	0.0011
48	0.0001
49	-0.0006
50	-0.0113
51	-0.1281
52	-0.7868
53	-3.1281
54	-8.8707
55	-19.9277
56	-37.1179
57	-60.7554
58	-90.7626
59	-127.0756
60	-169.7188
61	-218.8202
62	-274.5197
63	-336.8943
64	-405.9286
65	-481.5154
66	-563.4336
67	-651.3802
68	-744.9716
69	-843.745
70	-947.194
71	-1054.7701
72	-1165.8912
73	-1279.9623
74	-1396.3885
75	-1514.5885
76	-2292.7494
77	-2429.5656
78	-2563.2503
79	-2693.6292
80	-2820.4773
81	-2943.6013
82	-3062.8777
83	-3178.2626
84	-3289.8308
85	-3397.6631
86	-3501.7958
87	-3602.2509
88	-3699.0548
89	-3792.2355
90	-3881.8366
91	-3967.9191
92	-4050.5612
93	-4129.8488
94	-4205.8748
95	-4278.7451
96	-4348.5856
97	-4415.5365
98	-4479.7322
99	-4541.2889
100	-4600.314
101	-4656.911
102	-4711.1744
103	-4763.1932
104	-4813.0554
105	-4860.8544
106	-4906.6837
107	-4950.6318
108	-4992.7874
109	-5033.2397
110	-5072.0676
111	-5109.3373
112	-5145.1139
113	-5179.4775
114	-5212.5131
115	-5244.2452
116	-5274.7158
117	-5303.982
118	-5332.1007
119	-5359.1259
120	-5385.0973
121	-5410.0597
122	-5434.0586
123	-5457.1343
124	-5479.3318
125	-5500.696
126	-5521.273
127	-5541.0873
128	-5560.1655
129	-5578.5307
130	-5596.2079
131	-5613.2239
132	-5629.6005
133	-5645.3653
134	-5660.5527
135	-5675.2021
136	-5689.3455
137	-5703.0044
138	-5716.2039
139	-5728.9674
140	-5741.3116
141	-5753.2557
142	-5764.8203
143	-5776.0187
144	-5786.8685
145	-5797.3882
146	-5807.596
147	-5817.5086
148	-5827.1445
149	-5836.5168
150	-5845.6376
151	-6526.647
152	-6549.6788
153	-6564.7401
154	-6577.0495
155	-6587.9565
156	-6597.6735
157	-6606.4333
158	-6614.6269
159	-6622.3462
160	-6629.8895
161	-6637.1772
162	-6644.2713
163	-6651.1816
164	-6658.0289
165	-6664.848
166	-6671.7825
167	-6678.8743
168	-6686.1126
169	-6693.4925
170	-6700.9657
171	-6708.4918
172	-6716.0375
173	-6723.5712
174	-6731.07
175	-6738.5286
176	-6745.9675
177	-6753.4151
178	-6760.868
179	-6768.3081
180	-6775.7156
181	-6783.0626
182	-6790.3195
183	-6797.47
184	-6804.5041
185	-6811.4109
186	-6818.1888
187	-6824.8572
188	-6831.4193
189	-6837.8674
190	-6844.185
191	-6850.3498
192	-6856.3471
193	-6862.1849
194	-6867.8692
195	-6873.3993
196	-6878.7767
197	-6884.0084
198	-6889.1093
199	-6894.0956
200	-6898.9701
201	-6903.7288
202	-6908.3696
203	-6912.8966
204	-6917.3103
205	-6921.6112
206	-6925.7979
207	-6929.8676
208	-6933.824
209	-6937.6753
210	-6941.4258
211	-6945.0778
212	-6948.6355
213	-6952.0977
214	-6955.4578
215	-6958.711
216	-6961.855
217	-6964.8925
218	-6967.834
219	-6970.6807
220	-6973.4397
221	-6976.1393
222	-6978.7959
223	-6981.4106
224	-6983.9915
225	-6986.5459
226	-7497.2078
227	-7516.9336
228	-7528.9495
229	-7539.0281
230	-7548.5396
231	-7559.5198
232	-7572.8102
233	-7589.0307
234	-7607.7329
235	-7627.637
236	-7646.1375
237	-7662.6731
238	-7677.173
239	-7689.6451
240	-7700.3207
241	-7709.1216
242	-7716.4098
243	-7722.488
244	-7727.6367
245	-7732.1909
246	-7736.4172
247	-7740.3862
248	-7744.3116
249	-7748.2585
250	-7752.3211
251	-7756.4694
252	-7760.6467
253	-7764.7934
254	-7768.9367
255	-7773.1257
256	-7777.2574
257	-7781.2427
258	-7784.9758
259	-7788.463
260	-7791.7255
261	-7794.7566
262	-7797.5501
263	-7800.1058
264	-7802.4293
265	-7804.5637
266	-7806.5244
267	-7808.3411
268	-7810.0358
269	-7811.6296
270	-7813.1326
271	-7814.5503
272	-7815.9045
273	-7817.2459
274	-7818.6344
275	-7820.1773
276	-7822.0245
277	-7824.2909
278	-7826.9885
279	-7830.0341
280	-7833.2866
281	-7836.5958
282	-7839.9981
283	-7843.4355
284	-7846.8254
285	-7850.0302
286	-7852.9183
287	-7855.5038
288	-7857.8561
289	-7860.0237
290	-7862.0827
291	-7864.1154
292	-7866.2028
293	-7868.3349
294	-7870.4015
295	-7872.3104
296	-7874.0524
297	-7875.6898
298	-7877.2274
299	-7878.6654
300	-7879.9834
301	-8000.0651
302	-8001.6842
303	-8002.5582
304	-8003.4703
305	-8004.3926
306	-8005.1716
307	-8005.8676
308	-8006.4591
309	-8006.9419
310	-8007.331
311	-8007.7771
312	-8008.3333
313	-8008.9364
314	-8009.5212
315	-8010.097
316	-8010.594
317	-8011.0145
318	-8011.3511
319	-8011.6304
320	-8011.8732
321	-8012.0863
322	-8012.2833
323	-8012.4606
324	-8012.6219
325	-8012.7684
326	-8012.904
327	-8013.026
328	-8013.1439
329	-8013.2559
330	-8013.3696
331	-8013.5244
332	-8013.7201
333	-8013.8928
334	-8014.0284
335	-8014.1379
336	-8014.2281
337	-8014.3064
338	-8014.376
339	-8014.4381
340	-8014.4952
341	-8014.5465
342	-8014.5954
343	-8014.6423
344	-8014.6895
345	-8014.7438
346	-8014.815
347	-8014.8876
348	-8014.9451
349	-8014.9948
350	-8015.0396
351	-8015.0806
352	-8015.1185
353	-8015.154
354	-8015.1875
355	-8015.2191
356	-8015.2488
357	-8015.2762
358	-8015.3051
359	-8015.3448
360	-8015.4176
361	-8015.4965
362	-8015.5508
363	-8015.5928
364	-8015.6292
365	-8015.6627
366	-8015.6932
367	-8015.7232
368	-8015.7508
369	-8015.7763
370	-8015.7999
371	-8015.822
372	-8015.8426
373	-8015.862
374	-8015.8802
375	-8015.8974
376	-8019.3847
377	-8019.3873
378	-8019.3891
379	-8019.3907
380	-8019.3922
381	-8019.3936
382	-8019.395
383	-8019.3963
384	-8019.3975
385	-8019.3986
386	-8019.3997
387	-8019.4008
388	-8019.4018
389	-8019.4027
390	-8019.4036
391	-8019.4045
392	-8019.4053
393	-8019.4061
394	-8019.4068
395	-8019.4075
396	-8019.4082
397	-8019.4088
398	-8019.4096
399	-8019.411
400	-8019.4136

==> MBB2D10Mbeta75graph.txt <==
1	3.7257
2	3.77
3	3.8149
4	3.865
5	3.921
6	3.9838
7	4.0542
8	4.1334
9	4.2226
10	4.3234
11	4.4376
12	4.5645
13	4.694
14	4.827
15	4.9639
16	5.1176
17	5.2926
18	5.4726
19	5.6475
20	5.8213
21	5.997
22	6.1769
23	6.3626
24	6.555
25	6.7537
26	6.9706
27	7.2324
28	7.5533
29	7.9533
30	8.4617
31	9.1231
32	10.0079
33	11.2319
34	12.6387
35	13.0102
36	12.9766
37	12.6636
38	12.1401
39	11.4527
40	10.6355
41	9.7233
42	8.7704
43	7.8307
44	6.9406
45	6.1501
46	5.4701
47	4.8857
48	4.3838
49	3.9514
50	3.5775
51	3.2504
52	2.96
53	2.6987
54	2.4599
55	2.2408
56	2.0395
57	1.8543
58	1.6833
59	1.5246
60	1.3765
61	1.2381
62	1.1088
63	0.9898
64	0.8818
65	0.7852
66	0.6998
67	0.6249
68	0.5596
69	0.5029
70	0.4537
71	0.4111
72	0.3742
73	0.3421
74	0.3141
75	0.2897
76	0.2052
77	0.1898
78	0.1768
79	0.1656
80	0.1557
81	0.147
82	0.1393
83	0.1324
84	0.1263
85	0.1208
86	0.1158
87	0.1113
88	0.1072
89	0.1035
90	0.1001
91	0.097
92	0.0942
93	0.0916
94	0.0891
95	0.0869
96	0.0848
97	0.0829
98	0.0811
99	0.0795
100	0.0779
101	0.0765
102	0.0751
103	0.0739
104	0.0727
105	0.0715
106	0.0705
107	0.0695
108	0.0686
109	0.0677
110	0.0669
111	0.0661
112	0.0653
113	0.0646
114	0.064
115	0.0633
116	0.0627
117	0.0622
118	0.0616
119	0.0611
120	0.0606
121	0.0602
122	0.0597
123	0.0593
124	0.0589
125	0.0585
126	0.0581
127	0.0577
128	0.0574
129	0.057
130	0.0567
131	0.0564
132	0.0561
133	0.0558
134	0.0556
135	0.0553
136	0.0551
137	0.0548
138	0.0546
139	0.0544
140	0.0542
141	0.054
142	0.0538
143	0.0536
144	0.0534
145	0.0532
146	0.0531
147	0.0529
148	0.0528
149	0.0526
150	0.0525
151	0.0365
152	0.0365
153	0.0365
154	0.0365
155	0.0365
156	0.0365
157	0.0365
158	0.0365
159	0.0365
160	0.0365
161	0.0366
162	0.0366
163	0.0366
164	0.0366
165	0.0366
166	0.0366
167	0.0366
168	0.0365
169	0.0365
170	0.0365
171	0.0365
172	0.0365
173	0.0365
174	0.0365
175	0.0365
176	0.0365
177	0.0365
178	0.0365
179	0.0364
180	0.0364
181	0.0364
182	0.0364
183	0.0364
184	0.0364
185	0.0364
186	0.0363
187	0.0363
188	0.0363
189	0.0363
190	0.0363
191	0.0363
192	0.0362
193	0.0362
194	0.0362
195	0.0362
196	0.0361
197	0.0361
198	0.0361
199	0.0361
200	0.0361
201	0.036
202	0.036
203	0.036
204	0.0359
205	0.0359
206	0.0359
207	0.0359
208	0.0358
209	0.0358
210	0.0358
211	0.0357
212	0.0357
213	0.0357
214	0.0357
215	0.0356
216	0.0356
217	0.0356
218	0.0355
219	0.0355
220	0.0355
221	0.0355
222	0.0354
223	0.0354
224	0.0354
225	0.0354
226	0.0241
227	0.0241
228	0.0241
229	0.024
230	0.024
231	0.024
232	0.024
233	0.024
234	0.024
235	0.024
236	0.024
237	0.024
238	0.024
239	0.024
240	0.024
241	0.024
242	0.024
243	0.024
244	0.024
245	0.024
246	0.024
247	0.024
248	0.024
249	0.0239
250	0.0239
251	0.0239
252	0.0239
253	0.0239
254	0.0239
255	0.0239
256	0.0239
257	0.0239
258	0.0239
259	0.0238
260	0.0238
261	0.0238
262	0.0238
263	0.0238
264	0.0238
265	0.0237
266	0.0237
267	0.0237
268	0.0237
269	0.0237
270	0.0237
271	0.0236
272	0.0236
273	0.0236
274	0.0236
275	0.0236
276	0.0236
277	0.0235
278	0.0235
279	0.0235
280	0.0235
281	0.0235
282	0.0235
283	0.0234
284	0.0234
285	0.0234
286	0.0234
287	0.0234
288	0.0234
289	0.0234
290	0.0233
291	0.0233
292	0.0233
293	0.0233
294	0.0233
295	0.0233
296	0.0233
297	0.0233
298	0.0232
299	0.0232
300	0.0232
301	0.0185
302	0.0184
303	0.0184
304	0.0184
305	0.0183
306	0.0183
307	0.0183
308	0.0183
309	0.0183
310	0.0183
311	0.0183
312	0.0183
313	0.0183
314	0.0183
315	0.0183
316	0.0183
317	0.0183
318	0.0183
319	0.0183
320	0.0183
321	0.0183
322	0.0183
323	0.0183
324	0.0183
325	0.0182
326	0.0182
327	0.0182
328	0.0182
329	0.0182
330	0.0182
331	0.0182
332	0.0182
333	0.0182
334	0.0182
335	0.0182
336	0.0182
337	0.0182
338	0.0182
339	0.0182
340	0.0182
341	0.0182
342	0.0182
343	0.0182
344	0.0182
345	0.0182
346	0.0182
347	0.0182
348	0.0182
349	0.0182
350	0.0182
351	0.0182
352	0.0182
353	0.0182
354	0.0182
355	0.0182
356	0.0182
357	0.0182
358	0.0182
359	0.0182
360	0.0182
361	0.0182
362	0.0182
363	0.0182
364	0.0182
365	0.0182
366	0.0182
367	0.0182
368	0.0182
369	0.0182
370	0.0182
371	0.0182
372	0.0182
373	0.0182
374	0.0182
375	0.0182
376	0.0169
377	0.0169
378	0.0169
379	0.0169
380	0.0169
381	0.0169
382	0.0169
383	0.0169
384	0.0169
385	0.0169
386	0.0169
387	0.0169
388	0.0169
389	0.0169
390	0.0169
391	0.0169
392	0.0169
393	0.0169
394	0.0169
395	0.0169
396	0.0169
397	0.0169
398	0.0169
399	0.0169
400	0.0169


==> MBB2D11Mbeta75graph.txt <==
1	3.5564
2	3.5865
3	3.6169
4	3.6507
5	3.6882
6	3.7301
7	3.7767
8	3.8288
9	3.887
10	3.9521
11	4.0253
12	4.1075
13	4.197
14	4.2898
15	4.388
16	4.4926
17	4.5944
18	4.6937
19	4.7911
20	4.9014
21	5.0251
22	5.1615
23	5.3001
24	5.4398
25	5.5824
26	5.7291
27	5.8929
28	6.0851
29	6.3137
30	6.59
31	6.9356
32	7.3824
33	7.9775
34	8.7796
35	9.8084
36	10.0353
37	9.8928
38	9.5457
39	9.0681
40	8.505
41	7.8835
42	7.2152
43	6.5195
44	5.8548
45	5.2348
46	4.6723
47	4.166
48	3.7034
49	3.2825
50	2.9023
51	2.5591
52	2.2498
53	1.9727
54	1.7258
55	1.5081
56	1.3179
57	1.1528
58	1.0103
59	0.8875
60	0.782
61	0.6915
62	0.614
63	0.5475
64	0.4905
65	0.4416
66	0.3994
67	0.363
68	0.3315
69	0.304
70	0.28
71	0.259
72	0.2405
73	0.2242
74	0.2098
75	0.1969
76	0.1447
77	0.1365
78	0.1295
79	0.1233
80	0.1177
81	0.1127
82	0.1081
83	0.104
84	0.1002
85	0.0967
86	0.0935
87	0.0906
88	0.0879
89	0.0854
90	0.083
91	0.0809
92	0.0788
93	0.077
94	0.0752
95	0.0736
96	0.0721
97	0.0706
98	0.0693
99	0.0681
100	0.0669
101	0.0658
102	0.0648
103	0.0638
104	0.0629
105	0.062
106	0.0612
107	0.0605
108	0.0597
109	0.059
110	0.0584
111	0.0577
112	0.0571
113	0.0566
114	0.056
115	0.0555
116	0.055
117	0.0545
118	0.0541
119	0.0536
120	0.0532
121	0.0528
122	0.0524
123	0.0521
124	0.0517
125	0.0514
126	0.0511
127	0.0507
128	0.0504
129	0.0501
130	0.0498
131	0.0495
132	0.0492
133	0.0489
134	0.0486
135	0.0484
136	0.0481
137	0.0479
138	0.0477
139	0.0474
140	0.0472
141	0.047
142	0.0469
143	0.0467
144	0.0465
145	0.0464
146	0.0462
147	0.0461
148	0.0459
149	0.0458
150	0.0456
151	0.0326
152	0.0326
153	0.0326
154	0.0326
155	0.0326
156	0.0326
157	0.0326
158	0.0326
159	0.0326
160	0.0326
161	0.0326
162	0.0326
163	0.0326
164	0.0326
165	0.0325
166	0.0325
167	0.0325
168	0.0325
169	0.0325
170	0.0324
171	0.0324
172	0.0324
173	0.0324
174	0.0323
175	0.0323
176	0.0323
177	0.0322
178	0.0322
179	0.0321
180	0.0321
181	0.032
182	0.032
183	0.0319
184	0.0319
185	0.0318
186	0.0318
187	0.0317
188	0.0317
189	0.0316
190	0.0316
191	0.0316
192	0.0315
193	0.0315
194	0.0315
195	0.0314
196	0.0314
197	0.0314
198	0.0313
199	0.0313
200	0.0313
201	0.0312
202	0.0312
203	0.0312
204	0.0311
205	0.0311
206	0.0311
207	0.0311
208	0.031
209	0.031
210	0.031
211	0.031
212	0.0309
213	0.0309
214	0.0309
215	0.0309
216	0.0308
217	0.0308
218	0.0308
219	0.0308
220	0.0308
221	0.0308
222	0.0307
223	0.0307
224	0.0307
225	0.0307
226	0.0214
227	0.0214
228	0.0214
229	0.0214
230	0.0214
231	0.0214
232	0.0214
233	0.0214
234	0.0214
235	0.0214
236	0.0214
237	0.0214
238	0.0214
239	0.0214
240	0.0214
241	0.0214
242	0.0214
243	0.0214
244	0.0214
245	0.0214
246	0.0214
247	0.0214
248	0.0214
249	0.0214
250	0.0214
251	0.0214
252	0.0214
253	0.0214
254	0.0214
255	0.0214
256	0.0213
257	0.0213
258	0.0213
259	0.0213
260	0.0213
261	0.0213
262	0.0213
263	0.0213
264	0.0213
265	0.0213
266	0.0213
267	0.0213
268	0.0213
269	0.0213
270	0.0213
271	0.0213
272	0.0213
273	0.0213
274	0.0213
275	0.0213
276	0.0213
277	0.0213
278	0.0213
279	0.0213
280	0.0213
281	0.0213
282	0.0213
283	0.0213
284	0.0213
285	0.0213
286	0.0213
287	0.0213
288	0.0213
289	0.0213
290	0.0213
291	0.0213
292	0.0213
293	0.0213
294	0.0213
295	0.0213
296	0.0213
297	0.0213
298	0.0213
299	0.0213
300	0.0213
301	0.0172
302	0.0172
303	0.0172
304	0.0172
305	0.0172
306	0.0172
307	0.0172
308	0.0172
309	0.0172
310	0.0172
311	0.0172
312	0.0172
313	0.0172
314	0.0172
315	0.0172
316	0.0172
317	0.0172
318	0.0172
319	0.0172
320	0.0172
321	0.0172
322	0.0172
323	0.0172
324	0.0172
325	0.0172
326	0.0172
327	0.0172
328	0.0172
329	0.0172
330	0.0173
331	0.0173
332	0.0173
333	0.0173
334	0.0173
335	0.0173
336	0.0173
337	0.0173
338	0.0173
339	0.0173
340	0.0173
341	0.0173
342	0.0173
343	0.0173
344	0.0173
345	0.0173
346	0.0173
347	0.0173
348	0.0173
349	0.0173
350	0.0174
351	0.0174
352	0.0174
353	0.0174
354	0.0174
355	0.0174
356	0.0174
357	0.0174
358	0.0174
359	0.0174
360	0.0174
361	0.0174
362	0.0174
363	0.0174
364	0.0174
365	0.0174
366	0.0174
367	0.0174
368	0.0174
369	0.0174
370	0.0174
371	0.0174
372	0.0174
373	0.0174
374	0.0174
375	0.0174
376	0.0161
377	0.0161
378	0.0161
379	0.0161
380	0.0161
381	0.0161
382	0.0161
383	0.0161
384	0.0161
385	0.0161
386	0.0161
387	0.0161
388	0.0161
389	0.0161
390	0.0161
391	0.0161
392	0.0161
393	0.0161
394	0.0161
395	0.0161
396	0.0161
397	0.0161
398	0.0161
399	0.0161
400	0.0161


==> MBB2D12Mbeta75graph.txt <==
1	3.4316
2	3.4538
3	3.4761
4	3.5008
5	3.5283
6	3.5587
7	3.5926
8	3.6302
9	3.6721
10	3.7188
11	3.771
12	3.8293
13	3.8947
14	3.968
15	4.0506
16	4.1327
17	4.21
18	4.2828
19	4.3518
20	4.4171
21	4.4791
22	4.5381
23	4.5942
24	4.6567
25	4.7297
26	4.8155
27	4.9172
28	5.0388
29	5.1857
30	5.3652
31	5.5881
32	5.8697
33	6.2342
34	6.7204
35	7.3961
36	8.2511
37	8.3399
38	8.1926
39	7.8932
40	7.4997
41	7.0523
42	6.5793
43	6.0974
44	5.612
45	5.1205
46	4.6321
47	4.1818
48	3.7843
49	3.4336
50	3.1225
51	2.8387
52	2.572
53	2.3229
54	2.0934
55	1.8828
56	1.6873
57	1.5049
58	1.3367
59	1.1835
60	1.0457
61	0.9229
62	0.8141
63	0.7185
64	0.635
65	0.5625
66	0.4999
67	0.4459
68	0.3995
69	0.3595
70	0.325
71	0.2951
72	0.2692
73	0.2467
74	0.227
75	0.2097
76	0.1477
77	0.1374
78	0.1286
79	0.1209
80	0.1141
81	0.108
82	0.1026
83	0.0978
84	0.0934
85	0.0895
86	0.0859
87	0.0827
88	0.0797
89	0.0771
90	0.0746
91	0.0723
92	0.0703
93	0.0684
94	0.0666
95	0.065
96	0.0635
97	0.0621
98	0.0608
99	0.0596
100	0.0585
101	0.0574
102	0.0564
103	0.0555
104	0.0547
105	0.0539
106	0.0531
107	0.0524
108	0.0517
109	0.0511
110	0.0505
111	0.0499
112	0.0494
113	0.0489
114	0.0484
115	0.048
116	0.0475
117	0.0471
118	0.0467
119	0.0464
120	0.046
121	0.0457
122	0.0454
123	0.0451
124	0.0448
125	0.0445
126	0.0443
127	0.044
128	0.0438
129	0.0436
130	0.0433
131	0.0431
132	0.0429
133	0.0427
134	0.0426
135	0.0424
136	0.0422
137	0.0421
138	0.0419
139	0.0417
140	0.0416
141	0.0415
142	0.0413
143	0.0412
144	0.0411
145	0.0409
146	0.0408
147	0.0407
148	0.0406
149	0.0405
150	0.0404
151	0.0305
152	0.0304
153	0.0303
154	0.0302
155	0.0302
156	0.0301
157	0.0301
158	0.03
159	0.03
160	0.0299
161	0.0299
162	0.0298
163	0.0298
164	0.0298
165	0.0297
166	0.0297
167	0.0297
168	0.0296
169	0.0296
170	0.0296
171	0.0295
172	0.0295
173	0.0295
174	0.0294
175	0.0294
176	0.0294
177	0.0293
178	0.0293
179	0.0293
180	0.0293
181	0.0292
182	0.0292
183	0.0292
184	0.0292
185	0.0292
186	0.0291
187	0.0291
188	0.0291
189	0.0291
190	0.0291
191	0.029
192	0.029
193	0.029
194	0.029
195	0.0289
196	0.0289
197	0.0289
198	0.0289
199	0.0289
200	0.0288
201	0.0288
202	0.0288
203	0.0288
204	0.0287
205	0.0287
206	0.0287
207	0.0287
208	0.0286
209	0.0286
210	0.0286
211	0.0286
212	0.0286
213	0.0285
214	0.0285
215	0.0285
216	0.0285
217	0.0285
218	0.0284
219	0.0284
220	0.0284
221	0.0284
222	0.0284
223	0.0284
224	0.0283
225	0.0283
226	0.0211
227	0.021
228	0.021
229	0.021
230	0.0209
231	0.0209
232	0.0209
233	0.0209
234	0.0208
235	0.0208
236	0.0208
237	0.0208
238	0.0208
239	0.0208
240	0.0208
241	0.0207
242	0.0207
243	0.0207
244	0.0207
245	0.0207
246	0.0207
247	0.0207
248	0.0207
249	0.0207
250	0.0207
251	0.0207
252	0.0207
253	0.0207
254	0.0206
255	0.0206
256	0.0206
257	0.0206
258	0.0206
259	0.0206
260	0.0206
261	0.0206
262	0.0206
263	0.0206
264	0.0206
265	0.0206
266	0.0206
267	0.0206
268	0.0206
269	0.0206
270	0.0206
271	0.0206
272	0.0206
273	0.0206
274	0.0205
275	0.0205
276	0.0205
277	0.0205
278	0.0205
279	0.0205
280	0.0205
281	0.0205
282	0.0205
283	0.0205
284	0.0205
285	0.0205
286	0.0205
287	0.0205
288	0.0205
289	0.0205
290	0.0205
291	0.0205
292	0.0205
293	0.0205
294	0.0205
295	0.0205
296	0.0205
297	0.0205
298	0.0205
299	0.0205
300	0.0205
301	0.0175
302	0.0174
303	0.0174
304	0.0174
305	0.0174
306	0.0174
307	0.0174
308	0.0174
309	0.0174
310	0.0174
311	0.0174
312	0.0174
313	0.0174
314	0.0174
315	0.0174
316	0.0174
317	0.0174
318	0.0173
319	0.0173
320	0.0173
321	0.0173
322	0.0173
323	0.0173
324	0.0173
325	0.0173
326	0.0173
327	0.0173
328	0.0173
329	0.0173
330	0.0173
331	0.0173
332	0.0173
333	0.0173
334	0.0173
335	0.0173
336	0.0173
337	0.0173
338	0.0173
339	0.0173
340	0.0173
341	0.0173
342	0.0173
343	0.0173
344	0.0173
345	0.0173
346	0.0173
347	0.0173
348	0.0173
349	0.0173
350	0.0173
351	0.0173
352	0.0173
353	0.0173
354	0.0173
355	0.0173
356	0.0173
357	0.0173
358	0.0173
359	0.0173
360	0.0173
361	0.0173
362	0.0173
363	0.0173
364	0.0173
365	0.0173
366	0.0173
367	0.0173
368	0.0173
369	0.0173
370	0.0173
371	0.0173
372	0.0173
373	0.0173
374	0.0173
375	0.0173
376	0.0164
377	0.0164
378	0.0164
379	0.0164
380	0.0164
381	0.0164
382	0.0164
383	0.0164
384	0.0164
385	0.0164
386	0.0164
387	0.0164
388	0.0164
389	0.0164
390	0.0164
391	0.0164
392	0.0164
393	0.0164
394	0.0164
395	0.0164
396	0.0164
397	0.0164
398	0.0164
399	0.0164
400	0.0164


==> MBB2D13Mbeta75graph.txt <==
1	3.3436
2	3.3579
3	3.3723
4	3.3882
5	3.4057
6	3.4251
7	3.4465
8	3.4702
9	3.4965
10	3.5255
11	3.5577
12	3.5934
13	3.633
14	3.677
15	3.7259
16	3.7802
17	3.8346
18	3.8893
19	3.945
20	4.0074
21	4.0693
22	4.1281
23	4.184
24	4.2373
25	4.2882
26	4.3369
27	4.3851
28	4.4409
29	4.5059
30	4.5819
31	4.6708
32	4.7697
33	4.8643
34	4.9509
35	5.0303
36	5.1032
37	5.17
38	5.2314
39	5.3105
40	5.4135
41	5.5485
42	5.7259
43	5.958
44	6.2557
45	6.5038
46	6.6712
47	6.7627
48	6.7707
49	6.6921
50	6.5322
51	6.2555
52	5.8678
53	5.4146
54	5.0641
55	4.8327
56	4.6805
57	4.5865
58	4.5495
59	4.5646
60	4.6264
61	4.7307
62	4.7496
63	4.6345
64	4.4228
65	4.1397
66	3.8323
67	3.5393
68	3.2774
69	3.0544
70	2.8617
71	2.6875
72	2.5261
73	2.3701
74	2.2149
75	2.0607
76	2.493
77	2.1676
78	1.8979
79	1.6605
80	1.45
81	1.2669
82	1.1088
83	0.9722
84	0.8546
85	0.754
86	0.6681
87	0.5946
88	0.5317
89	0.4777
90	0.4311
91	0.3907
92	0.3556
93	0.3251
94	0.2984
95	0.275
96	0.2545
97	0.2364
98	0.2205
99	0.2063
100	0.1937
101	0.1824
102	0.1723
103	0.1632
104	0.155
105	0.1476
106	0.1409
107	0.1348
108	0.1292
109	0.1241
110	0.1194
111	0.1151
112	0.1111
113	0.1074
114	0.104
115	0.1008
116	0.0978
117	0.0951
118	0.0925
119	0.0901
120	0.0878
121	0.0857
122	0.0838
123	0.0819
124	0.0802
125	0.0786
126	0.0771
127	0.0756
128	0.0743
129	0.073
130	0.0718
131	0.0707
132	0.0696
133	0.0686
134	0.0676
135	0.0667
136	0.0658
137	0.065
138	0.0642
139	0.0634
140	0.0627
141	0.062
142	0.0614
143	0.0608
144	0.0602
145	0.0596
146	0.0591
147	0.0586
148	0.0581
149	0.0576
150	0.0571
151	0.0401
152	0.0399
153	0.0396
154	0.0394
155	0.0392
156	0.0389
157	0.0387
158	0.0385
159	0.0383
160	0.0381
161	0.0379
162	0.0377
163	0.0375
164	0.0373
165	0.0371
166	0.0369
167	0.0367
168	0.0365
169	0.0364
170	0.0362
171	0.036
172	0.0359
173	0.0357
174	0.0356
175	0.0354
176	0.0353
177	0.0351
178	0.035
179	0.0348
180	0.0347
181	0.0345
182	0.0344
183	0.0342
184	0.0341
185	0.034
186	0.0338
187	0.0337
188	0.0336
189	0.0335
190	0.0334
191	0.0333
192	0.0331
193	0.033
194	0.0329
195	0.0328
196	0.0327
197	0.0326
198	0.0325
199	0.0324
200	0.0323
201	0.0322
202	0.0322
203	0.0321
204	0.032
205	0.0319
206	0.0318
207	0.0317
208	0.0316
209	0.0316
210	0.0315
211	0.0314
212	0.0313
213	0.0312
214	0.0312
215	0.0311
216	0.031
217	0.031
218	0.0309
219	0.0308
220	0.0308
221	0.0307
222	0.0307
223	0.0306
224	0.0305
225	0.0305
226	0.0216
227	0.0215
228	0.0214
229	0.0214
230	0.0213
231	0.0213
232	0.0212
233	0.0212
234	0.0212
235	0.0211
236	0.0211
237	0.0211
238	0.021
239	0.021
240	0.021
241	0.021
242	0.021
243	0.0209
244	0.0209
245	0.0209
246	0.0209
247	0.0209
248	0.0209
249	0.0209
250	0.0209
251	0.0209
252	0.0209
253	0.0209
254	0.0208
255	0.0208
256	0.0208
257	0.0208
258	0.0208
259	0.0208
260	0.0208
261	0.0208
262	0.0208
263	0.0208
264	0.0208
265	0.0208
266	0.0208
267	0.0207
268	0.0207
269	0.0207
270	0.0207
271	0.0207
272	0.0207
273	0.0207
274	0.0207
275	0.0207
276	0.0207
277	0.0207
278	0.0207
279	0.0207
280	0.0207
281	0.0207
282	0.0207
283	0.0207
284	0.0206
285	0.0206
286	0.0206
287	0.0206
288	0.0206
289	0.0206
290	0.0206
291	0.0206
292	0.0206
293	0.0206
294	0.0206
295	0.0206
296	0.0206
297	0.0206
298	0.0206
299	0.0206
300	0.0206
301	0.0169
302	0.0168
303	0.0168
304	0.0168
305	0.0168
306	0.0168
307	0.0168
308	0.0168
309	0.0168
310	0.0168
311	0.0168
312	0.0168
313	0.0168
314	0.0168
315	0.0168
316	0.0168
317	0.0168
318	0.0168
319	0.0168
320	0.0168
321	0.0168
322	0.0168
323	0.0168
324	0.0168
325	0.0168
326	0.0168
327	0.0168
328	0.0168
329	0.0168
330	0.0168
331	0.0168
332	0.0168
333	0.0168
334	0.0168
335	0.0168
336	0.0168
337	0.0168
338	0.0168
339	0.0168
340	0.0168
341	0.0168
342	0.0168
343	0.0168
344	0.0168
345	0.0168
346	0.0169
347	0.0169
348	0.0169
349	0.0169
350	0.0169
351	0.0169
352	0.0169
353	0.0169
354	0.0169
355	0.0169
356	0.0169
357	0.0169
358	0.0169
359	0.0168
360	0.0168
361	0.0168
362	0.0168
363	0.0168
364	0.0168
365	0.0168
366	0.0168
367	0.0168
368	0.0168
369	0.0168
370	0.0168
371	0.0168
372	0.0168
373	0.0168
374	0.0168
375	0.0168
376	0.0155
377	0.0155
378	0.0155
379	0.0155
380	0.0155
381	0.0155
382	0.0155
383	0.0155
384	0.0155
385	0.0155
386	0.0155
387	0.0155
388	0.0155
389	0.0155
390	0.0155
391	0.0155
392	0.0155
393	0.0155
394	0.0155
395	0.0155
396	0.0155
397	0.0155
398	0.0155
399	0.0155
400	0.0155


==> MBB2D14Mbeta75graph.txt <==
1	3.2874
2	3.2965
3	3.3055
4	3.3155
5	3.3265
6	3.3387
7	3.352
8	3.3668
9	3.3831
10	3.4011
11	3.4209
12	3.4428
13	3.467
14	3.4937
15	3.5232
16	3.5559
17	3.5919
18	3.6319
19	3.676
20	3.7192
21	3.76
22	3.7984
23	3.8347
24	3.869
25	3.9015
26	3.9321
27	3.9611
28	3.9919
29	4.0271
30	4.0677
31	4.1147
32	4.1693
33	4.2329
34	4.3075
35	4.3952
36	4.477
37	4.5511
38	4.6184
39	4.6797
40	4.7357
41	4.7867
42	4.8329
43	4.8744
44	4.9111
45	4.9425
46	4.9678
47	4.9857
48	4.9939
49	4.9892
50	4.9677
51	4.9204
52	4.8334
53	4.6928
54	4.4838
55	4.2052
56	3.9135
57	3.6258
58	3.3703
59	3.1664
60	3.0182
61	2.9182
62	2.8593
63	2.8362
64	2.845
65	2.8834
66	2.8593
67	2.7673
68	2.6333
69	2.4815
70	2.3356
71	2.2054
72	2.0898
73	1.9849
74	1.8855
75	1.7854
76	2.1452
77	1.8593
78	1.6333
79	1.442
80	1.2734
81	1.1242
82	0.9941
83	0.8811
84	0.7821
85	0.6952
86	0.6199
87	0.5547
88	0.4982
89	0.449
90	0.4059
91	0.3678
92	0.334
93	0.3039
94	0.2773
95	0.254
96	0.2335
97	0.2156
98	0.1999
99	0.1862
100	0.1741
101	0.1633
102	0.1538
103	0.1453
104	0.1377
105	0.1309
106	0.1248
107	0.1192
108	0.1142
109	0.1097
110	0.1055
111	0.1017
112	0.0982
113	0.0951
114	0.0921
115	0.0895
116	0.087
117	0.0847
118	0.0826
119	0.0807
120	0.0788
121	0.0771
122	0.0756
123	0.0741
124	0.0727
125	0.0714
126	0.0702
127	0.0691
128	0.068
129	0.067
130	0.066
131	0.0651
132	0.0643
133	0.0635
134	0.0627
135	0.062
136	0.0613
137	0.0606
138	0.06
139	0.0594
140	0.0589
141	0.0583
142	0.0578
143	0.0573
144	0.0569
145	0.0564
146	0.056
147	0.0556
148	0.0552
149	0.0548
150	0.0544
151	0.0394
152	0.039
153	0.0386
154	0.0383
155	0.0381
156	0.0378
157	0.0375
158	0.0373
159	0.0371
160	0.0368
161	0.0366
162	0.0364
163	0.0362
164	0.0359
165	0.0357
166	0.0355
167	0.0353
168	0.035
169	0.0348
170	0.0346
171	0.0344
172	0.0342
173	0.034
174	0.0338
175	0.0336
176	0.0334
177	0.0332
178	0.033
179	0.0328
180	0.0327
181	0.0325
182	0.0323
183	0.0321
184	0.032
185	0.0318
186	0.0316
187	0.0314
188	0.0313
189	0.0311
190	0.0309
191	0.0308
192	0.0306
193	0.0305
194	0.0303
195	0.0302
196	0.0301
197	0.03
198	0.0298
199	0.0297
200	0.0296
201	0.0295
202	0.0294
203	0.0293
204	0.0292
205	0.0291
206	0.029
207	0.0289
208	0.0288
209	0.0287
210	0.0287
211	0.0286
212	0.0285
213	0.0284
214	0.0284
215	0.0283
216	0.0282
217	0.0282
218	0.0281
219	0.028
220	0.028
221	0.0279
222	0.0279
223	0.0278
224	0.0278
225	0.0278
226	0.0195
227	0.0195
228	0.0194
229	0.0193
230	0.0193
231	0.0193
232	0.0192
233	0.0192
234	0.0192
235	0.0192
236	0.0192
237	0.0192
238	0.0192
239	0.0192
240	0.0192
241	0.0192
242	0.0192
243	0.0192
244	0.0192
245	0.0192
246	0.0192
247	0.0192
248	0.0192
249	0.0192
250	0.0192
251	0.0192
252	0.0192
253	0.0192
254	0.0192
255	0.0192
256	0.0192
257	0.0192
258	0.0192
259	0.0192
260	0.0192
261	0.0192
262	0.0192
263	0.0192
264	0.0192
265	0.0192
266	0.0192
267	0.0192
268	0.0193
269	0.0193
270	0.0193
271	0.0193
272	0.0193
273	0.0193
274	0.0193
275	0.0193
276	0.0193
277	0.0193
278	0.0193
279	0.0193
280	0.0193
281	0.0193
282	0.0193
283	0.0193
284	0.0193
285	0.0193
286	0.0193
287	0.0193
288	0.0193
289	0.0193
290	0.0193
291	0.0193
292	0.0193
293	0.0193
294	0.0193
295	0.0193
296	0.0193
297	0.0193
298	0.0193
299	0.0193
300	0.0193
301	0.0156
302	0.0156
303	0.0156
304	0.0156
305	0.0155
306	0.0155
307	0.0155
308	0.0155
309	0.0155
310	0.0155
311	0.0155
312	0.0155
313	0.0155
314	0.0155
315	0.0155
316	0.0155
317	0.0155
318	0.0155
319	0.0155
320	0.0155
321	0.0155
322	0.0155
323	0.0155
324	0.0155
325	0.0156
326	0.0156
327	0.0156
328	0.0156
329	0.0156
330	0.0156
331	0.0156
332	0.0156
333	0.0156
334	0.0156
335	0.0156
336	0.0156
337	0.0156
338	0.0156
339	0.0156
340	0.0156
341	0.0156
342	0.0156
343	0.0156
344	0.0156
345	0.0156
346	0.0156
347	0.0156
348	0.0156
349	0.0156
350	0.0156
351	0.0156
352	0.0156
353	0.0156
354	0.0156
355	0.0156
356	0.0156
357	0.0156
358	0.0156
359	0.0156
360	0.0156
361	0.0156
362	0.0156
363	0.0156
364	0.0156
365	0.0156
366	0.0156
367	0.0156
368	0.0156
369	0.0156
370	0.0156
371	0.0156
372	0.0156
373	0.0156
374	0.0156
375	0.0156
376	0.0145
377	0.0144
378	0.0144
379	0.0144
380	0.0144
381	0.0144
382	0.0144
383	0.0144
384	0.0144
385	0.0144
386	0.0144
387	0.0144
388	0.0144
389	0.0144
390	0.0144
391	0.0144
392	0.0144
393	0.0144
394	0.0144
395	0.0144
396	0.0144
397	0.0144
398	0.0144
399	0.0144
400	0.0144


==> MBB2D15Mbeta75graph.txt <==
1	3.26
2	3.264
3	3.268
4	3.2724
5	3.2773
6	3.2826
7	3.2885
8	3.295
9	3.3021
10	3.3099
11	3.3185
12	3.328
13	3.3384
14	3.3499
15	3.3625
16	3.3764
17	3.3917
18	3.4085
19	3.4269
20	3.4472
21	3.4695
22	3.4939
23	3.5208
24	3.5492
25	3.5759
26	3.601
27	3.6246
28	3.6469
29	3.6677
30	3.6874
31	3.7058
32	3.7233
33	3.7432
34	3.7658
35	3.7915
36	3.8209
37	3.8545
38	3.8895
39	3.9213
40	3.9503
41	3.9766
42	4.0006
43	4.0223
44	4.0419
45	4.0595
46	4.0752
47	4.089
48	4.1008
49	4.1106
50	4.1185
51	4.1245
52	4.1281
53	4.1292
54	4.1271
55	4.1209
56	4.1093
57	4.0904
58	4.0611
59	4.0173
60	3.9526
61	3.8585
62	3.7282
63	3.5565
64	3.3681
65	3.1739
66	2.9525
67	2.7096
68	2.4937
69	2.3622
70	2.2873
71	2.2563
72	2.2615
73	2.2966
74	2.3563
75	2.4353
76	2.3726
77	2.4769
78	2.5897
79	2.7103
80	2.8381
81	2.9718
82	3.0899
83	3.1921
84	3.287
85	3.3807
86	3.4784
87	3.5842
88	3.7021
89	3.8357
90	3.9885
91	4.1644
92	4.3686
93	4.6113
94	4.8891
95	5.2078
96	5.5737
97	5.994
98	6.4763
99	7.0171
100	7.4565
101	7.7751
102	7.9959
103	8.175
104	8.3369
105	8.3915
106	8.2225
107	7.8415
108	7.3352
109	6.7702
110	6.188
111	5.6233
112	5.1003
113	4.6185
114	4.1711
115	3.7573
116	3.377
117	3.0308
118	2.7174
119	2.4343
120	2.1789
121	1.9494
122	1.7451
123	1.5639
124	1.4035
125	1.2617
126	1.1365
127	1.0259
128	0.9282
129	0.8418
130	0.7652
131	0.6973
132	0.6369
133	0.5831
134	0.5352
135	0.4924
136	0.4541
137	0.4198
138	0.3889
139	0.3611
140	0.336
141	0.3133
142	0.2927
143	0.274
144	0.2571
145	0.2417
146	0.2278
147	0.2151
148	0.2036
149	0.193
150	0.1834
151	0.1868
152	0.1638
153	0.1482
154	0.1357
155	0.1253
156	0.1166
157	0.1091
158	0.1025
159	0.0967
160	0.0916
161	0.0871
162	0.0831
163	0.0795
164	0.0762
165	0.0733
166	0.0706
167	0.0681
168	0.0659
169	0.0639
170	0.062
171	0.0602
172	0.0586
173	0.0571
174	0.0558
175	0.0545
176	0.0533
177	0.0522
178	0.0512
179	0.0502
180	0.0493
181	0.0485
182	0.0477
183	0.0469
184	0.0462
185	0.0456
186	0.0449
187	0.0444
188	0.0438
189	0.0433
190	0.0427
191	0.0423
192	0.0418
193	0.0414
194	0.0409
195	0.0405
196	0.0402
197	0.0398
198	0.0394
199	0.0391
200	0.0388
201	0.0385
202	0.0382
203	0.0379
204	0.0376
205	0.0373
206	0.0371
207	0.0368
208	0.0366
209	0.0363
210	0.0361
211	0.0359
212	0.0357
213	0.0355
214	0.0353
215	0.0351
216	0.0349
217	0.0347
218	0.0346
219	0.0344
220	0.0342
221	0.0341
222	0.0339
223	0.0338
224	0.0336
225	0.0335
226	0.0231
227	0.023
228	0.0229
229	0.0228
230	0.0227
231	0.0226
232	0.0225
233	0.0225
234	0.0224
235	0.0224
236	0.0223
237	0.0223
238	0.0222
239	0.0221
240	0.0221
241	0.022
242	0.022
243	0.0219
244	0.0219
245	0.0219
246	0.0218
247	0.0218
248	0.0217
249	0.0217
250	0.0217
251	0.0216
252	0.0216
253	0.0216
254	0.0215
255	0.0215
256	0.0215
257	0.0215
258	0.0214
259	0.0214
260	0.0214
261	0.0214
262	0.0214
263	0.0213
264	0.0213
265	0.0213
266	0.0213
267	0.0213
268	0.0212
269	0.0212
270	0.0212
271	0.0212
272	0.0212
273	0.0211
274	0.0211
275	0.0211
276	0.0211
277	0.0211
278	0.0211
279	0.0211
280	0.021
281	0.021
282	0.021
283	0.021
284	0.021
285	0.021
286	0.021
287	0.0209
288	0.0209
289	0.0209
290	0.0209
291	0.0209
292	0.0209
293	0.0209
294	0.0209
295	0.0209
296	0.0208
297	0.0208
298	0.0208
299	0.0208
300	0.0208
301	0.0168
302	0.0167
303	0.0167
304	0.0167
305	0.0167
306	0.0167
307	0.0167
308	0.0167
309	0.0167
310	0.0166
311	0.0166
312	0.0166
313	0.0166
314	0.0166
315	0.0166
316	0.0166
317	0.0166
318	0.0166
319	0.0166
320	0.0166
321	0.0166
322	0.0166
323	0.0166
324	0.0166
325	0.0166
326	0.0166
327	0.0166
328	0.0166
329	0.0166
330	0.0166
331	0.0166
332	0.0166
333	0.0166
334	0.0166
335	0.0166
336	0.0166
337	0.0166
338	0.0166
339	0.0166
340	0.0166
341	0.0166
342	0.0166
343	0.0166
344	0.0166
345	0.0166
346	0.0166
347	0.0166
348	0.0166
349	0.0166
350	0.0166
351	0.0166
352	0.0166
353	0.0166
354	0.0166
355	0.0166
356	0.0166
357	0.0166
358	0.0166
359	0.0165
360	0.0165
361	0.0165
362	0.0165
363	0.0165
364	0.0165
365	0.0165
366	0.0165
367	0.0165
368	0.0165
369	0.0165
370	0.0165
371	0.0165
372	0.0165
373	0.0165
374	0.0165
375	0.0165
376	0.0152
377	0.0152
378	0.0152
379	0.0152
380	0.0152
381	0.0152
382	0.0152
383	0.0152
384	0.0152
385	0.0152
386	0.0152
387	0.0152
388	0.0152
389	0.0152
390	0.0152
391	0.0152
392	0.0152
393	0.0152
394	0.0152
395	0.0152
396	0.0152
397	0.0152
398	0.0152
399	0.0152
400	0.0152


==> MBB2D1Mvf30beta75graph.txt <==
1	0.0509
2	0.0527
3	0.0545
4	0.0566
5	0.0591
6	0.062
7	0.0653
8	0.0693
9	0.0741
10	0.0798
11	0.0868
12	0.0916
13	0.0947
14	0.0966
15	0.0978
16	0.0983
17	0.0983
18	0.0978
19	0.097
20	0.0959
21	0.0946
22	0.0931
23	0.0914
24	0.0897
25	0.088
26	0.0862
27	0.0845
28	0.0828
29	0.0812
30	0.0796
31	0.0781
32	0.0768
33	0.0754
34	0.0742
35	0.0731
36	0.0719
37	0.0709
38	0.0699
39	0.0689
40	0.0679
41	0.067
42	0.066
43	0.0651
44	0.0642
45	0.0633
46	0.0624
47	0.0615
48	0.0606
49	0.0597
50	0.0587
51	0.0578
52	0.0568
53	0.0558
54	0.0547
55	0.0536
56	0.0525
57	0.0514
58	0.0502
59	0.0491
60	0.048
61	0.0469
62	0.0458
63	0.0448
64	0.0438
65	0.0429
66	0.0419
67	0.0411
68	0.0402
69	0.0394
70	0.0387
71	0.038
72	0.0373
73	0.0367
74	0.0361
75	0.0355
76	0.0328
77	0.0323
78	0.0318
79	0.0313
80	0.0309
81	0.0305
82	0.0301
83	0.0297
84	0.0294
85	0.0291
86	0.0288
87	0.0285
88	0.0283
89	0.028
90	0.0278
91	0.0276
92	0.0274
93	0.0272
94	0.027
95	0.0269
96	0.0267
97	0.0266
98	0.0264
99	0.0263
100	0.0262
101	0.026
102	0.0259
103	0.0258
104	0.0257
105	0.0256
106	0.0255
107	0.0255
108	0.0254
109	0.0253
110	0.0252
111	0.0252
112	0.0251
113	0.025
114	0.025
115	0.0249
116	0.0249
117	0.0248
118	0.0248
119	0.0247
120	0.0247
121	0.0246
122	0.0246
123	0.0246
124	0.0245
125	0.0245
126	0.0245
127	0.0244
128	0.0244
129	0.0244
130	0.0244
131	0.0243
132	0.0243
133	0.0243
134	0.0243
135	0.0243
136	0.0242
137	0.0242
138	0.0242
139	0.0242
140	0.0242
141	0.0242
142	0.0241
143	0.0241
144	0.0241
145	0.0241
146	0.0241
147	0.0241
148	0.0241
149	0.0241
150	0.024
151	0.0202
152	0.0202
153	0.0202
154	0.0202
155	0.0202
156	0.0202
157	0.0202
158	0.0202
159	0.0202
160	0.0202
161	0.0203
162	0.0203
163	0.0203
164	0.0203
165	0.0203
166	0.0203
167	0.0203
168	0.0203
169	0.0203
170	0.0203
171	0.0203
172	0.0203
173	0.0203
174	0.0203
175	0.0203
176	0.0203
177	0.0203
178	0.0203
179	0.0203
180	0.0203
181	0.0203
182	0.0203
183	0.0203
184	0.0203
185	0.0203
186	0.0203
187	0.0203
188	0.0203
189	0.0203
190	0.0203
191	0.0203
192	0.0203
193	0.0203
194	0.0203
195	0.0203
196	0.0203
197	0.0203
198	0.0203
199	0.0203
200	0.0203
201	0.0203
202	0.0203
203	0.0203
204	0.0203
205	0.0203
206	0.0203
207	0.0203
208	0.0203
209	0.0203
210	0.0203
211	0.0203
212	0.0203
213	0.0203
214	0.0203
215	0.0203
216	0.0203
217	0.0203
218	0.0203
219	0.0203
220	0.0203
221	0.0203
222	0.0203
223	0.0203
224	0.0203
225	0.0203
226	0.0167
227	0.0167
228	0.0167
229	0.0167
230	0.0167
231	0.0168
232	0.0168
233	0.0168
234	0.0168
235	0.0168
236	0.0168
237	0.0168
238	0.0168
239	0.0168
240	0.0168
241	0.0169
242	0.0169
243	0.0169
244	0.0169
245	0.0169
246	0.0169
247	0.0169
248	0.0169
249	0.0169
250	0.0169
251	0.0169
252	0.0169
253	0.0169
254	0.0169
255	0.0169
256	0.0169
257	0.0169
258	0.0169
259	0.0169
260	0.0169
261	0.017
262	0.017
263	0.017
264	0.017
265	0.017
266	0.017
267	0.017
268	0.017
269	0.017
270	0.017
271	0.017
272	0.017
273	0.017
274	0.017
275	0.017
276	0.017
277	0.017
278	0.017
279	0.017
280	0.017
281	0.017
282	0.017
283	0.017
284	0.017
285	0.017
286	0.017
287	0.017
288	0.017
289	0.017
290	0.017
291	0.017
292	0.017
293	0.017
294	0.017
295	0.017
296	0.017
297	0.017
298	0.017
299	0.017
300	0.017
301	0.0153
302	0.0153
303	0.0153
304	0.0153
305	0.0153
306	0.0153
307	0.0153
308	0.0153
309	0.0153
310	0.0153
311	0.0153
312	0.0153
313	0.0153
314	0.0153
315	0.0153
316	0.0153
317	0.0153
318	0.0153
319	0.0153
320	0.0153
321	0.0153
322	0.0153
323	0.0153
324	0.0153
325	0.0153
326	0.0153
327	0.0153
328	0.0153
329	0.0153
330	0.0153
331	0.0153
332	0.0153
333	0.0153
334	0.0153
335	0.0153
336	0.0153
337	0.0154
338	0.0154
339	0.0154
340	0.0154
341	0.0154
342	0.0154
343	0.0154
344	0.0154
345	0.0154
346	0.0154
347	0.0154
348	0.0154
349	0.0154
350	0.0154
351	0.0154
352	0.0154
353	0.0154
354	0.0154
355	0.0154
356	0.0154
357	0.0154
358	0.0154
359	0.0154
360	0.0154
361	0.0154
362	0.0154
363	0.0154
364	0.0154
365	0.0154
366	0.0154
367	0.0154
368	0.0154
369	0.0154
370	0.0154
371	0.0154
372	0.0154
373	0.0154
374	0.0154
375	0.0154
376	0.0149
377	0.0149
378	0.0149
379	0.0149
380	0.0149
381	0.0149
382	0.0149
383	0.0149
384	0.0149
385	0.0149
386	0.0149
387	0.0149
388	0.0149
389	0.0149
390	0.0149
391	0.0149
392	0.0149
393	0.0149
394	0.0149
395	0.0149
396	0.0149
397	0.0149
398	0.0149
399	0.0149
400	0.0149


==> MBB2D1Mvf40beta75graph.txt <==
1	0.0509
2	0.0526
3	0.0544
4	0.0565
5	0.0589
6	0.0616
7	0.0632
8	0.0641
9	0.0647
10	0.065
11	0.065
12	0.0649
13	0.0645
14	0.064
15	0.0633
16	0.0625
17	0.0616
18	0.0605
19	0.0594
20	0.0581
21	0.0568
22	0.0555
23	0.0541
24	0.0527
25	0.0513
26	0.0499
27	0.0485
28	0.0472
29	0.0459
30	0.0447
31	0.0436
32	0.0425
33	0.0416
34	0.0406
35	0.0398
36	0.039
37	0.0382
38	0.0375
39	0.0368
40	0.0361
41	0.0355
42	0.0349
43	0.0344
44	0.0338
45	0.0333
46	0.0328
47	0.0323
48	0.0319
49	0.0314
50	0.031
51	0.0305
52	0.0301
53	0.0297
54	0.0293
55	0.0289
56	0.0285
57	0.0281
58	0.0277
59	0.0273
60	0.0269
61	0.0265
62	0.0261
63	0.0258
64	0.0254
65	0.025
66	0.0246
67	0.0243
68	0.0239
69	0.0236
70	0.0232
71	0.0229
72	0.0226
73	0.0223
74	0.022
75	0.0217
76	0.0202
77	0.0199
78	0.0197
79	0.0194
80	0.0192
81	0.019
82	0.0188
83	0.0186
84	0.0184
85	0.0182
86	0.0181
87	0.0179
88	0.0178
89	0.0177
90	0.0175
91	0.0174
92	0.0173
93	0.0172
94	0.0171
95	0.017
96	0.0169
97	0.0168
98	0.0168
99	0.0167
100	0.0166
101	0.0166
102	0.0165
103	0.0164
104	0.0164
105	0.0163
106	0.0163
107	0.0162
108	0.0162
109	0.0161
110	0.0161
111	0.0161
112	0.016
113	0.016
114	0.016
115	0.0159
116	0.0159
117	0.0159
118	0.0159
119	0.0158
120	0.0158
121	0.0158
122	0.0158
123	0.0157
124	0.0157
125	0.0157
126	0.0157
127	0.0157
128	0.0157
129	0.0156
130	0.0156
131	0.0156
132	0.0156
133	0.0156
134	0.0156
135	0.0156
136	0.0156
137	0.0155
138	0.0155
139	0.0155
140	0.0155
141	0.0155
142	0.0155
143	0.0155
144	0.0155
145	0.0155
146	0.0155
147	0.0155
148	0.0155
149	0.0154
150	0.0154
151	0.0137
152	0.0137
153	0.0137
154	0.0138
155	0.0138
156	0.0138
157	0.0138
158	0.0138
159	0.0138
160	0.0138
161	0.0138
162	0.0138
163	0.0138
164	0.0138
165	0.0138
166	0.0138
167	0.0138
168	0.0138
169	0.0138
170	0.0138
171	0.0138
172	0.0138
173	0.0138
174	0.0138
175	0.0138
176	0.0138
177	0.0139
178	0.0139
179	0.0139
180	0.0139
181	0.0139
182	0.0139
183	0.0139
184	0.0139
185	0.0139
186	0.0139
187	0.0139
188	0.0139
189	0.0139
190	0.0139
191	0.0139
192	0.0139
193	0.0139
194	0.0139
195	0.0139
196	0.0139
197	0.0139
198	0.0139
199	0.0139
200	0.0139
201	0.0139
202	0.0139
203	0.0139
204	0.0139
205	0.0139
206	0.0139
207	0.0139
208	0.0139
209	0.0139
210	0.0139
211	0.0139
212	0.0139
213	0.0139
214	0.0139
215	0.0139
216	0.0139
217	0.0139
218	0.0139
219	0.0139
220	0.0139
221	0.0139
222	0.0139
223	0.0139
224	0.0139
225	0.0139
226	0.0123
227	0.0123
228	0.0123
229	0.0123
230	0.0123
231	0.0123
232	0.0123
233	0.0123
234	0.0123
235	0.0124
236	0.0124
237	0.0124
238	0.0124
239	0.0124
240	0.0124
241	0.0124
242	0.0124
243	0.0124
244	0.0124
245	0.0124
246	0.0124
247	0.0124
248	0.0124
249	0.0124
250	0.0124
251	0.0124
252	0.0124
253	0.0124
254	0.0124
255	0.0124
256	0.0124
257	0.0124
258	0.0124
259	0.0124
260	0.0124
261	0.0124
262	0.0124
263	0.0124
264	0.0124
265	0.0124
266	0.0124
267	0.0124
268	0.0124
269	0.0124
270	0.0124
271	0.0124
272	0.0124
273	0.0124
274	0.0124
275	0.0124
276	0.0124
277	0.0124
278	0.0124
279	0.0124
280	0.0124
281	0.0124
282	0.0124
283	0.0124
284	0.0124
285	0.0124
286	0.0124
287	0.0124
288	0.0124
289	0.0124
290	0.0124
291	0.0124
292	0.0124
293	0.0124
294	0.0124
295	0.0124
296	0.0124
297	0.0124
298	0.0124
299	0.0124
300	0.0124
301	0.0117
302	0.0117
303	0.0117
304	0.0117
305	0.0117
306	0.0117
307	0.0117
308	0.0117
309	0.0117
310	0.0117
311	0.0117
312	0.0117
313	0.0117
314	0.0117
315	0.0117
316	0.0117
317	0.0117
318	0.0117
319	0.0117
320	0.0117
321	0.0117
322	0.0117
323	0.0117
324	0.0117
325	0.0117
326	0.0117
327	0.0117
328	0.0117
329	0.0117
330	0.0117
331	0.0117
332	0.0117
333	0.0117
334	0.0117
335	0.0117
336	0.0117
337	0.0117
338	0.0117
339	0.0117
340	0.0117
341	0.0117
342	0.0117
343	0.0117
344	0.0117
345	0.0117
346	0.0117
347	0.0117
348	0.0117
349	0.0117
350	0.0117
351	0.0117
352	0.0117
353	0.0117
354	0.0117
355	0.0117
356	0.0117
357	0.0117
358	0.0117
359	0.0117
360	0.0117
361	0.0117
362	0.0117
363	0.0117
364	0.0117
365	0.0117
366	0.0117
367	0.0117
368	0.0117
369	0.0117
370	0.0117
371	0.0117
372	0.0117
373	0.0117
374	0.0117
375	0.0117
376	0.0114
377	0.0114
378	0.0114
379	0.0114
380	0.0114
381	0.0114
382	0.0114
383	0.0114
384	0.0114
385	0.0114
386	0.0114
387	0.0114
388	0.0114
389	0.0114
390	0.0114
391	0.0114
392	0.0114
393	0.0114
394	0.0114
395	0.0114
396	0.0114
397	0.0114
398	0.0114
399	0.0114
400	0.0114


==> MBB2D2Mbeta75graph.txt <==
1	0.2445
2	0.2526
3	0.2612
4	0.271
5	0.2823
6	0.2955
7	0.3028
8	0.3072
9	0.3095
10	0.3104
11	0.3101
12	0.3087
13	0.3063
14	0.303
15	0.2989
16	0.294
17	0.2884
18	0.2822
19	0.2753
20	0.268
21	0.2602
22	0.2521
23	0.2437
24	0.2351
25	0.2264
26	0.2176
27	0.2088
28	0.2002
29	0.1917
30	0.1834
31	0.1753
32	0.1675
33	0.1598
34	0.1524
35	0.1452
36	0.1382
37	0.1314
38	0.1248
39	0.1185
40	0.1125
41	0.1068
42	0.1014
43	0.0963
44	0.0915
45	0.0871
46	0.083
47	0.0791
48	0.0755
49	0.0721
50	0.0689
51	0.066
52	0.0633
53	0.0607
54	0.0583
55	0.0561
56	0.054
57	0.052
58	0.0501
59	0.0483
60	0.0466
61	0.0451
62	0.0436
63	0.0422
64	0.0409
65	0.0397
66	0.0385
67	0.0375
68	0.0365
69	0.0355
70	0.0347
71	0.0339
72	0.0331
73	0.0324
74	0.0317
75	0.0311
76	0.0271
77	0.0266
78	0.0262
79	0.0258
80	0.0255
81	0.0252
82	0.0249
83	0.0246
84	0.0243
85	0.0241
86	0.0239
87	0.0236
88	0.0234
89	0.0233
90	0.0231
91	0.0229
92	0.0228
93	0.0226
94	0.0225
95	0.0223
96	0.0222
97	0.0221
98	0.022
99	0.0219
100	0.0218
101	0.0217
102	0.0216
103	0.0215
104	0.0214
105	0.0213
106	0.0212
107	0.0212
108	0.0211
109	0.021
110	0.021
111	0.0209
112	0.0208
113	0.0208
114	0.0207
115	0.0207
116	0.0206
117	0.0206
118	0.0206
119	0.0205
120	0.0205
121	0.0204
122	0.0204
123	0.0204
124	0.0203
125	0.0203
126	0.0203
127	0.0202
128	0.0202
129	0.0202
130	0.0202
131	0.0201
132	0.0201
133	0.0201
134	0.0201
135	0.02
136	0.02
137	0.02
138	0.02
139	0.02
140	0.0199
141	0.0199
142	0.0199
143	0.0199
144	0.0199
145	0.0199
146	0.0198
147	0.0198
148	0.0198
149	0.0198
150	0.0198
151	0.0168
152	0.0168
153	0.0168
154	0.0168
155	0.0169
156	0.0169
157	0.0169
158	0.0169
159	0.0169
160	0.0169
161	0.0169
162	0.0169
163	0.0169
164	0.017
165	0.017
166	0.017
167	0.017
168	0.017
169	0.017
170	0.017
171	0.017
172	0.017
173	0.017
174	0.017
175	0.017
176	0.017
177	0.017
178	0.017
179	0.017
180	0.017
181	0.017
182	0.017
183	0.017
184	0.017
185	0.017
186	0.017
187	0.017
188	0.017
189	0.017
190	0.017
191	0.017
192	0.017
193	0.017
194	0.017
195	0.017
196	0.017
197	0.017
198	0.017
199	0.017
200	0.017
201	0.017
202	0.017
203	0.017
204	0.017
205	0.017
206	0.017
207	0.017
208	0.017
209	0.017
210	0.017
211	0.017
212	0.017
213	0.017
214	0.017
215	0.017
216	0.017
217	0.017
218	0.017
219	0.017
220	0.017
221	0.017
222	0.017
223	0.017
224	0.017
225	0.017
226	0.0145
227	0.0145
228	0.0145
229	0.0145
230	0.0145
231	0.0145
232	0.0145
233	0.0145
234	0.0145
235	0.0145
236	0.0145
237	0.0145
238	0.0145
239	0.0145
240	0.0145
241	0.0145
242	0.0146
243	0.0146
244	0.0146
245	0.0146
246	0.0146
247	0.0146
248	0.0146
249	0.0146
250	0.0146
251	0.0146
252	0.0146
253	0.0146
254	0.0146
255	0.0146
256	0.0146
257	0.0146
258	0.0146
259	0.0146
260	0.0146
261	0.0146
262	0.0146
263	0.0146
264	0.0146
265	0.0146
266	0.0146
267	0.0146
268	0.0146
269	0.0146
270	0.0146
271	0.0146
272	0.0146
273	0.0146
274	0.0146
275	0.0146
276	0.0146
277	0.0146
278	0.0146
279	0.0146
280	0.0146
281	0.0146
282	0.0146
283	0.0146
284	0.0146
285	0.0146
286	0.0146
287	0.0146
288	0.0146
289	0.0146
290	0.0146
291	0.0146
292	0.0146
293	0.0146
294	0.0146
295	0.0146
296	0.0146
297	0.0146
298	0.0146
299	0.0146
300	0.0146
301	0.0134
302	0.0134
303	0.0134
304	0.0134
305	0.0134
306	0.0134
307	0.0134
308	0.0134
309	0.0134
310	0.0134
311	0.0134
312	0.0134
313	0.0134
314	0.0134
315	0.0134
316	0.0134
317	0.0134
318	0.0134
319	0.0134
320	0.0134
321	0.0134
322	0.0134
323	0.0134
324	0.0134
325	0.0134
326	0.0134
327	0.0134
328	0.0134
329	0.0134
330	0.0134
331	0.0134
332	0.0134
333	0.0134
334	0.0134
335	0.0134
336	0.0134
337	0.0134
338	0.0134
339	0.0134
340	0.0134
341	0.0134
342	0.0134
343	0.0134
344	0.0134
345	0.0134
346	0.0134
347	0.0134
348	0.0134
349	0.0134
350	0.0134
351	0.0134
352	0.0134
353	0.0134
354	0.0134
355	0.0134
356	0.0134
357	0.0134
358	0.0134
359	0.0134
360	0.0134
361	0.0134
362	0.0134
363	0.0134
364	0.0134
365	0.0134
366	0.0134
367	0.0134
368	0.0134
369	0.0134
370	0.0134
371	0.0134
372	0.0134
373	0.0134
374	0.0134
375	0.0134
376	0.013
377	0.013
378	0.013
379	0.013
380	0.013
381	0.013
382	0.013
383	0.013
384	0.013
385	0.013
386	0.013
387	0.013
388	0.013
389	0.013
390	0.013
391	0.013
392	0.013
393	0.013
394	0.013
395	0.013
396	0.013
397	0.013
398	0.013
399	0.013
400	0.013


==> MBB2D3Mbeta75graph.txt <==
1	0.2038
2	0.2047
3	0.2056
4	0.2066
5	0.2078
6	0.209
7	0.2104
8	0.212
9	0.2137
10	0.2156
11	0.2174
12	0.2191
13	0.2206
14	0.2221
15	0.2235
16	0.2248
17	0.226
18	0.2271
19	0.2282
20	0.2293
21	0.2303
22	0.2314
23	0.2327
24	0.2341
25	0.2359
26	0.2379
27	0.2402
28	0.243
29	0.2463
30	0.2504
31	0.2553
32	0.2613
33	0.2689
34	0.2787
35	0.2915
36	0.3089
37	0.3285
38	0.3135
39	0.2917
40	0.2679
41	0.2449
42	0.2239
43	0.2052
44	0.1886
45	0.1735
46	0.1599
47	0.1479
48	0.1377
49	0.1291
50	0.1222
51	0.1164
52	0.1113
53	0.1068
54	0.1027
55	0.0987
56	0.095
57	0.0915
58	0.0881
59	0.0848
60	0.0817
61	0.0788
62	0.0759
63	0.0732
64	0.0707
65	0.0682
66	0.0659
67	0.0636
68	0.0615
69	0.0595
70	0.0577
71	0.0559
72	0.0542
73	0.0526
74	0.0511
75	0.0497
76	0.0439
77	0.0426
78	0.0414
79	0.0403
80	0.0393
81	0.0384
82	0.0375
83	0.0367
84	0.0359
85	0.0352
86	0.0345
87	0.0338
88	0.0332
89	0.0326
90	0.0321
91	0.0315
92	0.031
93	0.0305
94	0.0301
95	0.0296
96	0.0292
97	0.0288
98	0.0284
99	0.028
100	0.0277
101	0.0273
102	0.027
103	0.0266
104	0.0263
105	0.026
106	0.0257
107	0.0254
108	0.0252
109	0.0249
110	0.0247
111	0.0244
112	0.0242
113	0.024
114	0.0237
115	0.0235
116	0.0233
117	0.0231
118	0.0229
119	0.0227
120	0.0225
121	0.0223
122	0.0221
123	0.0219
124	0.0218
125	0.0216
126	0.0215
127	0.0213
128	0.0212
129	0.021
130	0.0209
131	0.0208
132	0.0206
133	0.0205
134	0.0204
135	0.0203
136	0.0202
137	0.02
138	0.0199
139	0.0198
140	0.0197
141	0.0196
142	0.0195
143	0.0194
144	0.0193
145	0.0193
146	0.0192
147	0.0191
148	0.019
149	0.0189
150	0.0188
151	0.0161
152	0.0161
153	0.016
154	0.016
155	0.0159
156	0.0159
157	0.0158
158	0.0158
159	0.0158
160	0.0157
161	0.0157
162	0.0157
163	0.0156
164	0.0156
165	0.0156
166	0.0155
167	0.0155
168	0.0155
169	0.0155
170	0.0154
171	0.0154
172	0.0154
173	0.0154
174	0.0154
175	0.0153
176	0.0153
177	0.0153
178	0.0153
179	0.0153
180	0.0153
181	0.0152
182	0.0152
183	0.0152
184	0.0152
185	0.0152
186	0.0152
187	0.0152
188	0.0152
189	0.0151
190	0.0151
191	0.0151
192	0.0151
193	0.0151
194	0.0151
195	0.0151
196	0.0151
197	0.0151
198	0.0151
199	0.0151
200	0.015
201	0.015
202	0.015
203	0.015
204	0.015
205	0.015
206	0.015
207	0.015
208	0.015
209	0.015
210	0.015
211	0.015
212	0.015
213	0.015
214	0.015
215	0.015
216	0.015
217	0.015
218	0.015
219	0.0149
220	0.0149
221	0.0149
222	0.0149
223	0.0149
224	0.0149
225	0.0149
226	0.0129
227	0.0129
228	0.0128
229	0.0128
230	0.0128
231	0.0128
232	0.0128
233	0.0128
234	0.0128
235	0.0128
236	0.0128
237	0.0128
238	0.0128
239	0.0128
240	0.0128
241	0.0128
242	0.0128
243	0.0128
244	0.0128
245	0.0128
246	0.0128
247	0.0128
248	0.0128
249	0.0128
250	0.0128
251	0.0128
252	0.0128
253	0.0128
254	0.0128
255	0.0128
256	0.0128
257	0.0128
258	0.0128
259	0.0128
260	0.0128
261	0.0128
262	0.0128
263	0.0128
264	0.0128
265	0.0128
266	0.0128
267	0.0128
268	0.0128
269	0.0128
270	0.0128
271	0.0128
272	0.0128
273	0.0128
274	0.0128
275	0.0128
276	0.0128
277	0.0128
278	0.0128
279	0.0128
280	0.0128
281	0.0128
282	0.0128
283	0.0128
284	0.0128
285	0.0128
286	0.0127
287	0.0127
288	0.0127
289	0.0127
290	0.0127
291	0.0127
292	0.0127
293	0.0127
294	0.0127
295	0.0127
296	0.0127
297	0.0127
298	0.0127
299	0.0127
300	0.0127
301	0.0118
302	0.0118
303	0.0118
304	0.0117
305	0.0117
306	0.0117
307	0.0117
308	0.0117
309	0.0117
310	0.0117
311	0.0117
312	0.0117
313	0.0117
314	0.0117
315	0.0117
316	0.0117
317	0.0117
318	0.0117
319	0.0117
320	0.0117
321	0.0117
322	0.0117
323	0.0117
324	0.0117
325	0.0117
326	0.0117
327	0.0117
328	0.0117
329	0.0117
330	0.0117
331	0.0117
332	0.0117
333	0.0117
334	0.0117
335	0.0117
336	0.0117
337	0.0117
338	0.0117
339	0.0117
340	0.0117
341	0.0117
342	0.0117
343	0.0117
344	0.0117
345	0.0117
346	0.0116
347	0.0116
348	0.0116
349	0.0116
350	0.0116
351	0.0116
352	0.0116
353	0.0116
354	0.0116
355	0.0116
356	0.0116
357	0.0116
358	0.0116
359	0.0116
360	0.0116
361	0.0116
362	0.0116
363	0.0116
364	0.0116
365	0.0116
366	0.0116
367	0.0116
368	0.0116
369	0.0116
370	0.0116
371	0.0116
372	0.0116
373	0.0116
374	0.0116
375	0.0116
376	0.0113
377	0.0112
378	0.0112
379	0.0112
380	0.0112
381	0.0112
382	0.0112
383	0.0112
384	0.0112
385	0.0112
386	0.0112
387	0.0112
388	0.0112
389	0.0112
390	0.0112
391	0.0112
392	0.0112
393	0.0112
394	0.0112
395	0.0112
396	0.0112
397	0.0112
398	0.0112
399	0.0112
400	0.0112


==> MBB2D4Mbeta75graph.txt <==
1	1.0373
2	1.0723
3	1.109
4	1.1512
5	1.2
6	1.257
7	1.3238
8	1.4027
9	1.4966
10	1.6096
11	1.698
12	1.7508
13	1.7832
14	1.801
15	1.8071
16	1.8034
17	1.7912
18	1.7719
19	1.7465
20	1.7159
21	1.6811
22	1.6428
23	1.6017
24	1.5585
25	1.5138
26	1.468
27	1.4215
28	1.3748
29	1.3281
30	1.2816
31	1.2353
32	1.1891
33	1.1429
34	1.0966
35	1.0501
36	1.0036
37	0.957
38	0.9106
39	0.8646
40	0.8193
41	0.775
42	0.732
43	0.6903
44	0.65
45	0.6109
46	0.5731
47	0.5367
48	0.5015
49	0.4677
50	0.4349
51	0.4031
52	0.3722
53	0.3425
54	0.3142
55	0.2879
56	0.2636
57	0.2415
58	0.2217
59	0.2039
60	0.188
61	0.1739
62	0.1614
63	0.1503
64	0.1404
65	0.1316
66	0.1237
67	0.1167
68	0.1104
69	0.1047
70	0.0996
71	0.095
72	0.0908
73	0.087
74	0.0836
75	0.0804
76	0.0631
77	0.0612
78	0.0594
79	0.0578
80	0.0563
81	0.055
82	0.0537
83	0.0525
84	0.0515
85	0.0505
86	0.0495
87	0.0486
88	0.0478
89	0.0471
90	0.0464
91	0.0457
92	0.0451
93	0.0445
94	0.0439
95	0.0434
96	0.0429
97	0.0425
98	0.0421
99	0.0417
100	0.0413
101	0.0409
102	0.0406
103	0.0403
104	0.04
105	0.0397
106	0.0394
107	0.0391
108	0.0389
109	0.0387
110	0.0384
111	0.0382
112	0.038
113	0.0378
114	0.0377
115	0.0375
116	0.0373
117	0.0372
118	0.037
119	0.0369
120	0.0367
121	0.0366
122	0.0365
123	0.0364
124	0.0363
125	0.0361
126	0.036
127	0.0359
128	0.0359
129	0.0358
130	0.0357
131	0.0356
132	0.0355
133	0.0354
134	0.0354
135	0.0353
136	0.0352
137	0.0352
138	0.0351
139	0.035
140	0.035
141	0.0349
142	0.0349
143	0.0348
144	0.0348
145	0.0347
146	0.0347
147	0.0347
148	0.0346
149	0.0346
150	0.0345
151	0.0266
152	0.0266
153	0.0267
154	0.0267
155	0.0267
156	0.0267
157	0.0267
158	0.0268
159	0.0268
160	0.0268
161	0.0268
162	0.0268
163	0.0268
164	0.0268
165	0.0268
166	0.0268
167	0.0269
168	0.0269
169	0.0269
170	0.0269
171	0.0269
172	0.0269
173	0.0269
174	0.0269
175	0.0269
176	0.0269
177	0.0269
178	0.0269
179	0.0269
180	0.0269
181	0.0269
182	0.0269
183	0.0269
184	0.0269
185	0.0269
186	0.0269
187	0.0269
188	0.0269
189	0.0269
190	0.0269
191	0.0269
192	0.0269
193	0.0269
194	0.0268
195	0.0268
196	0.0268
197	0.0268
198	0.0268
199	0.0268
200	0.0268
201	0.0268
202	0.0268
203	0.0268
204	0.0268
205	0.0268
206	0.0268
207	0.0268
208	0.0268
209	0.0268
210	0.0268
211	0.0268
212	0.0268
213	0.0267
214	0.0267
215	0.0267
216	0.0267
217	0.0267
218	0.0267
219	0.0267
220	0.0267
221	0.0267
222	0.0267
223	0.0267
224	0.0267
225	0.0267
226	0.0204
227	0.0204
228	0.0204
229	0.0204
230	0.0204
231	0.0204
232	0.0204
233	0.0204
234	0.0205
235	0.0205
236	0.0205
237	0.0205
238	0.0205
239	0.0205
240	0.0206
241	0.0206
242	0.0206
243	0.0206
244	0.0206
245	0.0206
246	0.0206
247	0.0206
248	0.0206
249	0.0207
250	0.0207
251	0.0207
252	0.0207
253	0.0207
254	0.0207
255	0.0207
256	0.0207
257	0.0207
258	0.0207
259	0.0207
260	0.0207
261	0.0207
262	0.0207
263	0.0207
264	0.0207
265	0.0207
266	0.0207
267	0.0207
268	0.0207
269	0.0207
270	0.0207
271	0.0207
272	0.0207
273	0.0207
274	0.0207
275	0.0207
276	0.0207
277	0.0207
278	0.0207
279	0.0207
280	0.0207
281	0.0207
282	0.0207
283	0.0207
284	0.0207
285	0.0207
286	0.0207
287	0.0207
288	0.0207
289	0.0207
290	0.0207
291	0.0207
292	0.0207
293	0.0207
294	0.0206
295	0.0206
296	0.0206
297	0.0206
298	0.0206
299	0.0206
300	0.0206
301	0.0179
302	0.0178
303	0.0178
304	0.0178
305	0.0178
306	0.0178
307	0.0178
308	0.0178
309	0.0179
310	0.0179
311	0.0179
312	0.0179
313	0.0179
314	0.0179
315	0.0179
316	0.0179
317	0.0179
318	0.0179
319	0.0179
320	0.0179
321	0.0179
322	0.0179
323	0.0179
324	0.0179
325	0.0179
326	0.0179
327	0.0179
328	0.0179
329	0.0179
330	0.0179
331	0.0179
332	0.0179
333	0.0179
334	0.0179
335	0.0179
336	0.0179
337	0.0179
338	0.0179
339	0.0179
340	0.0179
341	0.0179
342	0.0179
343	0.0179
344	0.0179
345	0.0179
346	0.0179
347	0.0179
348	0.0179
349	0.0179
350	0.0179
351	0.0179
352	0.0179
353	0.0179
354	0.0179
355	0.0179
356	0.0179
357	0.0179
358	0.0179
359	0.0179
360	0.0179
361	0.0179
362	0.0179
363	0.0179
364	0.0179
365	0.0179
366	0.0179
367	0.0179
368	0.0179
369	0.0179
370	0.0179
371	0.0179
372	0.0179
373	0.0179
374	0.0179
375	0.0179
376	0.0171
377	0.0171
378	0.0171
379	0.0171
380	0.0171
381	0.0171
382	0.0171
383	0.0171
384	0.0171
385	0.0171
386	0.0171
387	0.0171
388	0.0171
389	0.0171
390	0.0172
391	0.0172
392	0.0172
393	0.0172
394	0.0172
395	0.0172
396	0.0172
397	0.0172
398	0.0172
399	0.0172
400	0.0172


==> MBB2D4Mgraph.txt <==
1	1.0373
2	1.0723
3	1.109
4	1.1512
5	1.2
6	1.257
7	1.3238
8	1.4027
9	1.4966
10	1.6096
11	1.698
12	1.7508
13	1.7832
14	1.801
15	1.8071
16	1.8034
17	1.7912
18	1.7719
19	1.7465
20	1.7159
21	1.6811
22	1.6428
23	1.6017
24	1.5585
25	1.5138
26	1.468
27	1.4215
28	1.3748
29	1.3281
30	1.2816
31	1.2353
32	1.1891
33	1.1429
34	1.0966
35	1.0501
36	1.0036
37	0.957
38	0.9106
39	0.8646
40	0.8193
41	0.775
42	0.732
43	0.6903
44	0.65
45	0.6109
46	0.5731
47	0.5367
48	0.5015
49	0.4677
50	0.4349
51	0.4031
52	0.3722
53	0.3425
54	0.3142
55	0.2879
56	0.2636
57	0.2415
58	0.2217
59	0.2039
60	0.188
61	0.1739
62	0.1614
63	0.1503
64	0.1404
65	0.1316
66	0.1237
67	0.1167
68	0.1104
69	0.1047
70	0.0996
71	0.095
72	0.0908
73	0.087
74	0.0836
75	0.0804
76	0.0631
77	0.0612
78	0.0594
79	0.0578
80	0.0563
81	0.055
82	0.0537
83	0.0525
84	0.0515
85	0.0505
86	0.0495
87	0.0486
88	0.0478
89	0.0471
90	0.0464
91	0.0457
92	0.0451
93	0.0445
94	0.0439
95	0.0434
96	0.0429
97	0.0425
98	0.0421
99	0.0417
100	0.0413
101	0.0409
102	0.0406
103	0.0403
104	0.04
105	0.0397
106	0.0394
107	0.0391
108	0.0389
109	0.0387
110	0.0384
111	0.0382
112	0.038
113	0.0378
114	0.0377
115	0.0375
116	0.0373
117	0.0372
118	0.037
119	0.0369
120	0.0367
121	0.0366
122	0.0365
123	0.0364
124	0.0363
125	0.0361
126	0.036
127	0.0359
128	0.0359
129	0.0358
130	0.0357
131	0.0356
132	0.0355
133	0.0354
134	0.0354
135	0.0353
136	0.0352
137	0.0352
138	0.0351
139	0.035
140	0.035
141	0.0349
142	0.0349
143	0.0348
144	0.0348
145	0.0347
146	0.0347
147	0.0347
148	0.0346
149	0.0346
150	0.0345
151	0.0266
152	0.0266
153	0.0267
154	0.0267
155	0.0267
156	0.0267
157	0.0267
158	0.0268
159	0.0268
160	0.0268
161	0.0268
162	0.0268
163	0.0268
164	0.0268
165	0.0268
166	0.0268
167	0.0269
168	0.0269
169	0.0269
170	0.0269
171	0.0269
172	0.0269
173	0.0269
174	0.0269
175	0.0269
176	0.0269
177	0.0269
178	0.0269
179	0.0269
180	0.0269
181	0.0269
182	0.0269
183	0.0269
184	0.0269
185	0.0269
186	0.0269
187	0.0269
188	0.0269
189	0.0269
190	0.0269
191	0.0269
192	0.0269
193	0.0269
194	0.0268
195	0.0268
196	0.0268
197	0.0268
198	0.0268
199	0.0268
200	0.0268
201	0.0268
202	0.0268
203	0.0268
204	0.0268
205	0.0268
206	0.0268
207	0.0268
208	0.0268
209	0.0268
210	0.0268
211	0.0268
212	0.0268
213	0.0267
214	0.0267
215	0.0267
216	0.0267
217	0.0267
218	0.0267
219	0.0267
220	0.0267
221	0.0267
222	0.0267
223	0.0267
224	0.0267
225	0.0267
226	0.0204
227	0.0204
228	0.0204
229	0.0204
230	0.0204
231	0.0204
232	0.0204
233	0.0204
234	0.0205
235	0.0205
236	0.0205
237	0.0205
238	0.0205
239	0.0205
240	0.0206
241	0.0206
242	0.0206
243	0.0206
244	0.0206
245	0.0206
246	0.0206
247	0.0206
248	0.0206
249	0.0207
250	0.0207
251	0.0207
252	0.0207
253	0.0207
254	0.0207
255	0.0207
256	0.0207
257	0.0207
258	0.0207
259	0.0207
260	0.0207
261	0.0207
262	0.0207
263	0.0207
264	0.0207
265	0.0207
266	0.0207
267	0.0207
268	0.0207
269	0.0207
270	0.0207
271	0.0207
272	0.0207
273	0.0207
274	0.0207
275	0.0207
276	0.0207
277	0.0207
278	0.0207
279	0.0207
280	0.0207
281	0.0207
282	0.0207
283	0.0207
284	0.0207
285	0.0207
286	0.0207
287	0.0207
288	0.0207
289	0.0207
290	0.0207
291	0.0207
292	0.0207
293	0.0207
294	0.0206
295	0.0206
296	0.0206
297	0.0206
298	0.0206
299	0.0206
300	0.0206
301	0.0179
302	0.0178
303	0.0178
304	0.0178
305	0.0178
306	0.0178
307	0.0178
308	0.0178
309	0.0179
310	0.0179
311	0.0179
312	0.0179
313	0.0179
314	0.0179
315	0.0179
316	0.0179
317	0.0179
318	0.0179
319	0.0179
320	0.0179
321	0.0179
322	0.0179
323	0.0179
324	0.0179
325	0.0179
326	0.0179
327	0.0179
328	0.0179
329	0.0179
330	0.0179
331	0.0179
332	0.0179
333	0.0179
334	0.0179
335	0.0179
336	0.0179
337	0.0179
338	0.0179
339	0.0179
340	0.0179
341	0.0179
342	0.0179
343	0.0179
344	0.0179
345	0.0179
346	0.0179
347	0.0179
348	0.0179
349	0.0179
350	0.0179
351	0.0179
352	0.0179
353	0.0179
354	0.0179
355	0.0179
356	0.0179
357	0.0179
358	0.0179
359	0.0179
360	0.0179
361	0.0179
362	0.0179
363	0.0179
364	0.0179
365	0.0179
366	0.0179
367	0.0179
368	0.0179
369	0.0179
370	0.0179
371	0.0179
372	0.0179
373	0.0179
374	0.0179
375	0.0179
376	0.0171
377	0.0171
378	0.0171
379	0.0171
380	0.0171
381	0.0171
382	0.0171
383	0.0171
384	0.0171
385	0.0171
386	0.0171
387	0.0171
388	0.0171
389	0.0171
390	0.0172
391	0.0172
392	0.0172
393	0.0172
394	0.0172
395	0.0172
396	0.0172
397	0.0172
398	0.0172
399	0.0172
400	0.0172

==> MBB2D5Mbeta75graph.txt <==
1	0.9128
2	0.9235
3	0.9343
4	0.9464
5	0.9599
6	0.975
7	0.992
8	1.0111
9	1.0325
10	1.0568
11	1.0843
12	1.1148
13	1.1461
14	1.1786
15	1.2124
16	1.2503
17	1.2935
18	1.3378
19	1.3806
20	1.4229
21	1.4652
22	1.5082
23	1.5521
24	1.5971
25	1.6428
26	1.6928
27	1.7533
28	1.8277
29	1.9208
30	2.0396
31	2.1949
32	2.4039
33	2.6948
34	3.02
35	3.0906
36	3.0696
37	2.9841
38	2.85
39	2.6805
40	2.4835
41	2.2593
42	2.0169
43	1.7824
44	1.5765
45	1.4024
46	1.2582
47	1.1363
48	1.0299
49	0.9356
50	0.8516
51	0.7766
52	0.7094
53	0.6492
54	0.5951
55	0.5464
56	0.5023
57	0.4624
58	0.4261
59	0.393
60	0.3627
61	0.3349
62	0.3094
63	0.2862
64	0.2649
65	0.2456
66	0.2279
67	0.2118
68	0.197
69	0.1837
70	0.1715
71	0.1605
72	0.1505
73	0.1416
74	0.1335
75	0.1262
76	0.1006
77	0.0952
78	0.0905
79	0.0863
80	0.0825
81	0.0791
82	0.076
83	0.0732
84	0.0706
85	0.0683
86	0.0661
87	0.0641
88	0.0622
89	0.0604
90	0.0588
91	0.0573
92	0.0559
93	0.0546
94	0.0533
95	0.0522
96	0.0511
97	0.0501
98	0.0491
99	0.0482
100	0.0474
101	0.0466
102	0.0459
103	0.0452
104	0.0446
105	0.044
106	0.0434
107	0.0429
108	0.0424
109	0.0419
110	0.0415
111	0.041
112	0.0406
113	0.0403
114	0.0399
115	0.0396
116	0.0392
117	0.0389
118	0.0386
119	0.0383
120	0.0381
121	0.0378
122	0.0376
123	0.0373
124	0.0371
125	0.0369
126	0.0367
127	0.0365
128	0.0363
129	0.0361
130	0.0359
131	0.0357
132	0.0355
133	0.0353
134	0.0352
135	0.035
136	0.0348
137	0.0347
138	0.0345
139	0.0344
140	0.0342
141	0.0341
142	0.034
143	0.0338
144	0.0337
145	0.0336
146	0.0335
147	0.0334
148	0.0333
149	0.0332
150	0.0331
151	0.0261
152	0.026
153	0.026
154	0.026
155	0.026
156	0.026
157	0.026
158	0.026
159	0.026
160	0.0259
161	0.0259
162	0.0259
163	0.0259
164	0.0259
165	0.0259
166	0.0259
167	0.0259
168	0.0258
169	0.0258
170	0.0258
171	0.0258
172	0.0258
173	0.0258
174	0.0257
175	0.0257
176	0.0257
177	0.0257
178	0.0257
179	0.0256
180	0.0256
181	0.0256
182	0.0256
183	0.0256
184	0.0256
185	0.0255
186	0.0255
187	0.0255
188	0.0255
189	0.0255
190	0.0255
191	0.0255
192	0.0255
193	0.0254
194	0.0254
195	0.0254
196	0.0254
197	0.0254
198	0.0254
199	0.0254
200	0.0253
201	0.0253
202	0.0253
203	0.0253
204	0.0253
205	0.0253
206	0.0252
207	0.0252
208	0.0252
209	0.0252
210	0.0252
211	0.0252
212	0.0252
213	0.0252
214	0.0251
215	0.0251
216	0.0251
217	0.0251
218	0.0251
219	0.0251
220	0.0251
221	0.0251
222	0.0251
223	0.0251
224	0.0251
225	0.025
226	0.0198
227	0.0197
228	0.0197
229	0.0198
230	0.0198
231	0.0198
232	0.0198
233	0.0198
234	0.0198
235	0.0198
236	0.0198
237	0.0198
238	0.0198
239	0.0198
240	0.0198
241	0.0198
242	0.0198
243	0.0198
244	0.0198
245	0.0198
246	0.0198
247	0.0198
248	0.0198
249	0.0198
250	0.0198
251	0.0198
252	0.0198
253	0.0198
254	0.0198
255	0.0198
256	0.0198
257	0.0198
258	0.0198
259	0.0198
260	0.0198
261	0.0198
262	0.0198
263	0.0198
264	0.0198
265	0.0198
266	0.0198
267	0.0198
268	0.0198
269	0.0198
270	0.0198
271	0.0198
272	0.0198
273	0.0198
274	0.0198
275	0.0198
276	0.0198
277	0.0198
278	0.0198
279	0.0198
280	0.0198
281	0.0198
282	0.0198
283	0.0198
284	0.0198
285	0.0198
286	0.0198
287	0.0198
288	0.0198
289	0.0198
290	0.0198
291	0.0198
292	0.0198
293	0.0198
294	0.0198
295	0.0198
296	0.0198
297	0.0198
298	0.0198
299	0.0198
300	0.0198
301	0.0173
302	0.0173
303	0.0173
304	0.0173
305	0.0173
306	0.0173
307	0.0173
308	0.0173
309	0.0173
310	0.0173
311	0.0173
312	0.0173
313	0.0173
314	0.0173
315	0.0173
316	0.0173
317	0.0173
318	0.0173
319	0.0173
320	0.0173
321	0.0173
322	0.0173
323	0.0173
324	0.0173
325	0.0174
326	0.0174
327	0.0174
328	0.0174
329	0.0174
330	0.0174
331	0.0174
332	0.0174
333	0.0174
334	0.0174
335	0.0174
336	0.0174
337	0.0174
338	0.0174
339	0.0174
340	0.0174
341	0.0174
342	0.0174
343	0.0174
344	0.0174
345	0.0174
346	0.0174
347	0.0174
348	0.0174
349	0.0174
350	0.0174
351	0.0174
352	0.0174
353	0.0174
354	0.0174
355	0.0174
356	0.0174
357	0.0174
358	0.0174
359	0.0174
360	0.0174
361	0.0174
362	0.0174
363	0.0174
364	0.0174
365	0.0174
366	0.0174
367	0.0174
368	0.0174
369	0.0174
370	0.0174
371	0.0174
372	0.0174
373	0.0174
374	0.0174
375	0.0174
376	0.0166
377	0.0166
378	0.0166
379	0.0166
380	0.0167
381	0.0167
382	0.0167
383	0.0167
384	0.0167
385	0.0167
386	0.0167
387	0.0167
388	0.0167
389	0.0167
390	0.0167
391	0.0167
392	0.0167
393	0.0167
394	0.0167
395	0.0167
396	0.0167
397	0.0167
398	0.0167
399	0.0167
400	0.0167


==> MBB2D6Mbeta75graph.txt <==
1	0.8452
2	0.8508
3	0.8564
4	0.8626
5	0.8695
6	0.8771
7	0.8856
8	0.8951
9	0.9056
10	0.9173
11	0.9304
12	0.9451
13	0.9615
14	0.98
15	1.0008
16	1.0214
17	1.0409
18	1.0592
19	1.0766
20	1.0931
21	1.1088
22	1.1237
23	1.1379
24	1.1539
25	1.1725
26	1.1943
27	1.2202
28	1.2512
29	1.2887
30	1.3345
31	1.3914
32	1.4634
33	1.5566
34	1.6812
35	1.8547
36	2.0709
37	2.0949
38	2.0612
39	1.9911
40	1.8983
41	1.7906
42	1.6722
43	1.5481
44	1.4255
45	1.3107
46	1.2085
47	1.1198
48	1.0434
49	0.978
50	0.9222
51	0.8714
52	0.8231
53	0.7764
54	0.7308
55	0.6861
56	0.6422
57	0.5991
58	0.5571
59	0.5166
60	0.478
61	0.4414
62	0.4071
63	0.3753
64	0.3461
65	0.3194
66	0.2951
67	0.2732
68	0.2533
69	0.2355
70	0.2194
71	0.2049
72	0.1918
73	0.18
74	0.1694
75	0.1597
76	0.126
77	0.1188
78	0.1124
79	0.1066
80	0.1013
81	0.0966
82	0.0922
83	0.0883
84	0.0847
85	0.0814
86	0.0784
87	0.0756
88	0.0731
89	0.0708
90	0.0686
91	0.0666
92	0.0648
93	0.0631
94	0.0615
95	0.06
96	0.0587
97	0.0574
98	0.0562
99	0.0551
100	0.054
101	0.053
102	0.0521
103	0.0512
104	0.0504
105	0.0496
106	0.0489
107	0.0482
108	0.0475
109	0.0469
110	0.0463
111	0.0457
112	0.0452
113	0.0447
114	0.0442
115	0.0437
116	0.0433
117	0.0429
118	0.0424
119	0.0421
120	0.0417
121	0.0413
122	0.0409
123	0.0406
124	0.0402
125	0.0399
126	0.0396
127	0.0393
128	0.039
129	0.0387
130	0.0384
131	0.0381
132	0.0379
133	0.0376
134	0.0374
135	0.0372
136	0.0369
137	0.0367
138	0.0365
139	0.0364
140	0.0362
141	0.036
142	0.0358
143	0.0357
144	0.0355
145	0.0354
146	0.0352
147	0.0351
148	0.035
149	0.0349
150	0.0347
151	0.0275
152	0.0274
153	0.0273
154	0.0272
155	0.0271
156	0.0271
157	0.027
158	0.0269
159	0.0269
160	0.0268
161	0.0267
162	0.0267
163	0.0266
164	0.0266
165	0.0265
166	0.0265
167	0.0264
168	0.0264
169	0.0263
170	0.0263
171	0.0263
172	0.0262
173	0.0262
174	0.0261
175	0.0261
176	0.0261
177	0.026
178	0.026
179	0.026
180	0.026
181	0.0259
182	0.0259
183	0.0259
184	0.0258
185	0.0258
186	0.0258
187	0.0258
188	0.0258
189	0.0257
190	0.0257
191	0.0257
192	0.0257
193	0.0257
194	0.0256
195	0.0256
196	0.0256
197	0.0256
198	0.0256
199	0.0256
200	0.0255
201	0.0255
202	0.0255
203	0.0255
204	0.0255
205	0.0255
206	0.0255
207	0.0255
208	0.0254
209	0.0254
210	0.0254
211	0.0254
212	0.0254
213	0.0254
214	0.0254
215	0.0254
216	0.0254
217	0.0253
218	0.0253
219	0.0253
220	0.0253
221	0.0253
222	0.0253
223	0.0253
224	0.0253
225	0.0253
226	0.0198
227	0.0197
228	0.0197
229	0.0197
230	0.0197
231	0.0196
232	0.0196
233	0.0196
234	0.0196
235	0.0196
236	0.0196
237	0.0196
238	0.0196
239	0.0196
240	0.0196
241	0.0196
242	0.0196
243	0.0196
244	0.0196
245	0.0196
246	0.0196
247	0.0196
248	0.0196
249	0.0196
250	0.0196
251	0.0195
252	0.0195
253	0.0195
254	0.0195
255	0.0195
256	0.0195
257	0.0195
258	0.0195
259	0.0195
260	0.0195
261	0.0195
262	0.0195
263	0.0195
264	0.0195
265	0.0195
266	0.0195
267	0.0195
268	0.0195
269	0.0195
270	0.0195
271	0.0195
272	0.0195
273	0.0195
274	0.0195
275	0.0195
276	0.0195
277	0.0195
278	0.0195
279	0.0195
280	0.0195
281	0.0195
282	0.0195
283	0.0195
284	0.0195
285	0.0195
286	0.0195
287	0.0195
288	0.0195
289	0.0195
290	0.0194
291	0.0194
292	0.0194
293	0.0194
294	0.0194
295	0.0194
296	0.0194
297	0.0194
298	0.0194
299	0.0194
300	0.0194
301	0.0172
302	0.0171
303	0.0171
304	0.0171
305	0.0171
306	0.0171
307	0.0171
308	0.0171
309	0.0171
310	0.0171
311	0.0171
312	0.017
313	0.017
314	0.017
315	0.017
316	0.017
317	0.017
318	0.017
319	0.017
320	0.017
321	0.017
322	0.017
323	0.017
324	0.017
325	0.017
326	0.017
327	0.017
328	0.017
329	0.017
330	0.017
331	0.017
332	0.017
333	0.017
334	0.017
335	0.017
336	0.017
337	0.017
338	0.017
339	0.017
340	0.017
341	0.017
342	0.0169
343	0.0169
344	0.0169
345	0.0169
346	0.0169
347	0.0169
348	0.0169
349	0.0169
350	0.0169
351	0.0169
352	0.0169
353	0.0169
354	0.0169
355	0.0169
356	0.0169
357	0.0169
358	0.0169
359	0.0169
360	0.0169
361	0.0169
362	0.0169
363	0.0169
364	0.0169
365	0.0169
366	0.0169
367	0.0169
368	0.0169
369	0.0169
370	0.0169
371	0.0169
372	0.0169
373	0.0169
374	0.0169
375	0.0169
376	0.0162
377	0.0162
378	0.0162
379	0.0162
380	0.0162
381	0.0162
382	0.0162
383	0.0162
384	0.0162
385	0.0162
386	0.0162
387	0.0162
388	0.0162
389	0.0162
390	0.0162
391	0.0162
392	0.0162
393	0.0162
394	0.0162
395	0.0162
396	0.0162
397	0.0162
398	0.0162
399	0.0162
400	0.0162


==> MBB2D7Mbeta75graph.txt <==
1	0.815
2	0.817
3	0.819
4	0.8212
5	0.8236
6	0.8263
7	0.8292
8	0.8324
9	0.836
10	0.84
11	0.8443
12	0.8491
13	0.8543
14	0.8602
15	0.8666
16	0.8736
17	0.8815
18	0.8901
19	0.8996
20	0.9089
21	0.9176
22	0.9258
23	0.9336
24	0.9409
25	0.9478
26	0.9543
27	0.9605
28	0.967
29	0.9745
30	0.9831
31	0.9931
32	1.0046
33	1.018
34	1.0336
35	1.0519
36	1.0689
37	1.0843
38	1.0983
39	1.1111
40	1.1229
41	1.1337
42	1.1436
43	1.1527
44	1.1611
45	1.1686
46	1.1753
47	1.181
48	1.1856
49	1.1886
50	1.19
51	1.189
52	1.1847
53	1.1756
54	1.1595
55	1.1329
56	1.0929
57	1.0372
58	0.9692
59	0.9042
60	0.8444
61	0.7945
62	0.7574
63	0.7317
64	0.7159
65	0.7089
66	0.7096
67	0.7175
68	0.7057
69	0.6832
70	0.6529
71	0.6184
72	0.5838
73	0.5515
74	0.5226
75	0.4966
76	0.6062
77	0.5557
78	0.5139
79	0.4763
80	0.4423
81	0.4105
82	0.3806
83	0.3532
84	0.3282
85	0.305
86	0.283
87	0.2623
88	0.2428
89	0.2249
90	0.2087
91	0.194
92	0.1809
93	0.1691
94	0.1584
95	0.1488
96	0.1402
97	0.1323
98	0.1252
99	0.1188
100	0.1131
101	0.1078
102	0.1031
103	0.0987
104	0.0947
105	0.0911
106	0.0877
107	0.0846
108	0.0817
109	0.0791
110	0.0766
111	0.0743
112	0.0722
113	0.0702
114	0.0684
115	0.0667
116	0.0651
117	0.0635
118	0.0621
119	0.0608
120	0.0595
121	0.0583
122	0.0572
123	0.0561
124	0.0551
125	0.0541
126	0.0532
127	0.0523
128	0.0515
129	0.0507
130	0.05
131	0.0492
132	0.0485
133	0.0478
134	0.0472
135	0.0465
136	0.0459
137	0.0453
138	0.0448
139	0.0442
140	0.0437
141	0.0432
142	0.0427
143	0.0423
144	0.0418
145	0.0414
146	0.041
147	0.0406
148	0.0403
149	0.0399
150	0.0396
151	0.0298
152	0.0296
153	0.0293
154	0.0291
155	0.0289
156	0.0287
157	0.0285
158	0.0283
159	0.0281
160	0.028
161	0.0278
162	0.0277
163	0.0275
164	0.0274
165	0.0273
166	0.0271
167	0.027
168	0.0269
169	0.0268
170	0.0267
171	0.0266
172	0.0265
173	0.0264
174	0.0263
175	0.0262
176	0.0261
177	0.026
178	0.0259
179	0.0259
180	0.0258
181	0.0257
182	0.0256
183	0.0256
184	0.0255
185	0.0254
186	0.0254
187	0.0253
188	0.0253
189	0.0252
190	0.0252
191	0.0251
192	0.025
193	0.025
194	0.025
195	0.0249
196	0.0249
197	0.0248
198	0.0248
199	0.0247
200	0.0247
201	0.0247
202	0.0246
203	0.0246
204	0.0245
205	0.0245
206	0.0245
207	0.0244
208	0.0244
209	0.0244
210	0.0243
211	0.0243
212	0.0243
213	0.0243
214	0.0242
215	0.0242
216	0.0242
217	0.0242
218	0.0241
219	0.0241
220	0.0241
221	0.0241
222	0.024
223	0.024
224	0.024
225	0.024
226	0.0182
227	0.0182
228	0.0182
229	0.0181
230	0.0181
231	0.0181
232	0.0181
233	0.0181
234	0.018
235	0.018
236	0.018
237	0.018
238	0.018
239	0.018
240	0.018
241	0.018
242	0.018
243	0.018
244	0.018
245	0.018
246	0.018
247	0.0179
248	0.0179
249	0.0179
250	0.0179
251	0.0179
252	0.0179
253	0.0179
254	0.0179
255	0.0179
256	0.0179
257	0.0179
258	0.0179
259	0.0179
260	0.0179
261	0.0179
262	0.0179
263	0.0179
264	0.0179
265	0.0179
266	0.0179
267	0.0179
268	0.0179
269	0.0179
270	0.0179
271	0.0179
272	0.0179
273	0.0179
274	0.0179
275	0.0179
276	0.0179
277	0.0179
278	0.0179
279	0.0178
280	0.0178
281	0.0178
282	0.0178
283	0.0178
284	0.0178
285	0.0178
286	0.0178
287	0.0178
288	0.0178
289	0.0178
290	0.0178
291	0.0178
292	0.0178
293	0.0178
294	0.0178
295	0.0178
296	0.0178
297	0.0178
298	0.0178
299	0.0178
300	0.0178
301	0.0154
302	0.0154
303	0.0153
304	0.0153
305	0.0153
306	0.0153
307	0.0153
308	0.0153
309	0.0153
310	0.0153
311	0.0153
312	0.0153
313	0.0153
314	0.0153
315	0.0153
316	0.0153
317	0.0153
318	0.0153
319	0.0153
320	0.0153
321	0.0153
322	0.0153
323	0.0153
324	0.0153
325	0.0153
326	0.0153
327	0.0153
328	0.0153
329	0.0153
330	0.0153
331	0.0153
332	0.0153
333	0.0153
334	0.0153
335	0.0153
336	0.0153
337	0.0153
338	0.0153
339	0.0153
340	0.0153
341	0.0153
342	0.0153
343	0.0153
344	0.0153
345	0.0153
346	0.0153
347	0.0153
348	0.0153
349	0.0153
350	0.0153
351	0.0153
352	0.0153
353	0.0153
354	0.0153
355	0.0153
356	0.0153
357	0.0153
358	0.0153
359	0.0153
360	0.0153
361	0.0153
362	0.0153
363	0.0153
364	0.0153
365	0.0153
366	0.0153
367	0.0153
368	0.0153
369	0.0153
370	0.0153
371	0.0153
372	0.0153
373	0.0153
374	0.0153
375	0.0153
376	0.0146
377	0.0145
378	0.0145
379	0.0145
380	0.0145
381	0.0145
382	0.0145
383	0.0145
384	0.0145
385	0.0145
386	0.0145
387	0.0145
388	0.0145
389	0.0145
390	0.0145
391	0.0145
392	0.0145
393	0.0145
394	0.0145
395	0.0145
396	0.0145
397	0.0145
398	0.0145
399	0.0145
400	0.0145


==> MBB2D8Mbeta75graph.txt <==
1	4.2522
2	4.3938
3	4.5416
4	4.7117
5	4.9085
6	5.1373
7	5.4051
8	5.7208
9	6.0958
10	6.5452
11	6.91
12	7.1275
13	7.2612
14	7.3346
15	7.3601
16	7.3452
17	7.2955
18	7.2163
19	7.112
20	6.9866
21	6.8437
22	6.6868
23	6.5188
24	6.3426
25	6.161
26	5.9764
27	5.7909
28	5.6066
29	5.4247
30	5.2463
31	5.0717
32	4.9003
33	4.731
34	4.5619
35	4.3903
36	4.2129
37	4.0239
38	3.8165
39	3.5915
40	3.3566
41	3.1165
42	2.8772
43	2.6428
44	2.4149
45	2.1951
46	1.9846
47	1.7861
48	1.6013
49	1.4309
50	1.2751
51	1.133
52	1.0038
53	0.8875
54	0.7836
55	0.6921
56	0.6121
57	0.5427
58	0.4829
59	0.4313
60	0.3868
61	0.3485
62	0.3154
63	0.2867
64	0.2618
65	0.2401
66	0.2212
67	0.2046
68	0.19
69	0.1771
70	0.1657
71	0.1555
72	0.1465
73	0.1385
74	0.1312
75	0.1247
76	0.0898
77	0.0863
78	0.0831
79	0.0803
80	0.0777
81	0.0753
82	0.0731
83	0.0711
84	0.0693
85	0.0676
86	0.066
87	0.0645
88	0.0632
89	0.062
90	0.0608
91	0.0597
92	0.0587
93	0.0578
94	0.0569
95	0.0561
96	0.0553
97	0.0546
98	0.0539
99	0.0533
100	0.0527
101	0.0522
102	0.0516
103	0.0511
104	0.0507
105	0.0502
106	0.0498
107	0.0494
108	0.0491
109	0.0487
110	0.0484
111	0.0481
112	0.0478
113	0.0475
114	0.0473
115	0.047
116	0.0468
117	0.0465
118	0.0463
119	0.0461
120	0.0459
121	0.0458
122	0.0456
123	0.0454
124	0.0453
125	0.0451
126	0.045
127	0.0448
128	0.0447
129	0.0446
130	0.0445
131	0.0444
132	0.0443
133	0.0442
134	0.0441
135	0.044
136	0.0439
137	0.0438
138	0.0437
139	0.0436
140	0.0436
141	0.0435
142	0.0434
143	0.0434
144	0.0433
145	0.0432
146	0.0432
147	0.0431
148	0.0431
149	0.043
150	0.043
151	0.0312
152	0.0312
153	0.0313
154	0.0313
155	0.0313
156	0.0314
157	0.0314
158	0.0314
159	0.0314
160	0.0315
161	0.0315
162	0.0315
163	0.0315
164	0.0316
165	0.0316
166	0.0316
167	0.0316
168	0.0316
169	0.0316
170	0.0316
171	0.0316
172	0.0317
173	0.0317
174	0.0317
175	0.0317
176	0.0317
177	0.0317
178	0.0317
179	0.0317
180	0.0317
181	0.0317
182	0.0317
183	0.0317
184	0.0317
185	0.0317
186	0.0317
187	0.0317
188	0.0317
189	0.0317
190	0.0317
191	0.0317
192	0.0317
193	0.0317
194	0.0317
195	0.0317
196	0.0317
197	0.0317
198	0.0316
199	0.0316
200	0.0316
201	0.0316
202	0.0316
203	0.0316
204	0.0316
205	0.0316
206	0.0316
207	0.0316
208	0.0316
209	0.0316
210	0.0316
211	0.0316
212	0.0316
213	0.0316
214	0.0316
215	0.0316
216	0.0316
217	0.0315
218	0.0315
219	0.0315
220	0.0315
221	0.0315
222	0.0315
223	0.0315
224	0.0315
225	0.0315
226	0.0225
227	0.0225
228	0.0225
229	0.0226
230	0.0226
231	0.0226
232	0.0226
233	0.0226
234	0.0227
235	0.0227
236	0.0227
237	0.0227
238	0.0227
239	0.0227
240	0.0227
241	0.0228
242	0.0228
243	0.0228
244	0.0228
245	0.0228
246	0.0228
247	0.0228
248	0.0228
249	0.0228
250	0.0228
251	0.0228
252	0.0228
253	0.0228
254	0.0228
255	0.0228
256	0.0228
257	0.0228
258	0.0228
259	0.0228
260	0.0228
261	0.0228
262	0.0228
263	0.0229
264	0.0229
265	0.0229
266	0.0229
267	0.0229
268	0.0229
269	0.0229
270	0.0229
271	0.0229
272	0.0229
273	0.0229
274	0.0229
275	0.0229
276	0.0229
277	0.0229
278	0.0229
279	0.0229
280	0.0229
281	0.0229
282	0.0229
283	0.0229
284	0.0229
285	0.0229
286	0.0229
287	0.0229
288	0.0229
289	0.0229
290	0.0229
291	0.0229
292	0.0229
293	0.0229
294	0.0229
295	0.0228
296	0.0228
297	0.0228
298	0.0228
299	0.0228
300	0.0228
301	0.0194
302	0.0193
303	0.0193
304	0.0193
305	0.0193
306	0.0193
307	0.0193
308	0.0193
309	0.0193
310	0.0193
311	0.0193
312	0.0193
313	0.0193
314	0.0193
315	0.0193
316	0.0193
317	0.0193
318	0.0193
319	0.0193
320	0.0193
321	0.0193
322	0.0193
323	0.0193
324	0.0193
325	0.0193
326	0.0193
327	0.0193
328	0.0193
329	0.0193
330	0.0193
331	0.0193
332	0.0193
333	0.0193
334	0.0193
335	0.0193
336	0.0193
337	0.0193
338	0.0193
339	0.0193
340	0.0193
341	0.0193
342	0.0193
343	0.0193
344	0.0193
345	0.0193
346	0.0193
347	0.0193
348	0.0193
349	0.0193
350	0.0193
351	0.0193
352	0.0193
353	0.0193
354	0.0193
355	0.0193
356	0.0192
357	0.0192
358	0.0192
359	0.0192
360	0.0192
361	0.0192
362	0.0192
363	0.0192
364	0.0192
365	0.0192
366	0.0192
367	0.0192
368	0.0192
369	0.0192
370	0.0192
371	0.0192
372	0.0192
373	0.0192
374	0.0192
375	0.0192
376	0.0183
377	0.0183
378	0.0183
379	0.0183
380	0.0183
381	0.0183
382	0.0183
383	0.0183
384	0.0183
385	0.0183
386	0.0183
387	0.0183
388	0.0183
389	0.0183
390	0.0183
391	0.0183
392	0.0183
393	0.0183
394	0.0183
395	0.0183
396	0.0183
397	0.0183
398	0.0183
399	0.0183
400	0.0183


==> MBB2D9Mbeta75graph.txt <==
1	3.9515
2	4.0196
3	4.089
4	4.1672
5	4.2552
6	4.3546
7	4.4672
8	4.5951
9	4.7408
10	4.9076
11	5.0957
12	5.3006
13	5.527
14	5.7726
15	6.0021
16	6.2086
17	6.396
18	6.5788
19	6.7695
20	6.965
21	7.1723
22	7.3954
23	7.6385
24	7.9062
25	8.2035
26	8.5356
27	8.9081
28	9.326
29	9.7933
30	10.3261
31	11.0145
32	11.9258
33	13.1651
34	14.8235
35	16.3948
36	16.8009
37	16.694
38	16.2256
39	15.5031
40	14.6059
41	13.5809
42	12.4664
43	11.3153
44	10.1964
45	9.1542
46	8.2348
47	7.451
48	6.7448
49	6.0762
50	5.4506
51	4.881
52	4.3628
53	3.8875
54	3.4487
55	3.0432
56	2.6718
57	2.3376
58	2.0419
59	1.7821
60	1.5549
61	1.3575
62	1.1873
63	1.042
64	0.9188
65	0.8144
66	0.726
67	0.6508
68	0.5865
69	0.5314
70	0.4838
71	0.4425
72	0.4065
73	0.3751
74	0.3475
75	0.3232
76	0.2267
77	0.2124
78	0.2
79	0.1891
80	0.1794
81	0.1705
82	0.1625
83	0.1552
84	0.1485
85	0.1424
86	0.1368
87	0.1317
88	0.127
89	0.1227
90	0.1187
91	0.115
92	0.1116
93	0.1085
94	0.1056
95	0.1029
96	0.1003
97	0.098
98	0.0958
99	0.0937
100	0.0918
101	0.0899
102	0.0882
103	0.0866
104	0.085
105	0.0835
106	0.0821
107	0.0808
108	0.0795
109	0.0783
110	0.0771
111	0.076
112	0.0749
113	0.0739
114	0.0729
115	0.072
116	0.071
117	0.0701
118	0.0693
119	0.0684
120	0.0676
121	0.0668
122	0.0659
123	0.0651
124	0.0643
125	0.0636
126	0.0628
127	0.062
128	0.0613
129	0.0606
130	0.0599
131	0.0592
132	0.0586
133	0.058
134	0.0574
135	0.0569
136	0.0564
137	0.0559
138	0.0554
139	0.055
140	0.0546
141	0.0542
142	0.0538
143	0.0534
144	0.0531
145	0.0527
146	0.0524
147	0.0521
148	0.0518
149	0.0515
150	0.0512
151	0.0345
152	0.0345
153	0.0345
154	0.0345
155	0.0345
156	0.0345
157	0.0345
158	0.0345
159	0.0345
160	0.0345
161	0.0345
162	0.0345
163	0.0345
164	0.0344
165	0.0344
166	0.0344
167	0.0344
168	0.0344
169	0.0343
170	0.0343
171	0.0343
172	0.0343
173	0.0342
174	0.0342
175	0.0342
176	0.0342
177	0.0342
178	0.0341
179	0.0341
180	0.0341
181	0.0341
182	0.034
183	0.034
184	0.034
185	0.034
186	0.034
187	0.0339
188	0.0339
189	0.0339
190	0.0339
191	0.0339
192	0.0338
193	0.0338
194	0.0338
195	0.0338
196	0.0338
197	0.0338
198	0.0337
199	0.0337
200	0.0337
201	0.0337
202	0.0337
203	0.0336
204	0.0336
205	0.0336
206	0.0336
207	0.0336
208	0.0335
209	0.0335
210	0.0335
211	0.0335
212	0.0335
213	0.0334
214	0.0334
215	0.0334
216	0.0334
217	0.0334
218	0.0333
219	0.0333
220	0.0333
221	0.0333
222	0.0333
223	0.0332
224	0.0332
225	0.0332
226	0.0228
227	0.0228
228	0.0229
229	0.0229
230	0.023
231	0.023
232	0.0231
233	0.0231
234	0.0232
235	0.0232
236	0.0232
237	0.0233
238	0.0233
239	0.0233
240	0.0234
241	0.0234
242	0.0234
243	0.0234
244	0.0235
245	0.0235
246	0.0235
247	0.0235
248	0.0235
249	0.0235
250	0.0236
251	0.0236
252	0.0236
253	0.0236
254	0.0236
255	0.0236
256	0.0236
257	0.0236
258	0.0236
259	0.0236
260	0.0236
261	0.0236
262	0.0236
263	0.0236
264	0.0236
265	0.0236
266	0.0236
267	0.0236
268	0.0236
269	0.0236
270	0.0236
271	0.0236
272	0.0236
273	0.0236
274	0.0236
275	0.0236
276	0.0236
277	0.0236
278	0.0236
279	0.0236
280	0.0236
281	0.0236
282	0.0236
283	0.0236
284	0.0236
285	0.0236
286	0.0236
287	0.0236
288	0.0236
289	0.0236
290	0.0236
291	0.0236
292	0.0236
293	0.0236
294	0.0236
295	0.0236
296	0.0236
297	0.0236
298	0.0236
299	0.0236
300	0.0236
301	0.0193
302	0.0193
303	0.0193
304	0.0193
305	0.0193
306	0.0193
307	0.0194
308	0.0194
309	0.0194
310	0.0194
311	0.0194
312	0.0194
313	0.0194
314	0.0194
315	0.0195
316	0.0195
317	0.0195
318	0.0194
319	0.0194
320	0.0194
321	0.0194
322	0.0195
323	0.0195
324	0.0195
325	0.0195
326	0.0195
327	0.0195
328	0.0195
329	0.0195
330	0.0195
331	0.0195
332	0.0195
333	0.0195
334	0.0195
335	0.0195
336	0.0195
337	0.0195
338	0.0195
339	0.0195
340	0.0195
341	0.0195
342	0.0195
343	0.0195
344	0.0195
345	0.0195
346	0.0195
347	0.0195
348	0.0195
349	0.0195
350	0.0195
351	0.0195
352	0.0195
353	0.0195
354	0.0195
355	0.0195
356	0.0195
357	0.0195
358	0.0195
359	0.0195
360	0.0195
361	0.0195
362	0.0195
363	0.0195
364	0.0195
365	0.0195
366	0.0195
367	0.0195
368	0.0195
369	0.0195
370	0.0195
371	0.0195
372	0.0195
373	0.0195
374	0.0195
375	0.0195
376	0.0183
377	0.0182
378	0.0183
379	0.0183
380	0.0183
381	0.0183
382	0.0183
383	0.0183
384	0.0183
385	0.0183
386	0.0183
387	0.0183
388	0.0183
389	0.0183
390	0.0183
391	0.0183
392	0.0183
393	0.0183
394	0.0183
395	0.0183
396	0.0183
397	0.0183
398	0.0184
399	0.0184
400	0.0184


==> MBB3D10Mgraph.txt <==
1	10
2	10.1151
3	10.2318
4	10.362
5	10.5075
6	10.6704
7	10.853
8	11.0581
9	11.2891
10	11.5497
11	11.8447
12	12.1795
13	12.5214
14	12.8716
15	13.2315
16	13.626
17	14.0745
18	14.5551
19	15.0172
20	15.4713
21	15.9253
22	16.3856
23	16.8562
24	17.3388
25	17.8323
26	18.3384
27	18.9443
28	19.6795
29	20.5856
30	21.7219
31	23.1756
32	25.0804
33	27.6502
34	30.9587
35	32.4289
36	32.5936
37	31.9311
38	30.6449
39	28.8775
40	26.7603
41	24.4169
42	21.9958
43	19.6316
44	17.4416
45	15.512
46	13.8272
47	12.3522
48	11.0531
49	9.905
50	8.8914
51	7.9921
52	7.1882
53	6.4598
54	5.7895
55	5.1714
56	4.6052
57	4.0906
58	3.6256
59	3.2067
60	2.8305
61	2.4942
62	2.1958
63	1.9332
64	1.7041
65	1.5052
66	1.3337
67	1.1861
68	1.0595
69	0.951
70	0.8577
71	0.7774
72	0.7082
73	0.6482
74	0.5961
75	0.5507
76	0.3746
77	0.3498
78	0.3282
79	0.3093
80	0.2927
81	0.278
82	0.2649
83	0.2532
84	0.2426
85	0.2332
86	0.2246
87	0.2168
88	0.2097
89	0.2032
90	0.1973
91	0.1919
92	0.1869
93	0.1823
94	0.1781
95	0.1741
96	0.1705
97	0.1671
98	0.164
99	0.1611
100	0.1584
101	0.1558
102	0.1535
103	0.1512
104	0.1492
105	0.1472
106	0.1454
107	0.1437
108	0.1421
109	0.1406
110	0.1391
111	0.1378
112	0.1365
113	0.1353
114	0.1342
115	0.1331
116	0.1321
117	0.1312
118	0.1303
119	0.1294
120	0.1286
121	0.1278
122	0.1271
123	0.1264
124	0.1257
125	0.1251
126	0.1245
127	0.1239
128	0.1233
129	0.1228
130	0.1223
131	0.1218
132	0.1213
133	0.1209
134	0.1205
135	0.12
136	0.1197
137	0.1193
138	0.1189
139	0.1186
140	0.1182
141	0.1179
142	0.1176
143	0.1173
144	0.117
145	0.1167
146	0.1164
147	0.1162
148	0.1159
149	0.1157
150	0.1154
151	0.0813
152	0.0813
153	0.0813
154	0.0813
155	0.0812
156	0.0812
157	0.0812
158	0.0811
159	0.0811
160	0.081
161	0.0809
162	0.0808
163	0.0808
164	0.0806
165	0.0805
166	0.0804
167	0.0802
168	0.08
169	0.0798
170	0.0796
171	0.0794
172	0.0791
173	0.0789
174	0.0786
175	0.0783
176	0.0781
177	0.0778
178	0.0775
179	0.0773
180	0.077
181	0.0767
182	0.0765
183	0.0762
184	0.0759
185	0.0756
186	0.0754
187	0.0751
188	0.0749
189	0.0746
190	0.0744
191	0.0741
192	0.0739
193	0.0737
194	0.0735
195	0.0732
196	0.073
197	0.0728
198	0.0726
199	0.0725
200	0.0723
201	0.0721
202	0.0719
203	0.0718
204	0.0716
205	0.0714
206	0.0713
207	0.0711
208	0.071
209	0.0709
210	0.0707
211	0.0706
212	0.0705
213	0.0703
214	0.0702
215	0.0701
216	0.07
217	0.0699
218	0.0697
219	0.0696
220	0.0695
221	0.0694
222	0.0693
223	0.0692
224	0.0691
225	0.069
226	0.0487
227	0.0486
228	0.0485
229	0.0484
230	0.0484
231	0.0483
232	0.0483
233	0.0482
234	0.0482
235	0.0482
236	0.0481
237	0.0481
238	0.0481
239	0.048
240	0.048
241	0.048
242	0.0479
243	0.0479
244	0.0479
245	0.0479
246	0.0479
247	0.0478
248	0.0478
249	0.0478
250	0.0478
251	0.0478
252	0.0477
253	0.0477
254	0.0477
255	0.0477
256	0.0477
257	0.0477
258	0.0476
259	0.0476
260	0.0476
261	0.0476
262	0.0476
263	0.0476
264	0.0476
265	0.0475
266	0.0475
267	0.0475
268	0.0475
269	0.0475
270	0.0475
271	0.0474
272	0.0474
273	0.0474
274	0.0474
275	0.0473
276	0.0473
277	0.0473
278	0.0473
279	0.0473
280	0.0472
281	0.0472
282	0.0472
283	0.0472
284	0.0472
285	0.0472
286	0.0472
287	0.0471
288	0.0471
289	0.0471
290	0.0471
291	0.0471
292	0.0471
293	0.0471
294	0.047
295	0.047
296	0.047
297	0.047
298	0.047
299	0.047
300	0.047
301	0.0409
302	0.0408
303	0.0408
304	0.0408
305	0.0408
306	0.0408
307	0.0408
308	0.0408
309	0.0407
310	0.0407
311	0.0407
312	0.0407
313	0.0407
314	0.0407
315	0.0408
316	0.0408
317	0.0408
318	0.0408
319	0.0408
320	0.0408
321	0.0408
322	0.0408
323	0.0408
324	0.0408
325	0.0408
326	0.0408
327	0.0408
328	0.0408
329	0.0408
330	0.0408
331	0.0408
332	0.0408
333	0.0408
334	0.0408
335	0.0408
336	0.0408
337	0.0408
338	0.0408
339	0.0408
340	0.0408
341	0.0408
342	0.0408
343	0.0408
344	0.0408
345	0.0408
346	0.0408
347	0.0408
348	0.0408
349	0.0408
350	0.0408
351	0.0408
352	0.0408
353	0.0408
354	0.0408
355	0.0408
356	0.0408
357	0.0408
358	0.0408
359	0.0408
360	0.0408
361	0.0408
362	0.0408
363	0.0408
364	0.0408
365	0.0408
366	0.0408
367	0.0408
368	0.0408
369	0.0408
370	0.0408
371	0.0408
372	0.0408
373	0.0408
374	0.0408
375	0.0408
376	0.0397
377	0.0397
378	0.0397
379	0.0397
380	0.0397
381	0.0397
382	0.0397
383	0.0397
384	0.0397
385	0.0397
386	0.0397
387	0.0397
388	0.0397
389	0.0397
390	0.0397
391	0.0398
392	0.0398
393	0.0398
394	0.0398
395	0.0398
396	0.0398
397	0.0398
398	0.0398
399	0.0398
400	0.0398

==> MBB3D11Mgraph.txt <==
1	10
2	10.0823
3	10.1654
4	10.2576
5	10.3602
6	10.4743
7	10.6015
8	10.7434
9	10.902
10	11.0795
11	11.2785
12	11.502
13	11.7499
14	12.0062
15	12.273
16	12.5662
17	12.8503
18	13.127
19	13.3974
20	13.6932
21	14.0275
22	14.3948
23	14.776
24	15.1569
25	15.5424
26	15.9359
27	16.3597
28	16.8533
29	17.4362
30	18.1349
31	18.9952
32	20.0944
33	21.5387
34	23.4766
35	26.0452
36	27.0922
37	26.8868
38	26.032
39	24.7544
40	23.1899
41	21.4255
42	19.5102
43	17.5322
44	15.6864
45	13.9742
46	12.4373
47	11.0626
48	9.7963
49	8.6238
50	7.5542
51	6.5928
52	5.7358
53	4.9762
54	4.3063
55	3.7198
56	3.2092
57	2.768
58	2.3902
59	2.0688
60	1.7966
61	1.5669
62	1.3732
63	1.2098
64	1.0718
65	0.955
66	0.8558
67	0.7713
68	0.6989
69	0.6367
70	0.5829
71	0.5363
72	0.4957
73	0.4602
74	0.429
75	0.4014
76	0.2784
77	0.264
78	0.2512
79	0.2397
80	0.2294
81	0.2202
82	0.2118
83	0.2042
84	0.1973
85	0.191
86	0.1853
87	0.18
88	0.1752
89	0.1707
90	0.1667
91	0.1629
92	0.1594
93	0.1562
94	0.1532
95	0.1504
96	0.1478
97	0.1454
98	0.1431
99	0.141
100	0.139
101	0.1371
102	0.1354
103	0.1337
104	0.1322
105	0.1307
106	0.1293
107	0.128
108	0.1267
109	0.1256
110	0.1245
111	0.1234
112	0.1224
113	0.1214
114	0.1205
115	0.1197
116	0.1189
117	0.1181
118	0.1173
119	0.1166
120	0.1159
121	0.1153
122	0.1147
123	0.1141
124	0.1135
125	0.113
126	0.1125
127	0.112
128	0.1115
129	0.111
130	0.1106
131	0.1102
132	0.1097
133	0.1094
134	0.109
135	0.1086
136	0.1082
137	0.1079
138	0.1076
139	0.1072
140	0.1069
141	0.1066
142	0.1063
143	0.106
144	0.1057
145	0.1054
146	0.1052
147	0.1049
148	0.1046
149	0.1044
150	0.1042
151	0.0773
152	0.0772
153	0.0771
154	0.0771
155	0.077
156	0.0769
157	0.0769
158	0.0768
159	0.0768
160	0.0767
161	0.0766
162	0.0766
163	0.0765
164	0.0765
165	0.0764
166	0.0763
167	0.0763
168	0.0762
169	0.0761
170	0.076
171	0.076
172	0.0759
173	0.0758
174	0.0757
175	0.0756
176	0.0755
177	0.0754
178	0.0753
179	0.0752
180	0.0751
181	0.075
182	0.0749
183	0.0748
184	0.0747
185	0.0746
186	0.0745
187	0.0744
188	0.0743
189	0.0742
190	0.0741
191	0.074
192	0.0739
193	0.0738
194	0.0737
195	0.0737
196	0.0736
197	0.0735
198	0.0734
199	0.0733
200	0.0732
201	0.0731
202	0.073
203	0.0729
204	0.0728
205	0.0727
206	0.0726
207	0.0725
208	0.0725
209	0.0724
210	0.0723
211	0.0722
212	0.0721
213	0.072
214	0.072
215	0.0719
216	0.0718
217	0.0717
218	0.0716
219	0.0715
220	0.0714
221	0.0714
222	0.0713
223	0.0712
224	0.0711
225	0.071
226	0.0515
227	0.0513
228	0.0512
229	0.0511
230	0.051
231	0.0509
232	0.0508
233	0.0507
234	0.0507
235	0.0506
236	0.0505
237	0.0505
238	0.0504
239	0.0504
240	0.0503
241	0.0503
242	0.0503
243	0.0502
244	0.0502
245	0.0502
246	0.0501
247	0.0501
248	0.0501
249	0.0501
250	0.05
251	0.05
252	0.05
253	0.0499
254	0.0499
255	0.0499
256	0.0498
257	0.0498
258	0.0498
259	0.0498
260	0.0497
261	0.0497
262	0.0497
263	0.0497
264	0.0496
265	0.0496
266	0.0496
267	0.0496
268	0.0496
269	0.0496
270	0.0496
271	0.0495
272	0.0495
273	0.0495
274	0.0495
275	0.0495
276	0.0495
277	0.0495
278	0.0494
279	0.0494
280	0.0494
281	0.0494
282	0.0494
283	0.0494
284	0.0493
285	0.0493
286	0.0493
287	0.0493
288	0.0493
289	0.0493
290	0.0493
291	0.0493
292	0.0493
293	0.0492
294	0.0492
295	0.0492
296	0.0492
297	0.0492
298	0.0492
299	0.0492
300	0.0492
301	0.0433
302	0.0432
303	0.0432
304	0.0432
305	0.0432
306	0.0432
307	0.0432
308	0.0432
309	0.0432
310	0.0432
311	0.0432
312	0.0432
313	0.0432
314	0.0432
315	0.0432
316	0.0432
317	0.0432
318	0.0432
319	0.0432
320	0.0432
321	0.0432
322	0.0433
323	0.0433
324	0.0433
325	0.0433
326	0.0433
327	0.0433
328	0.0433
329	0.0433
330	0.0433
331	0.0433
332	0.0433
333	0.0433
334	0.0433
335	0.0433
336	0.0433
337	0.0433
338	0.0433
339	0.0433
340	0.0433
341	0.0433
342	0.0433
343	0.0433
344	0.0433
345	0.0433
346	0.0433
347	0.0433
348	0.0433
349	0.0433
350	0.0433
351	0.0433
352	0.0433
353	0.0433
354	0.0433
355	0.0433
356	0.0433
357	0.0433
358	0.0433
359	0.0433
360	0.0433
361	0.0434
362	0.0434
363	0.0434
364	0.0434
365	0.0434
366	0.0434
367	0.0434
368	0.0434
369	0.0434
370	0.0434
371	0.0434
372	0.0434
373	0.0434
374	0.0434
375	0.0434
376	0.0423
377	0.0423
378	0.0423
379	0.0423
380	0.0423
381	0.0423
382	0.0423
383	0.0423
384	0.0424
385	0.0424
386	0.0424
387	0.0424
388	0.0424
389	0.0424
390	0.0424
391	0.0424
392	0.0424
393	0.0424
394	0.0424
395	0.0424
396	0.0424
397	0.0423
398	0.0423
399	0.0423
400	0.0423

==> MBB3D12Mgraph.txt <==
1	10
2	10.0629
3	10.1261
4	10.1963
5	10.274
6	10.3603
7	10.4561
8	10.5627
9	10.6813
10	10.8134
11	10.9609
12	11.1256
13	11.3101
14	11.517
15	11.7496
16	11.9904
17	12.2161
18	12.4284
19	12.6285
20	12.8175
21	12.9962
22	13.1651
23	13.3247
24	13.494
25	13.6914
26	13.9229
27	14.1964
28	14.5224
29	14.9146
30	15.392
31	15.981
32	16.7202
33	17.6674
34	18.9145
35	20.6169
36	22.9354
37	23.4829
38	23.2021
39	22.4213
40	21.3276
41	20.0523
42	18.694
43	17.3125
44	15.9281
45	14.5395
46	13.1607
47	11.8672
48	10.7189
49	9.7069
50	8.8061
51	7.9734
52	7.1896
53	6.4589
54	5.7811
55	5.155
56	4.5783
57	4.0484
58	3.5663
59	3.133
60	2.748
61	2.4093
62	2.1136
63	1.8573
64	1.6363
65	1.4466
66	1.2842
67	1.1451
68	1.0259
69	0.9235
70	0.8354
71	0.7592
72	0.6931
73	0.6355
74	0.5853
75	0.5412
76	0.3733
77	0.3485
78	0.3268
79	0.3077
80	0.2908
81	0.2757
82	0.2622
83	0.2501
84	0.2392
85	0.2294
86	0.2205
87	0.2124
88	0.205
89	0.1982
90	0.192
91	0.1863
92	0.1811
93	0.1762
94	0.1717
95	0.1676
96	0.1637
97	0.1601
98	0.1567
99	0.1536
100	0.1506
101	0.1478
102	0.1452
103	0.1428
104	0.1404
105	0.1383
106	0.1362
107	0.1342
108	0.1324
109	0.1307
110	0.129
111	0.1275
112	0.126
113	0.1246
114	0.1233
115	0.122
116	0.1208
117	0.1197
118	0.1186
119	0.1176
120	0.1166
121	0.1156
122	0.1147
123	0.1139
124	0.113
125	0.1122
126	0.1115
127	0.1107
128	0.11
129	0.1094
130	0.1087
131	0.1081
132	0.1075
133	0.1069
134	0.1063
135	0.1058
136	0.1053
137	0.1048
138	0.1043
139	0.1038
140	0.1033
141	0.1028
142	0.1023
143	0.1019
144	0.1014
145	0.1009
146	0.1005
147	0.1
148	0.0996
149	0.0991
150	0.0987
151	0.0745
152	0.0741
153	0.0738
154	0.0735
155	0.0733
156	0.073
157	0.0728
158	0.0725
159	0.0723
160	0.0721
161	0.0719
162	0.0717
163	0.0716
164	0.0714
165	0.0712
166	0.0711
167	0.0709
168	0.0708
169	0.0706
170	0.0705
171	0.0704
172	0.0703
173	0.0701
174	0.07
175	0.0699
176	0.0698
177	0.0697
178	0.0696
179	0.0695
180	0.0694
181	0.0694
182	0.0693
183	0.0692
184	0.0691
185	0.069
186	0.069
187	0.0689
188	0.0688
189	0.0688
190	0.0687
191	0.0687
192	0.0686
193	0.0685
194	0.0685
195	0.0684
196	0.0684
197	0.0683
198	0.0683
199	0.0683
200	0.0682
201	0.0682
202	0.0681
203	0.0681
204	0.0681
205	0.068
206	0.068
207	0.0679
208	0.0679
209	0.0679
210	0.0679
211	0.0678
212	0.0678
213	0.0678
214	0.0677
215	0.0677
216	0.0677
217	0.0677
218	0.0676
219	0.0676
220	0.0676
221	0.0676
222	0.0675
223	0.0675
224	0.0675
225	0.0675
226	0.0523
227	0.0523
228	0.0522
229	0.0521
230	0.0521
231	0.0521
232	0.052
233	0.052
234	0.052
235	0.0519
236	0.0519
237	0.0519
238	0.0519
239	0.0518
240	0.0518
241	0.0518
242	0.0518
243	0.0518
244	0.0518
245	0.0518
246	0.0517
247	0.0517
248	0.0517
249	0.0517
250	0.0517
251	0.0517
252	0.0517
253	0.0516
254	0.0516
255	0.0516
256	0.0516
257	0.0516
258	0.0516
259	0.0516
260	0.0516
261	0.0515
262	0.0515
263	0.0515
264	0.0515
265	0.0515
266	0.0515
267	0.0515
268	0.0514
269	0.0514
270	0.0514
271	0.0514
272	0.0514
273	0.0514
274	0.0514
275	0.0514
276	0.0514
277	0.0513
278	0.0513
279	0.0513
280	0.0513
281	0.0513
282	0.0513
283	0.0513
284	0.0513
285	0.0513
286	0.0513
287	0.0513
288	0.0513
289	0.0512
290	0.0512
291	0.0512
292	0.0512
293	0.0512
294	0.0512
295	0.0512
296	0.0512
297	0.0512
298	0.0512
299	0.0512
300	0.0512
301	0.0465
302	0.0465
303	0.0465
304	0.0464
305	0.0464
306	0.0464
307	0.0464
308	0.0464
309	0.0464
310	0.0464
311	0.0464
312	0.0464
313	0.0464
314	0.0464
315	0.0463
316	0.0463
317	0.0463
318	0.0463
319	0.0463
320	0.0463
321	0.0463
322	0.0463
323	0.0463
324	0.0463
325	0.0463
326	0.0463
327	0.0463
328	0.0463
329	0.0463
330	0.0463
331	0.0463
332	0.0463
333	0.0463
334	0.0463
335	0.0463
336	0.0463
337	0.0463
338	0.0463
339	0.0463
340	0.0463
341	0.0463
342	0.0463
343	0.0463
344	0.0463
345	0.0463
346	0.0463
347	0.0463
348	0.0463
349	0.0463
350	0.0463
351	0.0463
352	0.0463
353	0.0463
354	0.0463
355	0.0463
356	0.0463
357	0.0463
358	0.0463
359	0.0463
360	0.0463
361	0.0463
362	0.0463
363	0.0463
364	0.0463
365	0.0463
366	0.0463
367	0.0463
368	0.0463
369	0.0463
370	0.0463
371	0.0463
372	0.0463
373	0.0463
374	0.0463
375	0.0463
376	0.0455
377	0.0455
378	0.0455
379	0.0455
380	0.0455
381	0.0455
382	0.0455
383	0.0455
384	0.0455
385	0.0455
386	0.0455
387	0.0455
388	0.0455
389	0.0455
390	0.0455
391	0.0455
392	0.0455
393	0.0455
394	0.0455
395	0.0455
396	0.0455
397	0.0455
398	0.0455
399	0.0455
400	0.0455

==> MBB3D13Mgraph.txt <==
1	10
2	10.0417
3	10.0835
4	10.1297
5	10.1807
6	10.2371
7	10.2994
8	10.3684
9	10.4446
10	10.5291
11	10.6226
12	10.7263
13	10.8414
14	10.9691
15	11.111
16	11.2688
17	11.4298
18	11.5917
19	11.7553
20	11.9353
21	12.1207
22	12.296
23	12.4623
24	12.6203
25	12.7705
26	12.9135
27	13.0495
28	13.205
29	13.3858
30	13.5971
31	13.8454
32	14.1235
33	14.4014
34	14.6518
35	14.8771
36	15.0786
37	15.2567
38	15.411
39	15.5892
40	15.8215
41	16.1256
42	16.5232
43	17.0389
44	17.6941
45	18.2609
46	18.4789
47	18.3411
48	17.8173
49	16.8594
50	15.5884
51	14.3125
52	13.4033
53	12.7412
54	12.2579
55	11.9333
56	11.7419
57	11.6568
58	11.6876
59	11.8282
60	12.0773
61	11.7951
62	11.2888
63	10.58
64	9.7927
65	9.0369
66	8.3762
67	7.8066
68	7.2875
69	6.8062
70	6.3424
71	5.8757
72	5.4035
73	4.9372
74	4.4823
75	4.036
76	4.1455
77	3.3625
78	2.73
79	2.2371
80	1.8573
81	1.5608
82	1.3264
83	1.1387
84	0.9867
85	0.8619
86	0.7588
87	0.6736
88	0.6028
89	0.5437
90	0.494
91	0.4519
92	0.4159
93	0.3848
94	0.3579
95	0.3345
96	0.3138
97	0.2956
98	0.2795
99	0.2651
100	0.2523
101	0.2408
102	0.2304
103	0.2211
104	0.2126
105	0.2048
106	0.1978
107	0.1913
108	0.1854
109	0.1799
110	0.1749
111	0.1702
112	0.1659
113	0.1619
114	0.1582
115	0.1547
116	0.1515
117	0.1485
118	0.1456
119	0.143
120	0.1405
121	0.1381
122	0.1359
123	0.1339
124	0.1319
125	0.13
126	0.1283
127	0.1266
128	0.125
129	0.1235
130	0.1221
131	0.1208
132	0.1195
133	0.1183
134	0.1171
135	0.116
136	0.115
137	0.114
138	0.113
139	0.1121
140	0.1112
141	0.1104
142	0.1096
143	0.1088
144	0.108
145	0.1073
146	0.1067
147	0.106
148	0.1054
149	0.1048
150	0.1042
151	0.0777
152	0.0775
153	0.0773
154	0.0771
155	0.0769
156	0.0767
157	0.0765
158	0.0763
159	0.0761
160	0.0759
161	0.0758
162	0.0756
163	0.0754
164	0.0753
165	0.0751
166	0.0749
167	0.0748
168	0.0746
169	0.0745
170	0.0743
171	0.0742
172	0.0741
173	0.0739
174	0.0738
175	0.0737
176	0.0736
177	0.0735
178	0.0734
179	0.0733
180	0.0732
181	0.0731
182	0.073
183	0.0729
184	0.0728
185	0.0728
186	0.0727
187	0.0726
188	0.0725
189	0.0725
190	0.0724
191	0.0723
192	0.0722
193	0.0722
194	0.0721
195	0.072
196	0.072
197	0.0719
198	0.0718
199	0.0717
200	0.0717
201	0.0716
202	0.0715
203	0.0715
204	0.0714
205	0.0713
206	0.0712
207	0.0711
208	0.071
209	0.0709
210	0.0708
211	0.0707
212	0.0706
213	0.0705
214	0.0705
215	0.0704
216	0.0703
217	0.0703
218	0.0702
219	0.0702
220	0.0701
221	0.07
222	0.07
223	0.0699
224	0.0699
225	0.0698
226	0.0519
227	0.0518
228	0.0518
229	0.0518
230	0.0518
231	0.0518
232	0.0518
233	0.0518
234	0.0518
235	0.0518
236	0.0518
237	0.0518
238	0.0518
239	0.0517
240	0.0517
241	0.0516
242	0.0516
243	0.0516
244	0.0515
245	0.0515
246	0.0515
247	0.0514
248	0.0514
249	0.0513
250	0.0513
251	0.0513
252	0.0512
253	0.0512
254	0.0511
255	0.0511
256	0.051
257	0.051
258	0.0509
259	0.0509
260	0.0509
261	0.0508
262	0.0508
263	0.0507
264	0.0507
265	0.0507
266	0.0506
267	0.0506
268	0.0505
269	0.0505
270	0.0505
271	0.0504
272	0.0504
273	0.0504
274	0.0503
275	0.0503
276	0.0503
277	0.0502
278	0.0502
279	0.0502
280	0.0501
281	0.0501
282	0.0501
283	0.05
284	0.05
285	0.0499
286	0.0499
287	0.0498
288	0.0498
289	0.0498
290	0.0497
291	0.0497
292	0.0496
293	0.0496
294	0.0496
295	0.0495
296	0.0495
297	0.0495
298	0.0495
299	0.0494
300	0.0494
301	0.0438
302	0.0438
303	0.0437
304	0.0436
305	0.0435
306	0.0435
307	0.0435
308	0.0434
309	0.0434
310	0.0434
311	0.0433
312	0.0433
313	0.0433
314	0.0432
315	0.0432
316	0.0432
317	0.0432
318	0.0432
319	0.0432
320	0.0432
321	0.0432
322	0.0431
323	0.0431
324	0.0431
325	0.0431
326	0.0431
327	0.0431
328	0.0431
329	0.0431
330	0.0431
331	0.0431
332	0.0431
333	0.0431
334	0.0431
335	0.043
336	0.043
337	0.043
338	0.043
339	0.043
340	0.043
341	0.043
342	0.043
343	0.043
344	0.043
345	0.043
346	0.043
347	0.043
348	0.043
349	0.043
350	0.043
351	0.043
352	0.043
353	0.043
354	0.043
355	0.043
356	0.043
357	0.043
358	0.043
359	0.043
360	0.043
361	0.043
362	0.043
363	0.043
364	0.043
365	0.043
366	0.043
367	0.043
368	0.043
369	0.043
370	0.043
371	0.043
372	0.0429
373	0.0429
374	0.0429
375	0.0429
376	0.0419
377	0.0419
378	0.0419
379	0.0419
380	0.0419
381	0.0419
382	0.0419
383	0.0419
384	0.0419
385	0.0419
386	0.0419
387	0.0419
388	0.0419
389	0.0419
390	0.0419
391	0.0419
392	0.0419
393	0.0419
394	0.0419
395	0.0419
396	0.0419
397	0.0419
398	0.0419
399	0.0419
400	0.0419

==> MBB3D14Mgraph.txt <==
1	10
2	10.0267
3	10.0535
4	10.083
5	10.1156
6	10.1514
7	10.191
8	10.2346
9	10.2827
10	10.3358
11	10.3944
12	10.459
13	10.5304
14	10.6093
15	10.6965
16	10.7928
17	10.8993
18	11.017
19	11.1473
20	11.2791
21	11.4031
22	11.5198
23	11.6297
24	11.7332
25	11.8307
26	11.9225
27	12.0088
28	12.0959
29	12.1958
30	12.3109
31	12.444
32	12.5984
33	12.7784
34	12.9892
35	13.2371
36	13.4832
37	13.703
38	13.8994
39	14.0745
40	14.2293
41	14.3644
42	14.4793
43	14.5727
44	14.6414
45	14.6813
46	14.6853
47	14.641
48	14.5275
49	14.3076
50	13.9411
51	13.3664
52	12.5569
53	11.5919
54	10.6878
55	9.8582
56	9.1837
57	8.6863
58	8.34
59	8.1182
60	8.0014
61	7.9759
62	8.0319
63	7.9988
64	7.7384
65	7.3684
66	6.9482
67	6.5387
68	6.1769
69	5.8664
70	5.585
71	5.3074
72	5.0175
73	4.718
74	4.4179
75	4.1202
76	4.6834
77	4.0361
78	3.4993
79	3.0251
80	2.6019
81	2.2302
82	1.911
83	1.6417
84	1.417
85	1.2304
86	1.0753
87	0.9463
88	0.8385
89	0.7479
90	0.6715
91	0.6066
92	0.5512
93	0.5038
94	0.463
95	0.4277
96	0.397
97	0.3703
98	0.3468
99	0.3262
100	0.3079
101	0.2917
102	0.2772
103	0.2642
104	0.2525
105	0.242
106	0.2324
107	0.2238
108	0.2158
109	0.2086
110	0.202
111	0.1959
112	0.1903
113	0.1852
114	0.1804
115	0.176
116	0.172
117	0.1682
118	0.1647
119	0.1614
120	0.1583
121	0.1555
122	0.1528
123	0.1502
124	0.1479
125	0.1456
126	0.1435
127	0.1415
128	0.1396
129	0.1378
130	0.1361
131	0.1345
132	0.133
133	0.1315
134	0.1302
135	0.1289
136	0.1277
137	0.1265
138	0.1254
139	0.1244
140	0.1234
141	0.1225
142	0.1216
143	0.1207
144	0.1199
145	0.1191
146	0.1184
147	0.1177
148	0.117
149	0.1164
150	0.1158
151	0.0872
152	0.0868
153	0.0865
154	0.0861
155	0.0858
156	0.0855
157	0.0852
158	0.085
159	0.0847
160	0.0844
161	0.0842
162	0.0839
163	0.0837
164	0.0834
165	0.0832
166	0.0829
167	0.0827
168	0.0824
169	0.0822
170	0.0819
171	0.0816
172	0.0813
173	0.0811
174	0.0808
175	0.0805
176	0.0802
177	0.0799
178	0.0796
179	0.0794
180	0.0791
181	0.0788
182	0.0785
183	0.0783
184	0.078
185	0.0777
186	0.0774
187	0.0772
188	0.0769
189	0.0766
190	0.0763
191	0.0761
192	0.0758
193	0.0755
194	0.0753
195	0.075
196	0.0748
197	0.0745
198	0.0743
199	0.074
200	0.0738
201	0.0736
202	0.0734
203	0.0732
204	0.073
205	0.0728
206	0.0726
207	0.0724
208	0.0722
209	0.072
210	0.0718
211	0.0717
212	0.0715
213	0.0713
214	0.0712
215	0.071
216	0.0708
217	0.0707
218	0.0705
219	0.0704
220	0.0702
221	0.0701
222	0.0699
223	0.0698
224	0.0697
225	0.0695
226	0.0527
227	0.0525
228	0.0523
229	0.0522
230	0.0521
231	0.052
232	0.0519
233	0.0518
234	0.0517
235	0.0516
236	0.0516
237	0.0515
238	0.0514
239	0.0514
240	0.0513
241	0.0513
242	0.0513
243	0.0512
244	0.0512
245	0.0511
246	0.0511
247	0.0511
248	0.051
249	0.051
250	0.051
251	0.0509
252	0.0509
253	0.0509
254	0.0508
255	0.0508
256	0.0508
257	0.0507
258	0.0507
259	0.0507
260	0.0507
261	0.0506
262	0.0506
263	0.0506
264	0.0505
265	0.0505
266	0.0505
267	0.0504
268	0.0504
269	0.0504
270	0.0504
271	0.0503
272	0.0503
273	0.0503
274	0.0503
275	0.0503
276	0.0502
277	0.0502
278	0.0502
279	0.0502
280	0.0501
281	0.0501
282	0.0501
283	0.0501
284	0.05
285	0.05
286	0.05
287	0.05
288	0.05
289	0.05
290	0.0499
291	0.0499
292	0.0499
293	0.0499
294	0.0498
295	0.0498
296	0.0498
297	0.0498
298	0.0498
299	0.0498
300	0.0497
301	0.0449
302	0.0448
303	0.0447
304	0.0447
305	0.0447
306	0.0447
307	0.0446
308	0.0446
309	0.0446
310	0.0446
311	0.0446
312	0.0446
313	0.0446
314	0.0446
315	0.0446
316	0.0445
317	0.0445
318	0.0445
319	0.0445
320	0.0445
321	0.0445
322	0.0445
323	0.0445
324	0.0445
325	0.0445
326	0.0445
327	0.0445
328	0.0445
329	0.0445
330	0.0445
331	0.0444
332	0.0444
333	0.0444
334	0.0444
335	0.0444
336	0.0444
337	0.0444
338	0.0444
339	0.0444
340	0.0444
341	0.0444
342	0.0444
343	0.0444
344	0.0444
345	0.0444
346	0.0444
347	0.0444
348	0.0444
349	0.0444
350	0.0444
351	0.0444
352	0.0444
353	0.0444
354	0.0444
355	0.0444
356	0.0444
357	0.0444
358	0.0444
359	0.0444
360	0.0444
361	0.0444
362	0.0444
363	0.0444
364	0.0444
365	0.0444
366	0.0444
367	0.0444
368	0.0444
369	0.0444
370	0.0444
371	0.0444
372	0.0443
373	0.0443
374	0.0443
375	0.0443
376	0.0435
377	0.0435
378	0.0435
379	0.0435
380	0.0435
381	0.0435
382	0.0435
383	0.0435
384	0.0435
385	0.0435
386	0.0435
387	0.0435
388	0.0435
389	0.0435
390	0.0435
391	0.0435
392	0.0435
393	0.0435
394	0.0435
395	0.0435
396	0.0435
397	0.0435
398	0.0435
399	0.0435
400	0.0435

==> MBB3D15Mgraph.txt <==
1	10
2	10.0119
3	10.0237
4	10.0368
5	10.0511
6	10.0669
7	10.0843
8	10.1034
9	10.1245
10	10.1476
11	10.1731
12	10.2011
13	10.2319
14	10.2658
15	10.3031
16	10.3442
17	10.3893
18	10.4389
19	10.4934
20	10.5534
21	10.6192
22	10.6915
23	10.7708
24	10.8576
25	10.9388
26	11.015
27	11.0863
28	11.153
29	11.2154
30	11.2736
31	11.3278
32	11.3782
33	11.4333
34	11.4961
35	11.5677
36	11.6495
37	11.7431
38	11.8474
39	11.9412
40	12.0253
41	12.1003
42	12.1667
43	12.2248
44	12.2749
45	12.3169
46	12.3506
47	12.3753
48	12.3899
49	12.3927
50	12.3828
51	12.3559
52	12.3059
53	12.2271
54	12.1078
55	11.9315
56	11.6772
57	11.3277
58	10.8613
59	10.2533
60	9.7117
61	9.0899
62	8.3978
63	7.6615
64	7.0007
65	6.5867
66	6.3425
67	6.2321
68	6.2307
69	6.3204
70	6.4847
71	6.7088
72	6.9414
73	7.17
74	7.4107
75	7.6614
76	7.6464
77	7.9983
78	8.369
79	8.76
80	9.1697
81	9.5432
82	9.8779
83	10.1979
84	10.5219
85	10.8641
86	11.2362
87	11.6501
88	12.1178
89	12.651
90	13.2631
91	13.9471
92	14.7099
93	15.5736
94	16.5591
95	17.689
96	18.6849
97	19.3805
98	19.8733
99	20.2701
100	20.3251
101	19.6903
102	18.2448
103	16.3261
104	14.3781
105	12.6904
106	11.2909
107	10.1022
108	9.0415
109	8.0231
110	6.9584
111	5.9684
112	5.1522
113	4.4688
114	3.8843
115	3.3814
116	2.9474
117	2.5722
118	2.2476
119	1.9676
120	1.7269
121	1.5204
122	1.3433
123	1.1913
124	1.0606
125	0.9481
126	0.851
127	0.7669
128	0.6938
129	0.6302
130	0.5745
131	0.5258
132	0.483
133	0.4454
134	0.4123
135	0.3831
136	0.3574
137	0.3345
138	0.3143
139	0.2962
140	0.2801
141	0.2656
142	0.2526
143	0.2408
144	0.2302
145	0.2206
146	0.2119
147	0.204
148	0.1967
149	0.1901
150	0.1841
151	0.1199
152	0.117
153	0.1143
154	0.1119
155	0.1097
156	0.1077
157	0.1059
158	0.1041
159	0.1026
160	0.1011
161	0.0997
162	0.0984
163	0.0972
164	0.0961
165	0.095
166	0.094
167	0.0931
168	0.0922
169	0.0913
170	0.0905
171	0.0897
172	0.089
173	0.0883
174	0.0876
175	0.087
176	0.0864
177	0.0858
178	0.0853
179	0.0847
180	0.0843
181	0.0838
182	0.0833
183	0.0829
184	0.0825
185	0.0821
186	0.0817
187	0.0814
188	0.081
189	0.0807
190	0.0804
191	0.0801
192	0.0799
193	0.0796
194	0.0793
195	0.0791
196	0.0788
197	0.0786
198	0.0784
199	0.0782
200	0.078
201	0.0778
202	0.0776
203	0.0774
204	0.0773
205	0.0771
206	0.0769
207	0.0768
208	0.0766
209	0.0764
210	0.0763
211	0.0761
212	0.076
213	0.0758
214	0.0757
215	0.0756
216	0.0754
217	0.0753
218	0.0752
219	0.0751
220	0.075
221	0.0749
222	0.0748
223	0.0747
224	0.0746
225	0.0746
226	0.0578
227	0.0577
228	0.0575
229	0.0574
230	0.0573
231	0.0572
232	0.0571
233	0.057
234	0.057
235	0.0569
236	0.0568
237	0.0568
238	0.0567
239	0.0567
240	0.0566
241	0.0566
242	0.0565
243	0.0565
244	0.0565
245	0.0564
246	0.0564
247	0.0564
248	0.0563
249	0.0563
250	0.0563
251	0.0562
252	0.0562
253	0.0562
254	0.0561
255	0.0561
256	0.0561
257	0.0561
258	0.056
259	0.056
260	0.056
261	0.056
262	0.0559
263	0.0559
264	0.0559
265	0.0559
266	0.0558
267	0.0558
268	0.0558
269	0.0557
270	0.0557
271	0.0557
272	0.0557
273	0.0556
274	0.0556
275	0.0556
276	0.0556
277	0.0555
278	0.0555
279	0.0555
280	0.0554
281	0.0554
282	0.0554
283	0.0553
284	0.0553
285	0.0553
286	0.0552
287	0.0552
288	0.0552
289	0.0551
290	0.0551
291	0.0551
292	0.0551
293	0.0551
294	0.055
295	0.055
296	0.055
297	0.055
298	0.055
299	0.055
300	0.0549
301	0.0492
302	0.0491
303	0.0491
304	0.0491
305	0.0491
306	0.0491
307	0.049
308	0.049
309	0.049
310	0.049
311	0.049
312	0.049
313	0.0489
314	0.0489
315	0.0489
316	0.0489
317	0.0488
318	0.0488
319	0.0488
320	0.0488
321	0.0488
322	0.0488
323	0.0488
324	0.0487
325	0.0487
326	0.0487
327	0.0487
328	0.0487
329	0.0487
330	0.0487
331	0.0487
332	0.0487
333	0.0487
334	0.0487
335	0.0487
336	0.0487
337	0.0487
338	0.0487
339	0.0487
340	0.0487
341	0.0487
342	0.0487
343	0.0487
344	0.0487
345	0.0487
346	0.0487
347	0.0487
348	0.0487
349	0.0487
350	0.0487
351	0.0487
352	0.0487
353	0.0487
354	0.0487
355	0.0487
356	0.0487
357	0.0487
358	0.0487
359	0.0486
360	0.0486
361	0.0486
362	0.0486
363	0.0486
364	0.0486
365	0.0486
366	0.0486
367	0.0486
368	0.0486
369	0.0486
370	0.0486
371	0.0486
372	0.0486
373	0.0486
374	0.0486
375	0.0486
376	0.0475
377	0.0475
378	0.0475
379	0.0475
380	0.0475
381	0.0475
382	0.0475
383	0.0475
384	0.0475
385	0.0475
386	0.0475
387	0.0475
388	0.0475
389	0.0475
390	0.0475
391	0.0475
392	0.0475
393	0.0475
394	0.0475
395	0.0475
396	0.0475
397	0.0475
398	0.0475
399	0.0475
400	0.0475

==> MBB3D1Mvf20x1graph.txt <==
1	0.3624
2	0.3743
3	0.3868
4	0.4011
5	0.4177
6	0.4369
7	0.4595
8	0.4861
9	0.5178
10	0.5558
11	0.6018
12	0.6583
13	0.7286
14	0.8173
15	0.9315
16	1.0102
17	1.0618
18	1.0967
19	1.1199
20	1.1342
21	1.1417
22	1.1443
23	1.1434
24	1.1402
25	1.1356
26	1.1304
27	1.1252
28	1.1203
29	1.1158
30	1.112
31	1.1088
32	1.1062
33	1.1037
34	1.1014
35	1.0991
36	1.0965
37	1.0933
38	1.0895
39	1.0849
40	1.0795
41	1.0732
42	1.0653
43	1.0551
44	1.0415
45	1.0234
46	1.0006
47	0.9732
48	0.9418
49	0.9073
50	0.871
51	0.8342
52	0.7978
53	0.7626
54	0.7292
55	0.6976
56	0.6679
57	0.6403
58	0.6146
59	0.5908
60	0.5688
61	0.5485
62	0.5296
63	0.5122
64	0.4961
65	0.4812
66	0.4674
67	0.4546
68	0.4426
69	0.4316
70	0.4212
71	0.4116
72	0.4025
73	0.3941
74	0.3861
75	0.3787
76	0.3474
77	0.3402
78	0.3337
79	0.3277
80	0.3222
81	0.317
82	0.3122
83	0.3077
84	0.3035
85	0.2996
86	0.296
87	0.2926
88	0.2894
89	0.2864
90	0.2835
91	0.2809
92	0.2784
93	0.2761
94	0.2739
95	0.2718
96	0.2698
97	0.268
98	0.2662
99	0.2646
100	0.263
101	0.2615
102	0.2601
103	0.2588
104	0.2575
105	0.2563
106	0.2552
107	0.2541
108	0.2531
109	0.2522
110	0.2512
111	0.2504
112	0.2495
113	0.2487
114	0.248
115	0.2473
116	0.2466
117	0.2459
118	0.2453
119	0.2447
120	0.2441
121	0.2436
122	0.2431
123	0.2426
124	0.2421
125	0.2416
126	0.2412
127	0.2408
128	0.2404
129	0.24
130	0.2396
131	0.2393
132	0.2389
133	0.2386
134	0.2383
135	0.238
136	0.2377
137	0.2374
138	0.2372
139	0.2369
140	0.2367
141	0.2365
142	0.2362
143	0.236
144	0.2358
145	0.2356
146	0.2354
147	0.2352
148	0.2351
149	0.2349
150	0.2347
151	0.205
152	0.2045
153	0.2041
154	0.2037
155	0.2034
156	0.2031
157	0.2028
158	0.2025
159	0.2023
160	0.202
161	0.2018
162	0.2016
163	0.2014
164	0.2011
165	0.2009
166	0.2008
167	0.2006
168	0.2004
169	0.2002
170	0.2
171	0.1999
172	0.1997
173	0.1996
174	0.1994
175	0.1993
176	0.1991
177	0.199
178	0.1989
179	0.1987
180	0.1986
181	0.1985
182	0.1984
183	0.1983
184	0.1982
185	0.1981
186	0.198
187	0.1979
188	0.1979
189	0.1978
190	0.1977
191	0.1976
192	0.1976
193	0.1975
194	0.1974
195	0.1974
196	0.1973
197	0.1973
198	0.1972
199	0.1971
200	0.1971
201	0.197
202	0.197
203	0.197
204	0.1969
205	0.1969
206	0.1968
207	0.1968
208	0.1967
209	0.1967
210	0.1967
211	0.1966
212	0.1966
213	0.1966
214	0.1965
215	0.1965
216	0.1965
217	0.1964
218	0.1964
219	0.1964
220	0.1964
221	0.1963
222	0.1963
223	0.1963
224	0.1963
225	0.1963
226	0.1681
227	0.1677
228	0.1676
229	0.1674
230	0.1673
231	0.1671
232	0.167
233	0.1669
234	0.1668
235	0.1667
236	0.1666
237	0.1665
238	0.1665
239	0.1664
240	0.1663
241	0.1663
242	0.1662
243	0.1661
244	0.1661
245	0.166
246	0.166
247	0.1659
248	0.1659
249	0.1658
250	0.1658
251	0.1657
252	0.1657
253	0.1656
254	0.1656
255	0.1655
256	0.1655
257	0.1655
258	0.1654
259	0.1654
260	0.1654
261	0.1654
262	0.1653
263	0.1653
264	0.1653
265	0.1652
266	0.1652
267	0.1652
268	0.1652
269	0.1652
270	0.1651
271	0.1651
272	0.1651
273	0.1651
274	0.1651
275	0.1651
276	0.165
277	0.165
278	0.165
279	0.165
280	0.165
281	0.165
282	0.165
283	0.1649
284	0.1649
285	0.1649
286	0.1649
287	0.1649
288	0.1649
289	0.1649
290	0.1649
291	0.1649
292	0.1648
293	0.1648
294	0.1648
295	0.1648
296	0.1648
297	0.1648
298	0.1648
299	0.1648
300	0.1648
301	0.1535
302	0.1532
303	0.1531
304	0.1531
305	0.153
306	0.153
307	0.1529
308	0.1529
309	0.1528
310	0.1528
311	0.1528
312	0.1527
313	0.1527
314	0.1527
315	0.1527
316	0.1527
317	0.1527
318	0.1526
319	0.1526
320	0.1526
321	0.1526
322	0.1526
323	0.1526
324	0.1526
325	0.1526
326	0.1525
327	0.1525
328	0.1525
329	0.1525
330	0.1525
331	0.1525
332	0.1525
333	0.1525
334	0.1525
335	0.1525
336	0.1525
337	0.1525
338	0.1525
339	0.1525
340	0.1524
341	0.1524
342	0.1524
343	0.1524
344	0.1524
345	0.1524
346	0.1524
347	0.1524
348	0.1524
349	0.1524
350	0.1524
351	0.1524
352	0.1524
353	0.1524
354	0.1524
355	0.1524
356	0.1524
357	0.1524
358	0.1524
359	0.1524
360	0.1524
361	0.1524
362	0.1524
363	0.1524
364	0.1524
365	0.1524
366	0.1524
367	0.1524
368	0.1524
369	0.1524
370	0.1524
371	0.1524
372	0.1524
373	0.1524
374	0.1524
375	0.1524
376	0.1504
377	0.1504
378	0.1504
379	0.1504
380	0.1504
381	0.1504
382	0.1504
383	0.1504
384	0.1504
385	0.1504
386	0.1504
387	0.1504
388	0.1504
389	0.1504
390	0.1504
391	0.1504
392	0.1504
393	0.1504
394	0.1504
395	0.1504
396	0.1504
397	0.1504
398	0.1504
399	0.1504
400	0.1504

==> MBB3D1Mvf30x1graph.txt <==
1	0.3624
2	0.3738
3	0.3856
4	0.3991
5	0.4148
6	0.433
7	0.4542
8	0.4791
9	0.5086
10	0.5438
11	0.5863
12	0.638
13	0.6655
14	0.6824
15	0.6923
16	0.697
17	0.6976
18	0.6946
19	0.6888
20	0.6807
21	0.6708
22	0.6596
23	0.6475
24	0.6347
25	0.6217
26	0.6086
27	0.5956
28	0.583
29	0.5708
30	0.5591
31	0.5481
32	0.5375
33	0.5276
34	0.5181
35	0.509
36	0.5003
37	0.4918
38	0.4836
39	0.4756
40	0.4677
41	0.4599
42	0.452
43	0.4441
44	0.436
45	0.4275
46	0.4185
47	0.4085
48	0.3974
49	0.3854
50	0.3728
51	0.3598
52	0.3469
53	0.3344
54	0.3224
55	0.3109
56	0.3002
57	0.2901
58	0.2808
59	0.2721
60	0.264
61	0.2565
62	0.2496
63	0.2432
64	0.2373
65	0.2318
66	0.2267
67	0.222
68	0.2176
69	0.2135
70	0.2097
71	0.2062
72	0.2028
73	0.1997
74	0.1968
75	0.194
76	0.1789
77	0.1766
78	0.1744
79	0.1724
80	0.1705
81	0.1688
82	0.1671
83	0.1656
84	0.1641
85	0.1627
86	0.1614
87	0.1602
88	0.159
89	0.1579
90	0.1569
91	0.1559
92	0.155
93	0.1541
94	0.1533
95	0.1525
96	0.1518
97	0.1511
98	0.1504
99	0.1498
100	0.1492
101	0.1486
102	0.148
103	0.1475
104	0.147
105	0.1466
106	0.1461
107	0.1457
108	0.1453
109	0.1449
110	0.1446
111	0.1442
112	0.1439
113	0.1436
114	0.1433
115	0.143
116	0.1428
117	0.1425
118	0.1423
119	0.142
120	0.1418
121	0.1416
122	0.1414
123	0.1412
124	0.141
125	0.1408
126	0.1407
127	0.1405
128	0.1404
129	0.1402
130	0.1401
131	0.1399
132	0.1398
133	0.1397
134	0.1396
135	0.1395
136	0.1394
137	0.1393
138	0.1392
139	0.1391
140	0.139
141	0.1389
142	0.1388
143	0.1387
144	0.1386
145	0.1386
146	0.1385
147	0.1384
148	0.1384
149	0.1383
150	0.1382
151	0.1238
152	0.1237
153	0.1236
154	0.1235
155	0.1234
156	0.1233
157	0.1232
158	0.1231
159	0.1231
160	0.123
161	0.1229
162	0.1229
163	0.1228
164	0.1228
165	0.1227
166	0.1226
167	0.1226
168	0.1225
169	0.1225
170	0.1225
171	0.1224
172	0.1224
173	0.1223
174	0.1223
175	0.1223
176	0.1222
177	0.1222
178	0.1222
179	0.1221
180	0.1221
181	0.1221
182	0.1221
183	0.122
184	0.122
185	0.122
186	0.122
187	0.1219
188	0.1219
189	0.1219
190	0.1219
191	0.1219
192	0.1218
193	0.1218
194	0.1218
195	0.1218
196	0.1218
197	0.1218
198	0.1217
199	0.1217
200	0.1217
201	0.1217
202	0.1217
203	0.1217
204	0.1217
205	0.1216
206	0.1216
207	0.1216
208	0.1216
209	0.1216
210	0.1216
211	0.1216
212	0.1216
213	0.1216
214	0.1215
215	0.1215
216	0.1215
217	0.1215
218	0.1215
219	0.1215
220	0.1215
221	0.1215
222	0.1215
223	0.1215
224	0.1215
225	0.1215
226	0.1077
227	0.1076
228	0.1075
229	0.1074
230	0.1074
231	0.1073
232	0.1073
233	0.1072
234	0.1072
235	0.1071
236	0.1071
237	0.1071
238	0.1071
239	0.107
240	0.107
241	0.107
242	0.1069
243	0.1069
244	0.1069
245	0.1069
246	0.1068
247	0.1068
248	0.1068
249	0.1068
250	0.1068
251	0.1067
252	0.1067
253	0.1067
254	0.1067
255	0.1067
256	0.1066
257	0.1066
258	0.1066
259	0.1066
260	0.1066
261	0.1066
262	0.1066
263	0.1065
264	0.1065
265	0.1065
266	0.1065
267	0.1065
268	0.1065
269	0.1065
270	0.1065
271	0.1064
272	0.1064
273	0.1064
274	0.1064
275	0.1064
276	0.1064
277	0.1064
278	0.1064
279	0.1064
280	0.1064
281	0.1063
282	0.1063
283	0.1063
284	0.1063
285	0.1063
286	0.1063
287	0.1063
288	0.1063
289	0.1063
290	0.1063
291	0.1063
292	0.1062
293	0.1062
294	0.1062
295	0.1062
296	0.1062
297	0.1062
298	0.1062
299	0.1062
300	0.1062
301	0.1006
302	0.1005
303	0.1005
304	0.1004
305	0.1004
306	0.1004
307	0.1003
308	0.1003
309	0.1003
310	0.1003
311	0.1002
312	0.1002
313	0.1002
314	0.1002
315	0.1002
316	0.1002
317	0.1002
318	0.1002
319	0.1001
320	0.1001
321	0.1001
322	0.1001
323	0.1001
324	0.1001
325	0.1001
326	0.1001
327	0.1001
328	0.1001
329	0.1001
330	0.1001
331	0.1001
332	0.1001
333	0.1001
334	0.1
335	0.1
336	0.1
337	0.1
338	0.1
339	0.1
340	0.1
341	0.1
342	0.1
343	0.1
344	0.1
345	0.1
346	0.1
347	0.1
348	0.1
349	0.1
350	0.1
351	0.1
352	0.1
353	0.1
354	0.1
355	0.1
356	0.1
357	0.1
358	0.1
359	0.1
360	0.1
361	0.1
362	0.1
363	0.1
364	0.1
365	0.1
366	0.1
367	0.1
368	0.1
369	0.1
370	0.1
371	0.1
372	0.1
373	0.1
374	0.1
375	0.1
376	0.0989
377	0.0989
378	0.0989
379	0.0989
380	0.0989
381	0.0989
382	0.0989
383	0.0989
384	0.0989
385	0.0989
386	0.0989
387	0.0989
388	0.0989
389	0.0989
390	0.0989
391	0.0989
392	0.0989
393	0.0989
394	0.0989
395	0.0989
396	0.0989
397	0.0989
398	0.0989
399	0.0989
400	0.0989

==> MBB3D2Mgraph.txt <==
1	1.7395
2	1.7906
3	1.8437
4	1.9044
5	1.9742
6	2.0548
7	2.1382
8	2.1787
9	2.2011
10	2.2113
11	2.2117
12	2.2036
13	2.1879
14	2.1654
15	2.1366
16	2.1019
17	2.0618
18	2.0167
19	1.9673
20	1.9139
21	1.8572
22	1.7976
23	1.7358
24	1.6722
25	1.6074
26	1.542
27	1.4768
28	1.4123
29	1.3492
30	1.2879
31	1.2285
32	1.171
33	1.1154
34	1.0616
35	1.0094
36	0.9589
37	0.91
38	0.8628
39	0.8173
40	0.7739
41	0.7326
42	0.6935
43	0.6567
44	0.6221
45	0.5897
46	0.5592
47	0.5307
48	0.5038
49	0.4786
50	0.4547
51	0.4321
52	0.4105
53	0.3901
54	0.371
55	0.3532
56	0.3366
57	0.3213
58	0.3072
59	0.2942
60	0.2823
61	0.2713
62	0.2613
63	0.252
64	0.2435
65	0.2357
66	0.2284
67	0.2218
68	0.2156
69	0.2099
70	0.2046
71	0.1997
72	0.1952
73	0.191
74	0.1871
75	0.1835
76	0.1604
77	0.1581
78	0.1559
79	0.1538
80	0.1519
81	0.1502
82	0.1485
83	0.147
84	0.1455
85	0.1442
86	0.1429
87	0.1417
88	0.1406
89	0.1395
90	0.1385
91	0.1376
92	0.1367
93	0.1359
94	0.1351
95	0.1343
96	0.1336
97	0.133
98	0.1323
99	0.1317
100	0.1312
101	0.1307
102	0.1301
103	0.1297
104	0.1292
105	0.1288
106	0.1284
107	0.128
108	0.1276
109	0.1273
110	0.1269
111	0.1266
112	0.1263
113	0.126
114	0.1258
115	0.1255
116	0.1252
117	0.125
118	0.1248
119	0.1246
120	0.1244
121	0.1242
122	0.124
123	0.1238
124	0.1236
125	0.1235
126	0.1233
127	0.1231
128	0.123
129	0.1229
130	0.1227
131	0.1226
132	0.1225
133	0.1224
134	0.1222
135	0.1221
136	0.122
137	0.1219
138	0.1218
139	0.1217
140	0.1217
141	0.1216
142	0.1215
143	0.1214
144	0.1213
145	0.1213
146	0.1212
147	0.1211
148	0.1211
149	0.121
150	0.1209
151	0.107
152	0.107
153	0.1071
154	0.1071
155	0.1071
156	0.1071
157	0.1071
158	0.1071
159	0.1071
160	0.1071
161	0.1072
162	0.1072
163	0.1072
164	0.1072
165	0.1072
166	0.1072
167	0.1072
168	0.1072
169	0.1072
170	0.1072
171	0.1072
172	0.1072
173	0.1072
174	0.1072
175	0.1072
176	0.1072
177	0.1072
178	0.1072
179	0.1072
180	0.1072
181	0.1071
182	0.1071
183	0.1071
184	0.1071
185	0.1071
186	0.1071
187	0.1071
188	0.1071
189	0.1071
190	0.1071
191	0.1071
192	0.1071
193	0.107
194	0.107
195	0.107
196	0.107
197	0.107
198	0.107
199	0.107
200	0.107
201	0.107
202	0.1069
203	0.1069
204	0.1069
205	0.1069
206	0.1069
207	0.1069
208	0.1069
209	0.1069
210	0.1069
211	0.1068
212	0.1068
213	0.1068
214	0.1068
215	0.1068
216	0.1068
217	0.1068
218	0.1068
219	0.1067
220	0.1067
221	0.1067
222	0.1067
223	0.1067
224	0.1067
225	0.1067
226	0.0943
227	0.0942
228	0.0942
229	0.0942
230	0.0942
231	0.0942
232	0.0942
233	0.0942
234	0.0942
235	0.0941
236	0.0941
237	0.0941
238	0.0941
239	0.0941
240	0.0941
241	0.0941
242	0.0941
243	0.0941
244	0.0941
245	0.0941
246	0.0941
247	0.0941
248	0.094
249	0.094
250	0.094
251	0.094
252	0.094
253	0.094
254	0.094
255	0.0939
256	0.0939
257	0.0939
258	0.0939
259	0.0939
260	0.0939
261	0.0939
262	0.0938
263	0.0938
264	0.0938
265	0.0938
266	0.0938
267	0.0938
268	0.0938
269	0.0937
270	0.0937
271	0.0937
272	0.0937
273	0.0937
274	0.0936
275	0.0936
276	0.0936
277	0.0936
278	0.0935
279	0.0935
280	0.0935
281	0.0935
282	0.0935
283	0.0935
284	0.0934
285	0.0934
286	0.0934
287	0.0934
288	0.0934
289	0.0934
290	0.0933
291	0.0933
292	0.0933
293	0.0933
294	0.0933
295	0.0932
296	0.0932
297	0.0932
298	0.0932
299	0.0932
300	0.0932
301	0.0886
302	0.0885
303	0.0885
304	0.0885
305	0.0884
306	0.0884
307	0.0884
308	0.0884
309	0.0884
310	0.0884
311	0.0884
312	0.0884
313	0.0884
314	0.0884
315	0.0884
316	0.0884
317	0.0884
318	0.0884
319	0.0884
320	0.0884
321	0.0884
322	0.0884
323	0.0884
324	0.0884
325	0.0884
326	0.0884
327	0.0884
328	0.0884
329	0.0884
330	0.0884
331	0.0884
332	0.0884
333	0.0884
334	0.0884
335	0.0884
336	0.0884
337	0.0884
338	0.0884
339	0.0884
340	0.0884
341	0.0884
342	0.0884
343	0.0884
344	0.0884
345	0.0884
346	0.0884
347	0.0884
348	0.0884
349	0.0884
350	0.0884
351	0.0884
352	0.0883
353	0.0883
354	0.0883
355	0.0883
356	0.0883
357	0.0883
358	0.0883
359	0.0883
360	0.0883
361	0.0883
362	0.0883
363	0.0883
364	0.0883
365	0.0883
366	0.0883
367	0.0883
368	0.0883
369	0.0883
370	0.0883
371	0.0883
372	0.0883
373	0.0883
374	0.0883
375	0.0883
376	0.0875
377	0.0875
378	0.0875
379	0.0875
380	0.0875
381	0.0875
382	0.0875
383	0.0875
384	0.0875
385	0.0875
386	0.0875
387	0.0875
388	0.0875
389	0.0875
390	0.0875
391	0.0875
392	0.0875
393	0.0875
394	0.0875
395	0.0875
396	0.0875
397	0.0875
398	0.0875
399	0.0875
400	0.0875

==> MBB3D3Mgraph.txt <==
1	1.4496
2	1.456
3	1.4624
4	1.4694
5	1.4772
6	1.4859
7	1.4955
8	1.5061
9	1.5179
10	1.5311
11	1.5438
12	1.5557
13	1.5668
14	1.5771
15	1.5868
16	1.5959
17	1.6045
18	1.6125
19	1.6201
20	1.6272
21	1.6338
22	1.641
23	1.6493
24	1.6588
25	1.6698
26	1.6827
27	1.6979
28	1.7158
29	1.7372
30	1.7629
31	1.7942
32	1.8327
33	1.8807
34	1.9419
35	2.0215
36	2.1283
37	2.2772
38	2.204
39	2.0633
40	1.899
41	1.7361
42	1.5856
43	1.4504
44	1.3301
45	1.222
46	1.1252
47	1.0399
48	0.967
49	0.9066
50	0.8574
51	0.8162
52	0.7794
53	0.7455
54	0.7137
55	0.6835
56	0.6545
57	0.6268
58	0.6003
59	0.575
60	0.5507
61	0.5274
62	0.505
63	0.4838
64	0.4636
65	0.4446
66	0.4268
67	0.41
68	0.3944
69	0.3798
70	0.3662
71	0.3536
72	0.3419
73	0.331
74	0.3208
75	0.3114
76	0.2686
77	0.2611
78	0.2544
79	0.2483
80	0.2426
81	0.2374
82	0.2326
83	0.2281
84	0.224
85	0.2201
86	0.2165
87	0.2131
88	0.21
89	0.207
90	0.2042
91	0.2016
92	0.1991
93	0.1968
94	0.1946
95	0.1925
96	0.1905
97	0.1887
98	0.1869
99	0.1852
100	0.1836
101	0.1821
102	0.1807
103	0.1793
104	0.1779
105	0.1767
106	0.1754
107	0.1743
108	0.1732
109	0.1721
110	0.171
111	0.17
112	0.1691
113	0.1681
114	0.1672
115	0.1664
116	0.1655
117	0.1647
118	0.164
119	0.1632
120	0.1624
121	0.1617
122	0.161
123	0.1603
124	0.1597
125	0.159
126	0.1584
127	0.1578
128	0.1572
129	0.1566
130	0.156
131	0.1555
132	0.1549
133	0.1544
134	0.1539
135	0.1534
136	0.1529
137	0.1524
138	0.1519
139	0.1515
140	0.151
141	0.1506
142	0.1501
143	0.1497
144	0.1492
145	0.1488
146	0.1484
147	0.148
148	0.1475
149	0.1471
150	0.1467
151	0.1266
152	0.1262
153	0.1258
154	0.1255
155	0.1252
156	0.1248
157	0.1245
158	0.1242
159	0.1239
160	0.1236
161	0.1232
162	0.1229
163	0.1226
164	0.1223
165	0.122
166	0.1216
167	0.1213
168	0.121
169	0.1207
170	0.1204
171	0.1201
172	0.1198
173	0.1196
174	0.1193
175	0.119
176	0.1188
177	0.1185
178	0.1182
179	0.118
180	0.1177
181	0.1174
182	0.1172
183	0.1169
184	0.1167
185	0.1164
186	0.1161
187	0.1158
188	0.1156
189	0.1153
190	0.115
191	0.1148
192	0.1145
193	0.1142
194	0.114
195	0.1137
196	0.1135
197	0.1132
198	0.113
199	0.1127
200	0.1125
201	0.1122
202	0.112
203	0.1117
204	0.1115
205	0.1112
206	0.1109
207	0.1107
208	0.1104
209	0.1102
210	0.1099
211	0.1097
212	0.1094
213	0.1091
214	0.1089
215	0.1086
216	0.1084
217	0.1081
218	0.1078
219	0.1076
220	0.1073
221	0.107
222	0.1068
223	0.1065
224	0.1063
225	0.106
226	0.0934
227	0.093
228	0.0927
229	0.0924
230	0.0921
231	0.0919
232	0.0917
233	0.0915
234	0.0913
235	0.0911
236	0.0909
237	0.0908
238	0.0906
239	0.0905
240	0.0903
241	0.0902
242	0.0901
243	0.0899
244	0.0898
245	0.0897
246	0.0896
247	0.0895
248	0.0893
249	0.0892
250	0.0891
251	0.089
252	0.0889
253	0.0887
254	0.0886
255	0.0885
256	0.0884
257	0.0883
258	0.0883
259	0.0882
260	0.0881
261	0.088
262	0.088
263	0.0879
264	0.0878
265	0.0877
266	0.0877
267	0.0876
268	0.0875
269	0.0875
270	0.0874
271	0.0874
272	0.0873
273	0.0873
274	0.0872
275	0.0872
276	0.0871
277	0.0871
278	0.087
279	0.087
280	0.0869
281	0.0869
282	0.0868
283	0.0868
284	0.0868
285	0.0867
286	0.0867
287	0.0867
288	0.0866
289	0.0866
290	0.0866
291	0.0865
292	0.0865
293	0.0865
294	0.0864
295	0.0864
296	0.0864
297	0.0863
298	0.0863
299	0.0863
300	0.0863
301	0.082
302	0.0819
303	0.0819
304	0.0818
305	0.0818
306	0.0817
307	0.0817
308	0.0816
309	0.0816
310	0.0816
311	0.0816
312	0.0815
313	0.0815
314	0.0815
315	0.0815
316	0.0815
317	0.0814
318	0.0814
319	0.0814
320	0.0814
321	0.0814
322	0.0814
323	0.0814
324	0.0814
325	0.0814
326	0.0813
327	0.0813
328	0.0813
329	0.0813
330	0.0813
331	0.0813
332	0.0813
333	0.0813
334	0.0813
335	0.0813
336	0.0813
337	0.0813
338	0.0813
339	0.0813
340	0.0813
341	0.0813
342	0.0812
343	0.0812
344	0.0812
345	0.0812
346	0.0812
347	0.0812
348	0.0812
349	0.0812
350	0.0812
351	0.0812
352	0.0812
353	0.0812
354	0.0812
355	0.0812
356	0.0812
357	0.0812
358	0.0812
359	0.0812
360	0.0812
361	0.0812
362	0.0812
363	0.0812
364	0.0812
365	0.0812
366	0.0812
367	0.0812
368	0.0812
369	0.0812
370	0.0812
371	0.0812
372	0.0812
373	0.0812
374	0.0812
375	0.0812
376	0.0804
377	0.0804
378	0.0804
379	0.0804
380	0.0804
381	0.0804
382	0.0804
383	0.0804
384	0.0804
385	0.0804
386	0.0804
387	0.0804
388	0.0804
389	0.0804
390	0.0804
391	0.0804
392	0.0804
393	0.0804
394	0.0804
395	0.0804
396	0.0804
397	0.0804
398	0.0804
399	0.0804
400	0.0804

==> MBB3D4Mgraph.txt <==
1	7.3799
2	7.5973
3	7.8228
4	8.0806
5	8.3767
6	8.7183
7	9.1143
8	9.5761
9	10.118
10	10.7584
11	11.5211
12	12.0389
13	12.3477
14	12.5268
15	12.6107
16	12.6165
17	12.556
18	12.4388
19	12.2735
20	12.0676
21	11.8275
22	11.559
23	11.2672
24	10.9566
25	10.6316
26	10.2957
27	9.952
28	9.6044
29	9.2561
30	8.9092
31	8.5646
32	8.2227
33	7.8833
34	7.5467
35	7.2122
36	6.8788
37	6.5455
38	6.2122
39	5.8794
40	5.5484
41	5.2212
42	4.8996
43	4.5846
44	4.2776
45	3.98
46	3.6918
47	3.4119
48	3.1381
49	2.8683
50	2.6046
51	2.3521
52	2.1167
53	1.9023
54	1.7103
55	1.5404
56	1.3913
57	1.261
58	1.1473
59	1.0484
60	0.9621
61	0.8868
62	0.8209
63	0.7631
64	0.7123
65	0.6674
66	0.6277
67	0.5924
68	0.561
69	0.5329
70	0.5077
71	0.485
72	0.4645
73	0.4459
74	0.4291
75	0.4137
76	0.3249
77	0.316
78	0.3079
79	0.3005
80	0.2937
81	0.2874
82	0.2817
83	0.2763
84	0.2713
85	0.2667
86	0.2624
87	0.2584
88	0.2547
89	0.2512
90	0.2479
91	0.2448
92	0.242
93	0.2393
94	0.2368
95	0.2344
96	0.2322
97	0.23
98	0.2281
99	0.2262
100	0.2244
101	0.2228
102	0.2212
103	0.2197
104	0.2183
105	0.2169
106	0.2157
107	0.2145
108	0.2133
109	0.2123
110	0.2112
111	0.2103
112	0.2094
113	0.2085
114	0.2076
115	0.2069
116	0.2061
117	0.2054
118	0.2047
119	0.2041
120	0.2034
121	0.2029
122	0.2023
123	0.2018
124	0.2013
125	0.2008
126	0.2003
127	0.1999
128	0.1994
129	0.199
130	0.1986
131	0.1983
132	0.1979
133	0.1976
134	0.1972
135	0.1969
136	0.1966
137	0.1963
138	0.196
139	0.1958
140	0.1955
141	0.1952
142	0.195
143	0.1948
144	0.1945
145	0.1943
146	0.1941
147	0.1939
148	0.1937
149	0.1935
150	0.1933
151	0.1591
152	0.1591
153	0.159
154	0.159
155	0.1589
156	0.1589
157	0.1588
158	0.1588
159	0.1588
160	0.1587
161	0.1587
162	0.1587
163	0.1586
164	0.1586
165	0.1586
166	0.1585
167	0.1585
168	0.1585
169	0.1584
170	0.1584
171	0.1584
172	0.1583
173	0.1583
174	0.1583
175	0.1582
176	0.1582
177	0.1582
178	0.1581
179	0.1581
180	0.1581
181	0.158
182	0.158
183	0.158
184	0.1579
185	0.1579
186	0.1579
187	0.1578
188	0.1578
189	0.1578
190	0.1577
191	0.1577
192	0.1577
193	0.1577
194	0.1576
195	0.1576
196	0.1576
197	0.1575
198	0.1575
199	0.1575
200	0.1574
201	0.1574
202	0.1574
203	0.1574
204	0.1573
205	0.1573
206	0.1573
207	0.1572
208	0.1572
209	0.1572
210	0.1572
211	0.1571
212	0.1571
213	0.1571
214	0.1571
215	0.157
216	0.157
217	0.157
218	0.1569
219	0.1569
220	0.1569
221	0.1568
222	0.1568
223	0.1568
224	0.1568
225	0.1567
226	0.1294
227	0.1293
228	0.1292
229	0.1291
230	0.129
231	0.129
232	0.129
233	0.1289
234	0.1289
235	0.1289
236	0.1289
237	0.1289
238	0.1289
239	0.1288
240	0.1288
241	0.1288
242	0.1288
243	0.1288
244	0.1288
245	0.1288
246	0.1288
247	0.1287
248	0.1287
249	0.1287
250	0.1287
251	0.1287
252	0.1287
253	0.1287
254	0.1287
255	0.1287
256	0.1287
257	0.1287
258	0.1286
259	0.1286
260	0.1286
261	0.1286
262	0.1286
263	0.1286
264	0.1286
265	0.1286
266	0.1286
267	0.1285
268	0.1285
269	0.1285
270	0.1285
271	0.1285
272	0.1284
273	0.1284
274	0.1284
275	0.1284
276	0.1284
277	0.1283
278	0.1283
279	0.1283
280	0.1283
281	0.1283
282	0.1282
283	0.1282
284	0.1282
285	0.1282
286	0.1281
287	0.1281
288	0.1281
289	0.1281
290	0.1281
291	0.1281
292	0.128
293	0.128
294	0.128
295	0.128
296	0.128
297	0.128
298	0.1279
299	0.1279
300	0.1279
301	0.1185
302	0.1184
303	0.1184
304	0.1183
305	0.1183
306	0.1183
307	0.1183
308	0.1183
309	0.1182
310	0.1182
311	0.1182
312	0.1182
313	0.1182
314	0.1182
315	0.1182
316	0.1182
317	0.1182
318	0.1182
319	0.1182
320	0.1182
321	0.1182
322	0.1182
323	0.1182
324	0.1182
325	0.1182
326	0.1182
327	0.1182
328	0.1182
329	0.1182
330	0.1182
331	0.1182
332	0.1182
333	0.1182
334	0.1182
335	0.1182
336	0.1182
337	0.1182
338	0.1182
339	0.1182
340	0.1182
341	0.1182
342	0.1182
343	0.1182
344	0.1182
345	0.1182
346	0.1182
347	0.1182
348	0.1182
349	0.1182
350	0.1182
351	0.1182
352	0.1182
353	0.1182
354	0.1182
355	0.1182
356	0.1182
357	0.1182
358	0.1182
359	0.1181
360	0.1181
361	0.1181
362	0.1181
363	0.1181
364	0.1181
365	0.1181
366	0.1181
367	0.1181
368	0.1181
369	0.1181
370	0.1181
371	0.1181
372	0.1181
373	0.1181
374	0.1181
375	0.1181
376	0.1165
377	0.1165
378	0.1165
379	0.1165
380	0.1165
381	0.1165
382	0.1165
383	0.1165
384	0.1165
385	0.1165
386	0.1165
387	0.1165
388	0.1165
389	0.1165
390	0.1165
391	0.1165
392	0.1165
393	0.1165
394	0.1165
395	0.1165
396	0.1165
397	0.1165
398	0.1165
399	0.1165
400	0.1165

==> MBB3D5Mgraph.txt <==
1	6.4943
2	6.5674
3	6.6415
4	6.7242
5	6.8165
6	6.9197
7	7.0354
8	7.1653
9	7.3114
10	7.4762
11	7.6624
12	7.8736
13	8.0907
14	8.3147
15	8.5466
16	8.8011
17	9.0902
18	9.4003
19	9.6959
20	9.9833
21	10.267
22	10.5505
23	10.8355
24	11.1222
25	11.4087
26	11.692
27	12.0302
28	12.4403
29	12.9453
30	13.5775
31	14.384
32	15.4364
33	16.848
34	18.7151
35	19.5776
36	19.6388
37	19.1977
38	18.3733
39	17.2461
40	15.8799
41	14.3725
42	12.8242
43	11.3674
44	10.0837
45	8.9874
46	8.0621
47	7.2626
48	6.5579
49	5.9323
50	5.3762
51	4.8796
52	4.436
53	4.0393
54	3.6819
55	3.3578
56	3.0627
57	2.7937
58	2.5489
59	2.3264
60	2.1244
61	1.9416
62	1.7764
63	1.6274
64	1.4933
65	1.373
66	1.2653
67	1.169
68	1.0833
69	1.007
70	0.9392
71	0.8788
72	0.8249
73	0.7768
74	0.7337
75	0.6949
76	0.532
77	0.5078
78	0.4861
79	0.4666
80	0.449
81	0.433
82	0.4184
83	0.4051
84	0.3927
85	0.3813
86	0.3708
87	0.361
88	0.3518
89	0.3432
90	0.3352
91	0.3276
92	0.3205
93	0.3139
94	0.3076
95	0.3018
96	0.2963
97	0.2911
98	0.2862
99	0.2817
100	0.2774
101	0.2733
102	0.2695
103	0.266
104	0.2626
105	0.2594
106	0.2564
107	0.2536
108	0.2509
109	0.2484
110	0.246
111	0.2437
112	0.2415
113	0.2395
114	0.2375
115	0.2356
116	0.2338
117	0.2321
118	0.2305
119	0.229
120	0.2275
121	0.2261
122	0.2247
123	0.2235
124	0.2223
125	0.2211
126	0.22
127	0.219
128	0.218
129	0.217
130	0.2161
131	0.2153
132	0.2145
133	0.2137
134	0.2129
135	0.2122
136	0.2115
137	0.2109
138	0.2103
139	0.2097
140	0.2091
141	0.2086
142	0.208
143	0.2075
144	0.207
145	0.2066
146	0.2061
147	0.2057
148	0.2052
149	0.2048
150	0.2044
151	0.164
152	0.1639
153	0.1638
154	0.1638
155	0.1637
156	0.1636
157	0.1636
158	0.1635
159	0.1634
160	0.1634
161	0.1633
162	0.1632
163	0.1632
164	0.1631
165	0.1631
166	0.163
167	0.1629
168	0.1629
169	0.1628
170	0.1627
171	0.1627
172	0.1626
173	0.1626
174	0.1625
175	0.1624
176	0.1624
177	0.1623
178	0.1622
179	0.1622
180	0.1621
181	0.162
182	0.162
183	0.1619
184	0.1618
185	0.1617
186	0.1617
187	0.1616
188	0.1615
189	0.1614
190	0.1613
191	0.1612
192	0.1611
193	0.161
194	0.1609
195	0.1608
196	0.1607
197	0.1606
198	0.1605
199	0.1604
200	0.1603
201	0.1602
202	0.1601
203	0.16
204	0.1599
205	0.1598
206	0.1597
207	0.1596
208	0.1595
209	0.1594
210	0.1593
211	0.1592
212	0.1591
213	0.159
214	0.1589
215	0.1589
216	0.1588
217	0.1587
218	0.1586
219	0.1586
220	0.1585
221	0.1584
222	0.1583
223	0.1582
224	0.1582
225	0.1581
226	0.1269
227	0.1268
228	0.1268
229	0.1267
230	0.1267
231	0.1267
232	0.1267
233	0.1266
234	0.1266
235	0.1266
236	0.1266
237	0.1266
238	0.1266
239	0.1266
240	0.1266
241	0.1266
242	0.1266
243	0.1266
244	0.1266
245	0.1266
246	0.1266
247	0.1265
248	0.1265
249	0.1265
250	0.1265
251	0.1265
252	0.1265
253	0.1265
254	0.1265
255	0.1264
256	0.1264
257	0.1264
258	0.1264
259	0.1264
260	0.1264
261	0.1264
262	0.1263
263	0.1263
264	0.1263
265	0.1263
266	0.1263
267	0.1262
268	0.1262
269	0.1262
270	0.1261
271	0.1261
272	0.1261
273	0.126
274	0.126
275	0.1259
276	0.1259
277	0.1259
278	0.1258
279	0.1258
280	0.1258
281	0.1258
282	0.1257
283	0.1257
284	0.1257
285	0.1257
286	0.1257
287	0.1256
288	0.1256
289	0.1256
290	0.1256
291	0.1256
292	0.1256
293	0.1255
294	0.1255
295	0.1255
296	0.1255
297	0.1255
298	0.1255
299	0.1255
300	0.1255
301	0.1156
302	0.1155
303	0.1154
304	0.1154
305	0.1154
306	0.1154
307	0.1154
308	0.1154
309	0.1154
310	0.1154
311	0.1154
312	0.1154
313	0.1154
314	0.1154
315	0.1154
316	0.1154
317	0.1154
318	0.1154
319	0.1154
320	0.1154
321	0.1154
322	0.1154
323	0.1154
324	0.1154
325	0.1154
326	0.1154
327	0.1154
328	0.1154
329	0.1154
330	0.1154
331	0.1154
332	0.1154
333	0.1154
334	0.1154
335	0.1154
336	0.1154
337	0.1154
338	0.1154
339	0.1154
340	0.1154
341	0.1154
342	0.1154
343	0.1154
344	0.1154
345	0.1154
346	0.1154
347	0.1154
348	0.1154
349	0.1154
350	0.1154
351	0.1154
352	0.1154
353	0.1154
354	0.1154
355	0.1154
356	0.1154
357	0.1154
358	0.1154
359	0.1154
360	0.1154
361	0.1154
362	0.1154
363	0.1154
364	0.1154
365	0.1154
366	0.1154
367	0.1154
368	0.1154
369	0.1154
370	0.1154
371	0.1153
372	0.1153
373	0.1153
374	0.1153
375	0.1153
376	0.1138
377	0.1138
378	0.1138
379	0.1138
380	0.1138
381	0.1138
382	0.1138
383	0.1138
384	0.1138
385	0.1138
386	0.1138
387	0.1138
388	0.1138
389	0.1138
390	0.1138
391	0.1139
392	0.1139
393	0.1139
394	0.1139
395	0.1139
396	0.1139
397	0.1139
398	0.1139
399	0.1139
400	0.1139

==> MBB3D6Mgraph.txt <==
1	6.0132
2	6.0516
3	6.0902
4	6.133
5	6.1804
6	6.233
7	6.2915
8	6.3565
9	6.4289
10	6.5096
11	6.5996
12	6.7002
13	6.8129
14	6.9393
15	7.0815
16	7.2288
17	7.3668
18	7.4965
19	7.6188
20	7.7341
21	7.843
22	7.9458
23	8.0427
24	8.1451
25	8.2645
26	8.4044
27	8.5697
28	8.7666
29	9.0035
30	9.2916
31	9.6469
32	10.0921
33	10.6617
34	11.4099
35	12.4278
36	13.8168
37	14.1717
38	14.0272
39	13.5903
40	12.9725
41	12.2357
42	11.4178
43	10.5597
44	9.709
45	8.9126
46	8.2018
47	7.5834
48	7.0507
49	6.5929
50	6.198
51	5.8322
52	5.4785
53	5.1303
54	4.7833
55	4.4385
56	4.0984
57	3.7671
58	3.4497
59	3.1495
60	2.87
61	2.6135
62	2.3807
63	2.1713
64	1.9841
65	1.8173
66	1.669
67	1.5374
68	1.4204
69	1.3164
70	1.2238
71	1.1412
72	1.0673
73	1.0013
74	0.9422
75	0.8892
76	0.6795
77	0.6451
78	0.6147
79	0.5874
80	0.563
81	0.5409
82	0.5209
83	0.5027
84	0.4861
85	0.4709
86	0.457
87	0.4442
88	0.4324
89	0.4215
90	0.4114
91	0.402
92	0.3933
93	0.3851
94	0.3775
95	0.3704
96	0.3637
97	0.3574
98	0.3515
99	0.346
100	0.3408
101	0.3359
102	0.3312
103	0.3268
104	0.3227
105	0.3187
106	0.315
107	0.3114
108	0.308
109	0.3048
110	0.3017
111	0.2988
112	0.296
113	0.2933
114	0.2907
115	0.2882
116	0.2858
117	0.2835
118	0.2813
119	0.2792
120	0.2772
121	0.2752
122	0.2733
123	0.2714
124	0.2696
125	0.2679
126	0.2662
127	0.2646
128	0.263
129	0.2614
130	0.2599
131	0.2585
132	0.2571
133	0.2557
134	0.2544
135	0.2531
136	0.2519
137	0.2507
138	0.2495
139	0.2484
140	0.2473
141	0.2462
142	0.2452
143	0.2442
144	0.2432
145	0.2422
146	0.2413
147	0.2404
148	0.2395
149	0.2386
150	0.2377
151	0.1918
152	0.1908
153	0.1899
154	0.189
155	0.1881
156	0.1873
157	0.1866
158	0.1858
159	0.1851
160	0.1844
161	0.1837
162	0.183
163	0.1823
164	0.1816
165	0.181
166	0.1804
167	0.1797
168	0.1791
169	0.1785
170	0.1779
171	0.1773
172	0.1767
173	0.1762
174	0.1756
175	0.175
176	0.1745
177	0.174
178	0.1735
179	0.173
180	0.1725
181	0.1721
182	0.1717
183	0.1712
184	0.1709
185	0.1705
186	0.1701
187	0.1698
188	0.1695
189	0.1692
190	0.1689
191	0.1686
192	0.1683
193	0.168
194	0.1677
195	0.1675
196	0.1672
197	0.167
198	0.1668
199	0.1665
200	0.1663
201	0.1661
202	0.1659
203	0.1657
204	0.1655
205	0.1653
206	0.1651
207	0.1649
208	0.1648
209	0.1646
210	0.1645
211	0.1643
212	0.1642
213	0.164
214	0.1639
215	0.1637
216	0.1636
217	0.1635
218	0.1634
219	0.1633
220	0.1631
221	0.163
222	0.1629
223	0.1628
224	0.1627
225	0.1627
226	0.1333
227	0.1329
228	0.1326
229	0.1323
230	0.132
231	0.1318
232	0.1316
233	0.1314
234	0.1312
235	0.1311
236	0.1309
237	0.1308
238	0.1306
239	0.1305
240	0.1304
241	0.1302
242	0.1301
243	0.13
244	0.1299
245	0.1298
246	0.1297
247	0.1296
248	0.1295
249	0.1294
250	0.1293
251	0.1292
252	0.1292
253	0.1291
254	0.129
255	0.1289
256	0.1289
257	0.1288
258	0.1288
259	0.1287
260	0.1286
261	0.1286
262	0.1285
263	0.1285
264	0.1284
265	0.1284
266	0.1283
267	0.1283
268	0.1283
269	0.1282
270	0.1282
271	0.1281
272	0.1281
273	0.1281
274	0.128
275	0.128
276	0.128
277	0.1279
278	0.1279
279	0.1279
280	0.1278
281	0.1278
282	0.1278
283	0.1277
284	0.1277
285	0.1277
286	0.1277
287	0.1276
288	0.1276
289	0.1276
290	0.1276
291	0.1275
292	0.1275
293	0.1275
294	0.1275
295	0.1274
296	0.1274
297	0.1274
298	0.1274
299	0.1274
300	0.1274
301	0.118
302	0.1179
303	0.1178
304	0.1177
305	0.1177
306	0.1176
307	0.1176
308	0.1175
309	0.1175
310	0.1175
311	0.1174
312	0.1174
313	0.1174
314	0.1173
315	0.1173
316	0.1173
317	0.1172
318	0.1172
319	0.1172
320	0.1172
321	0.1172
322	0.1172
323	0.1171
324	0.1171
325	0.1171
326	0.1171
327	0.1171
328	0.1171
329	0.1171
330	0.117
331	0.117
332	0.117
333	0.117
334	0.117
335	0.117
336	0.117
337	0.117
338	0.117
339	0.117
340	0.117
341	0.117
342	0.1169
343	0.1169
344	0.1169
345	0.1169
346	0.1169
347	0.1169
348	0.1169
349	0.1169
350	0.1169
351	0.1169
352	0.1169
353	0.1169
354	0.1169
355	0.1169
356	0.1169
357	0.1169
358	0.1169
359	0.1169
360	0.1169
361	0.1169
362	0.1169
363	0.1169
364	0.1169
365	0.1169
366	0.1168
367	0.1168
368	0.1168
369	0.1168
370	0.1168
371	0.1168
372	0.1168
373	0.1168
374	0.1168
375	0.1168
376	0.1154
377	0.1154
378	0.1154
379	0.1154
380	0.1154
381	0.1154
382	0.1154
383	0.1154
384	0.1154
385	0.1153
386	0.1153
387	0.1153
388	0.1153
389	0.1153
390	0.1153
391	0.1153
392	0.1153
393	0.1153
394	0.1153
395	0.1153
396	0.1153
397	0.1153
398	0.1153
399	0.1153
400	0.1153

==> MBB3D7Mgraph.txt <==
1	5.7985
2	5.8122
3	5.8259
4	5.8409
5	5.8576
6	5.8759
7	5.896
8	5.9182
9	5.9427
10	5.9697
11	5.9994
12	6.0322
13	6.0684
14	6.1082
15	6.1522
16	6.2007
17	6.2542
18	6.3132
19	6.3783
20	6.444
21	6.5056
22	6.5633
23	6.6175
24	6.6682
25	6.7159
26	6.7605
27	6.8023
28	6.8443
29	6.8925
30	6.9479
31	7.0118
32	7.086
33	7.1722
34	7.2729
35	7.3911
36	7.5086
37	7.6128
38	7.7054
39	7.7874
40	7.8594
41	7.9218
42	7.9745
43	8.0169
44	8.0477
45	8.065
46	8.0654
47	8.0433
48	7.9886
49	7.884
50	7.7097
51	7.4336
52	7.0378
53	6.551
54	6.0803
55	5.6375
56	5.2662
57	4.9863
58	4.7868
59	4.6545
60	4.5792
61	4.5537
62	4.5724
63	4.5427
64	4.4087
65	4.2324
66	4.0267
67	3.8138
68	3.6135
69	3.4319
70	3.2686
71	3.1221
72	2.9943
73	2.8806
74	2.7713
75	2.6629
76	3.2883
77	2.9646
78	2.6983
79	2.4567
80	2.2316
81	2.0227
82	1.8305
83	1.6558
84	1.4988
85	1.3593
86	1.2363
87	1.1286
88	1.0346
89	0.9527
90	0.8811
91	0.8186
92	0.7638
93	0.7155
94	0.673
95	0.6354
96	0.602
97	0.5722
98	0.5456
99	0.5217
100	0.5001
101	0.4807
102	0.4631
103	0.4471
104	0.4324
105	0.419
106	0.4068
107	0.3954
108	0.3849
109	0.3752
110	0.3662
111	0.3577
112	0.3499
113	0.3425
114	0.3357
115	0.3292
116	0.3231
117	0.3174
118	0.3121
119	0.307
120	0.3022
121	0.2977
122	0.2934
123	0.2893
124	0.2854
125	0.2818
126	0.2783
127	0.275
128	0.2718
129	0.2688
130	0.266
131	0.2633
132	0.2607
133	0.2582
134	0.2559
135	0.2536
136	0.2515
137	0.2494
138	0.2474
139	0.2455
140	0.2437
141	0.2419
142	0.2402
143	0.2385
144	0.2369
145	0.2354
146	0.2339
147	0.2325
148	0.2311
149	0.2297
150	0.2284
151	0.1818
152	0.1808
153	0.1799
154	0.179
155	0.1781
156	0.1773
157	0.1764
158	0.1756
159	0.1747
160	0.1739
161	0.1731
162	0.1724
163	0.1716
164	0.1709
165	0.1701
166	0.1694
167	0.1687
168	0.168
169	0.1673
170	0.1666
171	0.1659
172	0.1653
173	0.1646
174	0.164
175	0.1634
176	0.1627
177	0.1621
178	0.1615
179	0.161
180	0.1604
181	0.1599
182	0.1593
183	0.1588
184	0.1583
185	0.1578
186	0.1573
187	0.1568
188	0.1564
189	0.1559
190	0.1555
191	0.1551
192	0.1547
193	0.1543
194	0.1539
195	0.1536
196	0.1532
197	0.1529
198	0.1526
199	0.1522
200	0.1519
201	0.1517
202	0.1514
203	0.1511
204	0.1508
205	0.1506
206	0.1504
207	0.1501
208	0.1499
209	0.1497
210	0.1495
211	0.1493
212	0.1491
213	0.1489
214	0.1487
215	0.1485
216	0.1484
217	0.1482
218	0.1481
219	0.1479
220	0.1478
221	0.1476
222	0.1475
223	0.1474
224	0.1473
225	0.1471
226	0.1167
227	0.1164
228	0.1161
229	0.1159
230	0.1157
231	0.1155
232	0.1154
233	0.1152
234	0.1151
235	0.1149
236	0.1148
237	0.1147
238	0.1146
239	0.1145
240	0.1144
241	0.1143
242	0.1142
243	0.1141
244	0.114
245	0.1139
246	0.1138
247	0.1138
248	0.1137
249	0.1136
250	0.1135
251	0.1134
252	0.1134
253	0.1133
254	0.1132
255	0.1132
256	0.1131
257	0.113
258	0.113
259	0.1129
260	0.1129
261	0.1128
262	0.1127
263	0.1127
264	0.1126
265	0.1126
266	0.1125
267	0.1124
268	0.1123
269	0.1123
270	0.1122
271	0.1121
272	0.1121
273	0.112
274	0.1119
275	0.1118
276	0.1118
277	0.1117
278	0.1117
279	0.1116
280	0.1115
281	0.1115
282	0.1114
283	0.1114
284	0.1113
285	0.1113
286	0.1112
287	0.1112
288	0.1111
289	0.1111
290	0.111
291	0.111
292	0.111
293	0.1109
294	0.1109
295	0.1109
296	0.1108
297	0.1108
298	0.1108
299	0.1107
300	0.1107
301	0.1013
302	0.1011
303	0.101
304	0.1009
305	0.1008
306	0.1007
307	0.1007
308	0.1007
309	0.1006
310	0.1006
311	0.1006
312	0.1006
313	0.1005
314	0.1005
315	0.1004
316	0.1004
317	0.1004
318	0.1004
319	0.1003
320	0.1003
321	0.1003
322	0.1003
323	0.1002
324	0.1002
325	0.1002
326	0.1002
327	0.1002
328	0.1002
329	0.1001
330	0.1001
331	0.1001
332	0.1001
333	0.1001
334	0.1001
335	0.1001
336	0.1001
337	0.1001
338	0.1001
339	0.1
340	0.1
341	0.1
342	0.1
343	0.1
344	0.1
345	0.1
346	0.1
347	0.1
348	0.1
349	0.1
350	0.1
351	0.0999
352	0.0999
353	0.0999
354	0.0999
355	0.0999
356	0.0999
357	0.0999
358	0.0999
359	0.0999
360	0.0999
361	0.0999
362	0.0999
363	0.0999
364	0.0999
365	0.0999
366	0.0999
367	0.0999
368	0.0999
369	0.0999
370	0.0999
371	0.0999
372	0.0999
373	0.0999
374	0.0999
375	0.0999
376	0.0984
377	0.0984
378	0.0984
379	0.0984
380	0.0984
381	0.0984
382	0.0984
383	0.0984
384	0.0984
385	0.0984
386	0.0984
387	0.0984
388	0.0983
389	0.0983
390	0.0983
391	0.0983
392	0.0983
393	0.0983
394	0.0983
395	0.0983
396	0.0983
397	0.0983
398	0.0983
399	0.0983
400	0.0983

==> MBB3D8Mgraph.txt <==
1	10
2	10.3003
3	10.6123
4	10.9695
5	11.3804
6	11.8552
7	12.4068
8	13.0516
9	13.8102
10	14.7096
11	15.7849
12	16.4781
13	16.8896
14	17.1246
15	17.2295
16	17.2271
17	17.1336
18	16.9622
19	16.7248
20	16.4317
21	16.0921
22	15.7143
23	15.3057
24	14.8733
25	14.4237
26	13.9632
27	13.4969
28	13.0308
29	12.5701
30	12.1177
31	11.6748
32	11.241
33	10.816
34	10.3974
35	9.9798
36	9.5552
37	9.1129
38	8.6398
39	8.125
40	7.5822
41	7.0274
42	6.4751
43	5.9339
44	5.4097
45	4.9049
46	4.4207
47	3.9588
48	3.521
49	3.109
50	2.7264
51	2.3769
52	2.0637
53	1.7881
54	1.5492
55	1.3447
56	1.171
57	1.024
58	0.9
59	0.7953
60	0.7068
61	0.6318
62	0.5681
63	0.5137
64	0.467
65	0.4268
66	0.3921
67	0.3619
68	0.3355
69	0.3124
70	0.292
71	0.274
72	0.2581
73	0.2438
74	0.2311
75	0.2197
76	0.1578
77	0.152
78	0.1467
79	0.1419
80	0.1376
81	0.1336
82	0.13
83	0.1266
84	0.1236
85	0.1208
86	0.1182
87	0.1158
88	0.1135
89	0.1115
90	0.1096
91	0.1078
92	0.1061
93	0.1046
94	0.1032
95	0.1018
96	0.1006
97	0.0994
98	0.0983
99	0.0972
100	0.0963
101	0.0954
102	0.0945
103	0.0937
104	0.0929
105	0.0922
106	0.0915
107	0.0909
108	0.0903
109	0.0897
110	0.0892
111	0.0887
112	0.0882
113	0.0877
114	0.0873
115	0.0869
116	0.0865
117	0.0861
118	0.0858
119	0.0855
120	0.0851
121	0.0848
122	0.0846
123	0.0843
124	0.084
125	0.0838
126	0.0836
127	0.0833
128	0.0831
129	0.0829
130	0.0827
131	0.0826
132	0.0824
133	0.0822
134	0.0821
135	0.0819
136	0.0818
137	0.0816
138	0.0815
139	0.0814
140	0.0813
141	0.0812
142	0.0811
143	0.0809
144	0.0809
145	0.0808
146	0.0807
147	0.0806
148	0.0805
149	0.0804
150	0.0803
151	0.0618
152	0.0618
153	0.0619
154	0.062
155	0.062
156	0.0621
157	0.0621
158	0.0621
159	0.0622
160	0.0622
161	0.0623
162	0.0623
163	0.0623
164	0.0623
165	0.0624
166	0.0624
167	0.0624
168	0.0624
169	0.0624
170	0.0624
171	0.0625
172	0.0625
173	0.0625
174	0.0625
175	0.0625
176	0.0625
177	0.0625
178	0.0625
179	0.0625
180	0.0625
181	0.0625
182	0.0625
183	0.0625
184	0.0625
185	0.0625
186	0.0625
187	0.0625
188	0.0625
189	0.0625
190	0.0625
191	0.0625
192	0.0625
193	0.0625
194	0.0625
195	0.0625
196	0.0625
197	0.0624
198	0.0624
199	0.0624
200	0.0624
201	0.0624
202	0.0624
203	0.0624
204	0.0624
205	0.0624
206	0.0624
207	0.0624
208	0.0624
209	0.0623
210	0.0623
211	0.0623
212	0.0623
213	0.0623
214	0.0623
215	0.0623
216	0.0623
217	0.0623
218	0.0622
219	0.0622
220	0.0622
221	0.0622
222	0.0622
223	0.0622
224	0.0622
225	0.0622
226	0.0476
227	0.0476
228	0.0476
229	0.0476
230	0.0476
231	0.0476
232	0.0476
233	0.0476
234	0.0477
235	0.0477
236	0.0477
237	0.0477
238	0.0477
239	0.0477
240	0.0477
241	0.0477
242	0.0478
243	0.0478
244	0.0478
245	0.0478
246	0.0478
247	0.0478
248	0.0478
249	0.0478
250	0.0478
251	0.0478
252	0.0478
253	0.0478
254	0.0478
255	0.0478
256	0.0478
257	0.0478
258	0.0478
259	0.0478
260	0.0478
261	0.0478
262	0.0478
263	0.0478
264	0.0478
265	0.0478
266	0.0478
267	0.0478
268	0.0478
269	0.0478
270	0.0478
271	0.0478
272	0.0478
273	0.0478
274	0.0478
275	0.0478
276	0.0478
277	0.0478
278	0.0477
279	0.0477
280	0.0477
281	0.0477
282	0.0477
283	0.0477
284	0.0477
285	0.0477
286	0.0477
287	0.0477
288	0.0477
289	0.0477
290	0.0477
291	0.0477
292	0.0477
293	0.0477
294	0.0477
295	0.0476
296	0.0476
297	0.0476
298	0.0476
299	0.0476
300	0.0476
301	0.043
302	0.043
303	0.043
304	0.043
305	0.0429
306	0.0429
307	0.0429
308	0.0429
309	0.0429
310	0.0429
311	0.0429
312	0.0429
313	0.0429
314	0.0429
315	0.0429
316	0.0429
317	0.0429
318	0.0429
319	0.0429
320	0.0429
321	0.0429
322	0.0429
323	0.0429
324	0.0429
325	0.0429
326	0.0429
327	0.0429
328	0.0429
329	0.0429
330	0.0429
331	0.043
332	0.043
333	0.043
334	0.043
335	0.043
336	0.043
337	0.043
338	0.043
339	0.043
340	0.043
341	0.043
342	0.043
343	0.043
344	0.043
345	0.043
346	0.043
347	0.043
348	0.043
349	0.043
350	0.043
351	0.043
352	0.043
353	0.043
354	0.043
355	0.043
356	0.043
357	0.043
358	0.043
359	0.043
360	0.043
361	0.043
362	0.0429
363	0.0429
364	0.0429
365	0.0429
366	0.0429
367	0.0429
368	0.0429
369	0.0429
370	0.0429
371	0.0429
372	0.0429
373	0.0429
374	0.0429
375	0.0429
376	0.0421
377	0.0421
378	0.0421
379	0.0421
380	0.0421
381	0.0421
382	0.0421
383	0.0421
384	0.0421
385	0.0421
386	0.0421
387	0.0421
388	0.0421
389	0.0421
390	0.0421
391	0.0421
392	0.0421
393	0.0421
394	0.0421
395	0.0421
396	0.0421
397	0.0421
398	0.0421
399	0.0421
400	0.0422

==> MBB3D9Mgraph.txt <==
1	10
2	10.1655
3	10.3343
4	10.5239
5	10.7373
6	10.978
7	11.2502
8	11.5589
9	11.9102
10	12.3111
11	12.7701
12	13.2686
13	13.8124
14	14.4304
15	15.0205
16	15.5422
17	16.0099
18	16.4439
19	16.8893
20	17.3427
21	17.8153
22	18.3156
23	18.8522
24	19.4334
25	20.0679
26	20.7641
27	21.5294
28	22.3696
29	23.2856
30	24.2706
31	25.4305
32	26.927
33	28.9003
34	31.5324
35	34.8474
36	36.4442
37	36.5643
38	35.7296
39	34.2196
40	32.2272
41	29.8845
42	27.3346
43	24.7828
44	22.4042
45	20.24
46	18.2895
47	16.5198
48	14.8686
49	13.3304
50	11.9133
51	10.5984
52	9.3752
53	8.2421
54	7.1965
55	6.2401
56	5.3784
57	4.6172
58	3.958
59	3.3935
60	2.9148
61	2.5122
62	2.1751
63	1.8937
64	1.6592
65	1.4632
66	1.299
67	1.1607
68	1.0435
69	0.9439
70	0.8585
71	0.785
72	0.7213
73	0.6659
74	0.6173
75	0.5746
76	0.3855
77	0.364
78	0.3448
79	0.3278
80	0.3124
81	0.2986
82	0.286
83	0.2747
84	0.2643
85	0.2548
86	0.2461
87	0.2382
88	0.2308
89	0.224
90	0.2177
91	0.2118
92	0.2063
93	0.2011
94	0.1962
95	0.1917
96	0.1873
97	0.1833
98	0.1794
99	0.1758
100	0.1724
101	0.1692
102	0.1661
103	0.1633
104	0.1606
105	0.158
106	0.1556
107	0.1534
108	0.1512
109	0.1491
110	0.1472
111	0.1453
112	0.1435
113	0.1418
114	0.1402
115	0.1387
116	0.1372
117	0.1357
118	0.1344
119	0.133
120	0.1318
121	0.1306
122	0.1294
123	0.1283
124	0.1272
125	0.1262
126	0.1252
127	0.1242
128	0.1233
129	0.1224
130	0.1216
131	0.1207
132	0.12
133	0.1192
134	0.1185
135	0.1178
136	0.1171
137	0.1164
138	0.1158
139	0.1152
140	0.1146
141	0.114
142	0.1135
143	0.1129
144	0.1124
145	0.1119
146	0.1114
147	0.1109
148	0.1104
149	0.1099
150	0.1095
151	0.0817
152	0.0817
153	0.0817
154	0.0818
155	0.0818
156	0.0818
157	0.0818
158	0.0818
159	0.0817
160	0.0817
161	0.0816
162	0.0816
163	0.0815
164	0.0814
165	0.0814
166	0.0813
167	0.0812
168	0.081
169	0.0809
170	0.0808
171	0.0807
172	0.0805
173	0.0804
174	0.0802
175	0.0801
176	0.0799
177	0.0798
178	0.0796
179	0.0795
180	0.0793
181	0.0791
182	0.079
183	0.0788
184	0.0787
185	0.0785
186	0.0783
187	0.0782
188	0.078
189	0.0779
190	0.0777
191	0.0776
192	0.0774
193	0.0773
194	0.0772
195	0.077
196	0.0769
197	0.0768
198	0.0767
199	0.0765
200	0.0764
201	0.0763
202	0.0762
203	0.0761
204	0.076
205	0.0759
206	0.0758
207	0.0757
208	0.0756
209	0.0755
210	0.0755
211	0.0754
212	0.0753
213	0.0752
214	0.0751
215	0.0751
216	0.075
217	0.0749
218	0.0749
219	0.0748
220	0.0747
221	0.0747
222	0.0746
223	0.0745
224	0.0745
225	0.0744
226	0.0545
227	0.0545
228	0.0545
229	0.0545
230	0.0545
231	0.0545
232	0.0545
233	0.0546
234	0.0546
235	0.0546
236	0.0546
237	0.0546
238	0.0546
239	0.0546
240	0.0546
241	0.0547
242	0.0547
243	0.0547
244	0.0547
245	0.0547
246	0.0547
247	0.0546
248	0.0546
249	0.0546
250	0.0546
251	0.0546
252	0.0546
253	0.0545
254	0.0545
255	0.0545
256	0.0545
257	0.0544
258	0.0544
259	0.0544
260	0.0543
261	0.0543
262	0.0543
263	0.0543
264	0.0542
265	0.0542
266	0.0542
267	0.0541
268	0.0541
269	0.0541
270	0.0541
271	0.054
272	0.054
273	0.054
274	0.054
275	0.054
276	0.0539
277	0.0539
278	0.0539
279	0.0539
280	0.0539
281	0.0538
282	0.0538
283	0.0538
284	0.0538
285	0.0537
286	0.0537
287	0.0537
288	0.0537
289	0.0536
290	0.0536
291	0.0536
292	0.0536
293	0.0535
294	0.0535
295	0.0535
296	0.0535
297	0.0534
298	0.0534
299	0.0534
300	0.0534
301	0.0466
302	0.0465
303	0.0464
304	0.0464
305	0.0464
306	0.0464
307	0.0463
308	0.0463
309	0.0463
310	0.0463
311	0.0463
312	0.0463
313	0.0463
314	0.0463
315	0.0462
316	0.0462
317	0.0462
318	0.0462
319	0.0462
320	0.0462
321	0.0462
322	0.0462
323	0.0462
324	0.0462
325	0.0462
326	0.0462
327	0.0461
328	0.0461
329	0.0461
330	0.0461
331	0.0461
332	0.0461
333	0.0461
334	0.0461
335	0.046
336	0.046
337	0.046
338	0.0459
339	0.0459
340	0.0459
341	0.0458
342	0.0458
343	0.0458
344	0.0458
345	0.0458
346	0.0458
347	0.0458
348	0.0458
349	0.0458
350	0.0458
351	0.0458
352	0.0458
353	0.0458
354	0.0458
355	0.0458
356	0.0458
357	0.0458
358	0.0458
359	0.0458
360	0.0458
361	0.0458
362	0.0458
363	0.0458
364	0.0458
365	0.0458
366	0.0458
367	0.0458
368	0.0458
369	0.0458
370	0.0458
371	0.0458
372	0.0458
373	0.0458
374	0.0458
375	0.0458
376	0.0446
377	0.0446
378	0.0446
379	0.0446
380	0.0446
381	0.0446
382	0.0446
383	0.0446
384	0.0446
385	0.0446
386	0.0446
387	0.0446
388	0.0446
389	0.0446
390	0.0446
391	0.0446
392	0.0446
393	0.0446
394	0.0446
395	0.0446
396	0.0446
397	0.0446
398	0.0446
399	0.0446
400	0.0446

==> OrderedSIMP1Mvf30.txt <==
   1 0.1019
   2 1.2638
   3 0.3125
   4 0.2002
   5 0.1511
   6 0.1319
   7 0.1242
   8 0.1188
   9 0.1143
  10 0.1104
  11 0.1066
  12 0.1029
  13 0.0990
  14 0.0949
  15 0.0901
  16 0.0841
  17 0.0771
  18 0.0708
  19 0.0654
  20 0.0611
  21 0.0577
  22 0.0554
  23 0.0539
  24 0.0530
  25 0.0524
  26 0.0520
  27 0.0517
  28 0.0515
  29 0.0514
  30 0.0513
  31 0.0512
  32 0.0511
  33 0.0511
  34 0.0510
  35 0.0510
  36 0.0510
  37 0.0510
  38 0.0509
  39 0.0509
  40 0.0509
  41 0.0509
  42 0.0509
  43 0.0509
  44 0.0509
  45 0.0509
  46 0.0509
  47 0.0509
  48 0.0509
  49 0.0509
  50 0.0509
  51 0.0509
  52 0.0508
  53 0.0508
  54 0.0508
  55 0.0508
  56 0.0508
  57 0.0508
  58 0.0508
  59 0.0508
  60 0.0508
  61 0.0508
  62 0.0508
  63 0.0508
  64 0.0508
  65 0.0508
  66 0.0508
  67 0.0508
  68 0.0508
  69 0.0508
  70 0.0508
  71 0.0508
  72 0.0508
  73 0.0508
  74 0.0508
  75 0.0508
  76 0.0472
  77 0.0473
  78 0.0473
  79 0.0473
  80 0.0473
  81 0.0473
  82 0.0473
  83 0.0473
  84 0.0473
  85 0.0473
  86 0.0473
  87 0.0473
  88 0.0473
  89 0.0473
  90 0.0473
  91 0.0473
  92 0.0473
  93 0.0473
  94 0.0473
  95 0.0473
  96 0.0473
  97 0.0473
  98 0.0473
  99 0.0473
 100 0.0473
 101 0.0473
 102 0.0472
 103 0.0472
 104 0.0472
 105 0.0472
 106 0.0472
 107 0.0472
 108 0.0472
 109 0.0472
 110 0.0472
 111 0.0472
 112 0.0472
 113 0.0472
 114 0.0472
 115 0.0472
 116 0.0472
 117 0.0472
 118 0.0472
 119 0.0472
 120 0.0472
 121 0.0472
 122 0.0472
 123 0.0472
 124 0.0472
 125 0.0472
 126 0.0472
 127 0.0472
 128 0.0472
 129 0.0472
 130 0.0472
 131 0.0472
 132 0.0472
 133 0.0472
 134 0.0472
 135 0.0472
 136 0.0472
 137 0.0472
 138 0.0472
 139 0.0472
 140 0.0472
 141 0.0472
 142 0.0472
 143 0.0472
 144 0.0472
 145 0.0472
 146 0.0472
 147 0.0472
 148 0.0472
 149 0.0472
 150 0.0472
 151 0.0397
 152 0.0403
 153 0.0402
 154 0.0402
 155 0.0402
 156 0.0402
 157 0.0402
 158 0.0402
 159 0.0402
 160 0.0402
 161 0.0402
 162 0.0402
 163 0.0402
 164 0.0402
 165 0.0402
 166 0.0403
 167 0.0403
 168 0.0403
 169 0.0403
 170 0.0403
 171 0.0403
 172 0.0403
 173 0.0403
 174 0.0403
 175 0.0403
 176 0.0403
 177 0.0403
 178 0.0403
 179 0.0403
 180 0.0403
 181 0.0403
 182 0.0403
 183 0.0402
 184 0.0402
 185 0.0402
 186 0.0402
 187 0.0402
 188 0.0402
 189 0.0402
 190 0.0402
 191 0.0402
 192 0.0402
 193 0.0402
 194 0.0402
 195 0.0402
 196 0.0402
 197 0.0402
 198 0.0402
 199 0.0402
 200 0.0402
 201 0.0402
 202 0.0402
 203 0.0402
 204 0.0402
 205 0.0402
 206 0.0402
 207 0.0402
 208 0.0402
 209 0.0402
 210 0.0402
 211 0.0402
 212 0.0402
 213 0.0402
 214 0.0402
 215 0.0402
 216 0.0402
 217 0.0402
 218 0.0402
 219 0.0402
 220 0.0402
 221 0.0402
 222 0.0402
 223 0.0402
 224 0.0402
 225 0.0402
 226 0.0331
 227 0.0338
 228 0.0338
 229 0.0338
 230 0.0339
 231 0.0339
 232 0.0337
 233 0.0337
 234 0.0337
 235 0.0337
 236 0.0337
 237 0.0337
 238 0.0337
 239 0.0337
 240 0.0337
 241 0.0337
 242 0.0337
 243 0.0337
 244 0.0337
 245 0.0337
 246 0.0337
 247 0.0337
 248 0.0337
 249 0.0337
 250 0.0337
 251 0.0337
 252 0.0337
 253 0.0337
 254 0.0337
 255 0.0337
 256 0.0337
 257 0.0337
 258 0.0337
 259 0.0337
 260 0.0337
 261 0.0337
 262 0.0336
 263 0.0336
 264 0.0336
 265 0.0336
 266 0.0336
 267 0.0336
 268 0.0336
 269 0.0336
 270 0.0336
 271 0.0336
 272 0.0336
 273 0.0336
 274 0.0336
 275 0.0336
 276 0.0336
 277 0.0336
 278 0.0336
 279 0.0336
 280 0.0336
 281 0.0336
 282 0.0336
 283 0.0336
 284 0.0336
 285 0.0336
 286 0.0336
 287 0.0336
 288 0.0336
 289 0.0336
 290 0.0336
 291 0.0336
 292 0.0336
 293 0.0336
 294 0.0336
 295 0.0336
 296 0.0336
 297 0.0336
 298 0.0336
 299 0.0336
 300 0.0336
 301 0.0304
 302 0.0305
 303 0.0305
 304 0.0305
 305 0.0305
 306 0.0305
 307 0.0304
 308 0.0304
 309 0.0304
 310 0.0304
 311 0.0304
 312 0.0304
 313 0.0304
 314 0.0304
 315 0.0304
 316 0.0305
 317 0.0305
 318 0.0305
 319 0.0305
 320 0.0305
 321 0.0305
 322 0.0305
 323 0.0305
 324 0.0305
 325 0.0305
 326 0.0305
 327 0.0305
 328 0.0305
 329 0.0305
 330 0.0305
 331 0.0305
 332 0.0305
 333 0.0305
 334 0.0305
 335 0.0305
 336 0.0305
 337 0.0305
 338 0.0305
 339 0.0305
 340 0.0305
 341 0.0305
 342 0.0305
 343 0.0305
 344 0.0305
 345 0.0305
 346 0.0305
 347 0.0305
 348 0.0305
 349 0.0305
 350 0.0305
 351 0.0305
 352 0.0305
 353 0.0305
 354 0.0305
 355 0.0305
 356 0.0305
 357 0.0305
 358 0.0305
 359 0.0305
 360 0.0305
 361 0.0304
 362 0.0304
 363 0.0304
 364 0.0304
 365 0.0304
 366 0.0304
 367 0.0304
 368 0.0304
 369 0.0304
 370 0.0304
 371 0.0304
 372 0.0304
 373 0.0304
 374 0.0304
 375 0.0304
 376 0.0296
 377 0.0297
 378 0.0298
 379 0.0297
 380 0.0297
 381 0.0296
 382 0.0296
 383 0.0296
 384 0.0296
 385 0.0296
 386 0.0296
 387 0.0296
 388 0.0296
 389 0.0296
 390 0.0296
 391 0.0296
 392 0.0296
 393 0.0296
 394 0.0296
 395 0.0296
 396 0.0296
 397 0.0296
 398 0.0296
 399 0.0296
 400 0.0296


==> OrderedSIMP2M.txt <==
    1 0.0748
    2 0.6593
    3 34.6085
    4 1045.8077
    5 663.4090
    6 36.3881
    7 1.8185
    8 0.4082
    9 0.2198
   10 0.1706
   11 0.1455
   12 0.1284
   13 0.1127
   14 0.0976
   15 0.0857
   16 0.0755
   17 0.0681
   18 0.0655
   19 0.0727
   20 0.0749
   21 0.0637
   22 0.0544
   23 0.0495
   24 0.0473
   25 0.0458
   26 0.0448
   27 0.0443
   28 0.0452
   29 0.0510
   30 0.0494
   31 0.0476
   32 0.0445
   33 0.0428
   34 0.0423
   35 0.0421
   36 0.0418
   37 0.0417
   38 0.0415
   39 0.0414
   40 0.0413
   41 0.0412
   42 0.0411
   43 0.0412
   44 0.0411
   45 0.0409
   46 0.0408
   47 0.0407
   48 0.0407
   49 0.0406
   50 0.0406
   51 0.0405
   52 0.0404
   53 0.0404
   54 0.0403
   55 0.0403
   56 0.0403
   57 0.0402
   58 0.0402
   59 0.0401
   60 0.0401
   61 0.0401
   62 0.0401
   63 0.0400
   64 0.0400
   65 0.0399
   66 0.0399
   67 0.0398
   68 0.0398
   69 0.0398
   70 0.0397
   71 0.0397
   72 0.0397
   73 0.0397
   74 0.0397
   75 0.0396
   76 0.0390
   77 0.0388
   78 0.0388
   79 0.0387
   80 0.0387
   81 0.0387
   82 0.0387
   83 0.0387
   84 0.0386
   85 0.0386
   86 0.0386
   87 0.0386
   88 0.0385
   89 0.0385
   90 0.0385
   91 0.0385
   92 0.0384
   93 0.0384
   94 0.0384
   95 0.0383
   96 0.0383
   97 0.0383
   98 0.0383
   99 0.0383
  100 0.0382
  101 0.0382
  102 0.0382
  103 0.0381
  104 0.0381
  105 0.0381
  106 0.0381
  107 0.0381
  108 0.0381
  109 0.0380
  110 0.0380
  111 0.0380
  112 0.0379
  113 0.0379
  114 0.0379
  115 0.0379
  116 0.0379
  117 0.0378
  118 0.0378
  119 0.0378
  120 0.0378
  121 0.0378
  122 0.0377
  123 0.0377
  124 0.0377
  125 0.0377
  126 0.0377
  127 0.0376
  128 0.0376
  129 0.0376
  130 0.0377
  131 0.0378
  132 0.0378
  133 0.0376
  134 0.0376
  135 0.0375
  136 0.0375
  137 0.0375
  138 0.0375
  139 0.0375
  140 0.0375
  141 0.0374
  142 0.0374
  143 0.0374
  144 0.0374
  145 0.0374
  146 0.0374
  147 0.0373
  148 0.0373
  149 0.0373
  150 0.0373
  151 0.0359
  152 0.0355
  153 0.0355
  154 0.0355
  155 0.0354
  156 0.0354
  157 0.0354
  158 0.0354
  159 0.0353
  160 0.0353
  161 0.0353
  162 0.0353
  163 0.0353
  164 0.0352
  165 0.0352
  166 0.0352
  167 0.0351
  168 0.0351
  169 0.0351
  170 0.0350
  171 0.0350
  172 0.0350
  173 0.0349
  174 0.0349
  175 0.0349
  176 0.0348
  177 0.0348
  178 0.0348
  179 0.0347
  180 0.0347
  181 0.0346
  182 0.0346
  183 0.0345
  184 0.0345
  185 0.0345
  186 0.0344
  187 0.0344
  188 0.0343
  189 0.0343
  190 0.0343
  191 0.0342
  192 0.0342
  193 0.0342
  194 0.0342
  195 0.0341
  196 0.0341
  197 0.0341
  198 0.0341
  199 0.0341
  200 0.0340
  201 0.0340
  202 0.0340
  203 0.0340
  204 0.0340
  205 0.0340
  206 0.0339
  207 0.0339
  208 0.0339
  209 0.0338
  210 0.0338
  211 0.0338
  212 0.0338
  213 0.0337
  214 0.0337
  215 0.0337
  216 0.0337
  217 0.0336
  218 0.0336
  219 0.0336
  220 0.0336
  221 0.0335
  222 0.0335
  223 0.0335
  224 0.0335
  225 0.0335
  226 0.0319
  227 0.0316
  228 0.0315
  229 0.0315
  230 0.0315
  231 0.0314
  232 0.0314
  233 0.0313
  234 0.0313
  235 0.0313
  236 0.0313
  237 0.0313
  238 0.0313
  239 0.0313
  240 0.0313
  241 0.0313
  242 0.0312
  243 0.0312
  244 0.0312
  245 0.0312
  246 0.0311
  247 0.0311
  248 0.0311
  249 0.0311
  250 0.0311
  251 0.0310
  252 0.0310
  253 0.0310
  254 0.0310
  255 0.0310
  256 0.0310
  257 0.0310
  258 0.0311
  259 0.0310
  260 0.0310
  261 0.0309
  262 0.0309
  263 0.0309
  264 0.0309
  265 0.0309
  266 0.0308
  267 0.0308
  268 0.0308
  269 0.0308
  270 0.0308
  271 0.0308
  272 0.0308
  273 0.0308
  274 0.0308
  275 0.0308
  276 0.0308
  277 0.0307
  278 0.0308
  279 0.0308
  280 0.0308
  281 0.0307
  282 0.0307
  283 0.0307
  284 0.0308
  285 0.0307
  286 0.0307
  287 0.0307
  288 0.0307
  289 0.0307
  290 0.0307
  291 0.0307
  292 0.0307
  293 0.0306
  294 0.0306
  295 0.0307
  296 0.0307
  297 0.0307
  298 0.0306
  299 0.0306
  300 0.0306
  301 0.0300
  302 0.0299
  303 0.0299
  304 0.0299
  305 0.0298
  306 0.0298
  307 0.0298
  308 0.0298
  309 0.0298
  310 0.0298
  311 0.0298
  312 0.0298
  313 0.0298
  314 0.0298
  315 0.0298
  316 0.0298
  317 0.0298
  318 0.0298
  319 0.0298
  320 0.0298
  321 0.0298
  322 0.0298
  323 0.0298
  324 0.0298
  325 0.0298
  326 0.0298
  327 0.0298
  328 0.0298
  329 0.0298
  330 0.0298
  331 0.0298
  332 0.0298
  333 0.0298
  334 0.0298
  335 0.0298
  336 0.0298
  337 0.0298
  338 0.0298
  339 0.0298
  340 0.0298
  341 0.0298
  342 0.0298
  343 0.0298
  344 0.0298
  345 0.0298
  346 0.0298
  347 0.0298
  348 0.0298
  349 0.0298
  350 0.0298
  351 0.0298
  352 0.0297
  353 0.0297
  354 0.0297
  355 0.0298
  356 0.0298
  357 0.0298
  358 0.0298
  359 0.0298
  360 0.0298
  361 0.0298
  362 0.0297
  363 0.0297
  364 0.0297
  365 0.0297
  366 0.0297
  367 0.0297
  368 0.0297
  369 0.0297
  370 0.0297
  371 0.0297
  372 0.0297
  373 0.0297
  374 0.0297
  375 0.0297
  376 0.0296
  377 0.0296
  378 0.0296
  379 0.0296
  380 0.0296
  381 0.0296
  382 0.0296
  383 0.0297
  384 0.0296
  385 0.0296
  386 0.0296
  387 0.0296
  388 0.0296
  389 0.0296
  390 0.0296
  391 0.0296
  392 0.0296
  393 0.0296
  394 0.0296
  395 0.0296
  396 0.0296
  397 0.0296
  398 0.0301
  399 0.0304
  400 0.0316


==> OrderedSIMP3M.txt <==
   1 0.1495
   2 1.7019
   3 41.8531
   4 1325.5546
   5 85.6018
   6 5.1073
   7 0.7982
   8 0.3550
   9 0.2569
  10 0.2231
  11 0.2025
  12 0.1857
  13 0.1722
  14 0.1609
  15 0.1517
  16 0.1435
  17 0.1362
  18 0.1294
  19 0.1228
  20 0.1173
  21 0.1122
  22 0.1075
  23 0.1054
  24 0.1029
  25 0.1034
  26 0.0990
  27 0.0965
  28 0.0938
  29 0.0898
  30 0.0872
  31 0.0856
  32 0.0841
  33 0.0827
  34 0.0811
  35 0.0794
  36 0.0776
  37 0.0758
  38 0.0738
  39 0.0720
  40 0.0704
  41 0.0699
  42 0.0716
  43 0.0715
  44 0.0704
  45 0.0679
  46 0.0658
  47 0.0648
  48 0.0643
  49 0.0640
  50 0.0638
  51 0.0636
  52 0.0634
  53 0.0631
  54 0.0629
  55 0.0628
  56 0.0626
  57 0.0625
  58 0.0623
  59 0.0622
  60 0.0621
  61 0.0620
  62 0.0619
  63 0.0618
  64 0.0617
  65 0.0616
  66 0.0615
  67 0.0614
  68 0.0614
  69 0.0613
  70 0.0613
  71 0.0612
  72 0.0612
  73 0.0612
  74 0.0611
  75 0.0611
  76 0.0604
  77 0.0602
  78 0.0602
  79 0.0602
  80 0.0601
  81 0.0601
  82 0.0601
  83 0.0600
  84 0.0600
  85 0.0600
  86 0.0600
  87 0.0599
  88 0.0599
  89 0.0599
  90 0.0598
  91 0.0598
  92 0.0598
  93 0.0597
  94 0.0597
  95 0.0597
  96 0.0597
  97 0.0596
  98 0.0596
  99 0.0596
 100 0.0596
 101 0.0596
 102 0.0595
 103 0.0595
 104 0.0595
 105 0.0595
 106 0.0594
 107 0.0594
 108 0.0594
 109 0.0594
 110 0.0594
 111 0.0594
 112 0.0593
 113 0.0593
 114 0.0593
 115 0.0593
 116 0.0593
 117 0.0592
 118 0.0592
 119 0.0592
 120 0.0592
 121 0.0592
 122 0.0591
 123 0.0591
 124 0.0591
 125 0.0591
 126 0.0591
 127 0.0591
 128 0.0591
 129 0.0590
 130 0.0590
 131 0.0590
 132 0.0590
 133 0.0590
 134 0.0589
 135 0.0589
 136 0.0589
 137 0.0589
 138 0.0589
 139 0.0589
 140 0.0589
 141 0.0588
 142 0.0588
 143 0.0588
 144 0.0588
 145 0.0588
 146 0.0587
 147 0.0587
 148 0.0587
 149 0.0587
 150 0.0587
 151 0.0572
 152 0.0566
 153 0.0566
 154 0.0566
 155 0.0565
 156 0.0565
 157 0.0565
 158 0.0565
 159 0.0564
 160 0.0564
 161 0.0564
 162 0.0563
 163 0.0563
 164 0.0562
 165 0.0562
 166 0.0561
 167 0.0561
 168 0.0560
 169 0.0560
 170 0.0560
 171 0.0560
 172 0.0559
 173 0.0559
 174 0.0559
 175 0.0559
 176 0.0558
 177 0.0558
 178 0.0558
 179 0.0557
 180 0.0557
 181 0.0557
 182 0.0556
 183 0.0556
 184 0.0556
 185 0.0555
 186 0.0555
 187 0.0555
 188 0.0554
 189 0.0554
 190 0.0554
 191 0.0554
 192 0.0553
 193 0.0553
 194 0.0553
 195 0.0553
 196 0.0552
 197 0.0552
 198 0.0552
 199 0.0552
 200 0.0551
 201 0.0551
 202 0.0551
 203 0.0551
 204 0.0550
 205 0.0550
 206 0.0550
 207 0.0550
 208 0.0550
 209 0.0549
 210 0.0549
 211 0.0549
 212 0.0549
 213 0.0549
 214 0.0549
 215 0.0548
 216 0.0548
 217 0.0548
 218 0.0548
 219 0.0548
 220 0.0548
 221 0.0547
 222 0.0547
 223 0.0547
 224 0.0547
 225 0.0547
 226 0.0529
 227 0.0522
 228 0.0524
 229 0.0525
 230 0.0524
 231 0.0523
 232 0.0521
 233 0.0521
 234 0.0521
 235 0.0521
 236 0.0521
 237 0.0521
 238 0.0520
 239 0.0520
 240 0.0520
 241 0.0520
 242 0.0520
 243 0.0521
 244 0.0521
 245 0.0521
 246 0.0520
 247 0.0520
 248 0.0520
 249 0.0520
 250 0.0520
 251 0.0520
 252 0.0520
 253 0.0520
 254 0.0520
 255 0.0520
 256 0.0520
 257 0.0520
 258 0.0519
 259 0.0519
 260 0.0519
 261 0.0519
 262 0.0519
 263 0.0519
 264 0.0519
 265 0.0518
 266 0.0518
 267 0.0518
 268 0.0518
 269 0.0519
 270 0.0520
 271 0.0518
 272 0.0518
 273 0.0518
 274 0.0518
 275 0.0518
 276 0.0517
 277 0.0517
 278 0.0517
 279 0.0517
 280 0.0517
 281 0.0517
 282 0.0517
 283 0.0517
 284 0.0517
 285 0.0517
 286 0.0517
 287 0.0517
 288 0.0517
 289 0.0517
 290 0.0517
 291 0.0517
 292 0.0517
 293 0.0516
 294 0.0516
 295 0.0516
 296 0.0516
 297 0.0516
 298 0.0516
 299 0.0516
 300 0.0516
 301 0.0507
 302 0.0507
 303 0.0517
 304 0.0512
 305 0.0512
 306 0.0508
 307 0.0507
 308 0.0506
 309 0.0506
 310 0.0505
 311 0.0505
 312 0.0504
 313 0.0504
 314 0.0504
 315 0.0503
 316 0.0503
 317 0.0503
 318 0.0503
 319 0.0503
 320 0.0503
 321 0.0503
 322 0.0503
 323 0.0503
 324 0.0503
 325 0.0503
 326 0.0503
 327 0.0503
 328 0.0503
 329 0.0504
 330 0.0503
 331 0.0503
 332 0.0503
 333 0.0503
 334 0.0503
 335 0.0503
 336 0.0503
 337 0.0503
 338 0.0503
 339 0.0503
 340 0.0503
 341 0.0503
 342 0.0503
 343 0.0503
 344 0.0503
 345 0.0503
 346 0.0503
 347 0.0503
 348 0.0503
 349 0.0503
 350 0.0503
 351 0.0503
 352 0.0503
 353 0.0503
 354 0.0503
 355 0.0503
 356 0.0503
 357 0.0503
 358 0.0503
 359 0.0503
 360 0.0503
 361 0.0503
 362 0.0503
 363 0.0503
 364 0.0503
 365 0.0503
 366 0.0503
 367 0.0503
 368 0.0503
 369 0.0503
 370 0.0503
 371 0.0503
 372 0.0503
 373 0.0503
 374 0.0503
 375 0.0503
 376 0.0500
 377 0.0500
 378 0.0501
 379 0.0501
 380 0.0500
 381 0.0500
 382 0.0500
 383 0.0500
 384 0.0500
 385 0.0500
 386 0.0500
 387 0.0500
 388 0.0500
 389 0.0500
 390 0.0500
 391 0.0500
 392 0.0500
 393 0.0501
 394 0.0501
 395 0.0500
 396 0.0500
 397 0.0502
 398 0.0502
 399 0.0504
 400 0.0501


==> OrderedSIMP4M.txt <==
   1 0.0872
   2 192154.6168
   3 760543.0857
   4 57.2007
   5 1254961.2957
   6 319227.9573
   7 1786.1817
   8 1661377.1632
   9 399298.3305
  10 380254.6298
  11 1192702.5884
  12 12.0692
  13 4.5023
  14 0.8955
  15 0.3291
  16 0.1984
  17 0.1622
  18 0.1501
  19 0.1427
  20 0.1363
  21 0.1306
  22 0.1251
  23 0.1200
  24 0.1156
  25 0.1123
  26 0.1085
  27 0.1057
  28 0.1039
  29 0.1032
  30 0.0997
  31 0.1167
  32 0.1482
  33 0.1344
  34 0.1514
  35 0.1243
  36 0.0970
  37 0.0888
  38 0.0869
  39 0.0860
  40 0.0853
  41 0.0848
  42 0.0842
  43 0.0836
  44 0.0829
  45 0.0823
  46 0.0817
  47 0.0811
  48 0.0806
  49 0.0803
  50 0.0932
  51 0.1051
  52 0.1110
  53 0.1093
  54 0.0994
  55 0.0874
  56 0.0803
  57 0.0790
  58 0.0785
  59 0.0780
  60 0.0777
  61 0.0775
  62 0.0772
  63 0.0770
  64 0.0767
  65 0.0766
  66 0.0763
  67 0.0759
  68 0.0750
  69 0.0744
  70 0.0748
  71 0.0751
  72 0.0741
  73 0.0731
  74 0.0725
  75 0.0723
  76 0.0697
  77 0.0694
  78 0.0692
  79 0.0689
  80 0.0687
  81 0.0684
  82 0.0681
  83 0.0678
  84 0.0675
  85 0.0673
  86 0.0673
  87 0.0670
  88 0.0663
  89 0.0658
  90 0.0656
  91 0.0653
  92 0.0648
  93 0.0644
  94 0.0641
  95 0.0638
  96 0.0635
  97 0.0632
  98 0.0629
  99 0.0628
 100 0.0630
 101 0.0641
 102 0.0656
 103 0.0634
 104 0.0623
 105 0.0620
 106 0.0618
 107 0.0618
 108 0.0617
 109 0.0616
 110 0.0616
 111 0.0615
 112 0.0614
 113 0.0614
 114 0.0612
 115 0.0611
 116 0.0610
 117 0.0621
 118 0.0638
 119 0.0630
 120 0.0623
 121 0.0607
 122 0.0600
 123 0.0597
 124 0.0596
 125 0.0594
 126 0.0593
 127 0.0591
 128 0.0591
 129 0.0591
 130 0.0589
 131 0.0587
 132 0.0586
 133 0.0585
 134 0.0583
 135 0.0582
 136 0.0580
 137 0.0578
 138 0.0575
 139 0.0572
 140 0.0569
 141 0.0567
 142 0.0573
 143 0.0575
 144 0.0569
 145 0.0557
 146 0.0552
 147 0.0550
 148 0.0549
 149 0.0547
 150 0.0547
 151 0.0507
 152 0.0503
 153 0.0503
 154 0.0501
 155 0.0500
 156 0.0498
 157 0.0497
 158 0.0496
 159 0.0495
 160 0.0495
 161 0.0497
 162 0.0501
 163 0.0494
 164 0.0492
 165 0.0491
 166 0.0491
 167 0.0490
 168 0.0490
 169 0.0489
 170 0.0488
 171 0.0488
 172 0.0488
 173 0.0487
 174 0.0487
 175 0.0486
 176 0.0486
 177 0.0486
 178 0.0486
 179 0.0487
 180 0.0496
 181 0.0507
 182 0.0498
 183 0.0495
 184 0.0497
 185 0.0501
 186 0.0485
 187 0.0482
 188 0.0482
 189 0.0482
 190 0.0482
 191 0.0481
 192 0.0481
 193 0.0481
 194 0.0481
 195 0.0480
 196 0.0480
 197 0.0480
 198 0.0480
 199 0.0479
 200 0.0479
 201 0.0479
 202 0.0480
 203 0.0480
 204 0.0479
 205 0.0478
 206 0.0477
 207 0.0477
 208 0.0476
 209 0.0476
 210 0.0476
 211 0.0475
 212 0.0475
 213 0.0475
 214 0.0475
 215 0.0475
 216 0.0474
 217 0.0474
 218 0.0473
 219 0.0473
 220 0.0473
 221 0.0473
 222 0.0473
 223 0.0473
 224 0.0472
 225 0.0472
 226 0.0436
 227 0.0435
 228 0.0436
 229 0.0435
 230 0.0433
 231 0.0432
 232 0.0432
 233 0.0432
 234 0.0432
 235 0.0432
 236 0.0431
 237 0.0431
 238 0.0431
 239 0.0431
 240 0.0431
 241 0.0431
 242 0.0432
 243 0.0432
 244 0.0435
 245 0.0438
 246 0.0452
 247 0.0443
 248 0.0446
 249 0.0434
 250 0.0431
 251 0.0430
 252 0.0430
 253 0.0430
 254 0.0430
 255 0.0430
 256 0.0430
 257 0.0430
 258 0.0430
 259 0.0429
 260 0.0429
 261 0.0429
 262 0.0429
 263 0.0430
 264 0.0431
 265 0.0430
 266 0.0434
 267 0.0442
 268 0.0430
 269 0.0429
 270 0.0429
 271 0.0429
 272 0.0429
 273 0.0429
 274 0.0428
 275 0.0428
 276 0.0428
 277 0.0428
 278 0.0428
 279 0.0428
 280 0.0427
 281 0.0428
 282 0.0428
 283 0.0431
 284 0.0432
 285 0.0432
 286 0.0434
 287 0.0435
 288 0.0432
 289 0.0431
 290 0.0428
 291 0.0428
 292 0.0428
 293 0.0428
 294 0.0428
 295 0.0428
 296 0.0427
 297 0.0427
 298 0.0427
 299 0.0427
 300 0.0427
 301 0.0410
 302 0.0444
 303 0.0620
 304 0.2336
 305 8313.0610
 306 165374.1647
 307 0.1393
 308 2.9615
 309 68.3222
 310 280.7325
 311 299.8549
 312 4.5146
 313 1.9567
 314 0.8726
 315 0.6307
 316 0.4805
 317 0.3416
 318 0.2595
 319 0.2028
 320 0.1700
 321 0.1482
 322 0.1301
 323 0.1176
 324 0.1092
 325 0.0991
 326 0.0931
 327 0.0879
 328 0.0842
 329 0.0791
 330 0.0742
 331 0.0699
 332 0.0679
 333 0.0656
 334 0.0619
 335 0.0609
 336 0.0586
 337 0.0575
 338 0.0569
 339 0.0564
 340 0.0557
 341 0.0554
 342 0.0552
 343 0.0551
 344 0.0547
 345 0.0545
 346 0.0545
 347 0.0542
 348 0.0541
 349 0.0541
 350 0.0540
 351 0.0539
 352 0.0537
 353 0.0536
 354 0.0534
 355 0.0545
 356 0.5396
 357 0.2524
 358 0.1236
 359 0.0746
 360 0.0612
 361 0.0593
 362 0.0570
 363 0.0556
 364 0.0552
 365 0.0549
 366 0.0545
 367 0.0543
 368 0.0537
 369 0.0537
 370 0.0537
 371 0.0541
 372 0.0535
 373 0.0533
 374 0.0532
 375 0.0531
 376 0.0526
 377 0.0524
 378 0.0529
 379 0.0528
 380 0.0530
 381 0.0524
 382 0.0522
 383 0.0521
 384 0.0523
 385 0.0523
 386 0.0520
 387 0.0520
 388 0.0519
 389 0.0519
 390 0.0519
 391 0.0519
 392 0.0519
 393 0.0518
 394 0.0518
 395 0.0519
 396 0.0519
 397 0.0519
 398 0.0518
 399 0.0518
 400 0.0518


==> OrderedSIMP5M.txt <==
   1 0.0487
   2 49870.6662
   3 763118.4151
   4 2659454.2549
   5 727.3650
   6 385594.4016
   7 5611141.8739
   8 75.8060
   9 118.7782
  10 5325865.9154
  11 0.2327
  12 73026.4147
  13 6063263.9621
  14 2.5199
  15 0.3811
  16 0.1676
  17 0.1106
  18 0.0889
  19 0.0775
  20 0.0707
  21 0.0662
  22 0.0627
  23 0.0599
  24 0.0576
  25 0.0557
  26 0.0541
  27 0.0529
  28 0.0521
  29 0.0515
  30 0.0506
  31 0.0505
  32 0.0502
  33 0.0490
  34 0.0483
  35 0.0478
  36 0.0476
  37 0.0476
  38 0.0474
  39 0.0476
  40 0.0469
  41 0.0464
  42 0.0462
  43 0.0460
  44 0.0457
  45 0.0454
  46 0.0453
  47 0.0452
  48 0.0451
  49 0.0450
  50 0.0449
  51 0.0448
  52 0.0448
  53 0.0448
  54 0.0447
  55 0.0446
  56 0.0445
  57 0.0445
  58 0.0444
  59 0.0445
  60 0.0444
  61 0.0443
  62 0.0442
  63 0.0441
  64 0.0441
  65 0.0440
  66 0.0440
  67 0.0440
  68 0.0441
  69 0.0441
  70 0.0444
  71 0.0443
  72 0.0440
  73 0.0438
  74 0.0437
  75 0.0437
  76 0.0430
  77 0.0429
  78 0.0429
  79 0.0429
  80 0.0428
  81 0.0428
  82 0.0428
  83 0.0428
  84 0.0428
  85 0.0427
  86 0.0427
  87 0.0427
  88 0.0427
  89 0.0427
  90 0.0427
  91 0.0426
  92 0.0426
  93 0.0426
  94 0.0426
  95 0.0426
  96 0.0427
  97 0.0427
  98 0.0426
  99 0.0426
 100 0.0426
 101 0.0425
 102 0.0425
 103 0.0425
 104 0.0425
 105 0.0425
 106 0.0425
 107 0.0425
 108 0.0425
 109 0.0425
 110 0.0424
 111 0.0424
 112 0.0424
 113 0.0424
 114 0.0424
 115 0.0424
 116 0.0424
 117 0.0424
 118 0.0424
 119 0.0424
 120 0.0424
 121 0.0424
 122 0.0423
 123 0.0423
 124 0.0423
 125 0.0423
 126 0.0423
 127 0.0423
 128 0.0423
 129 0.0423
 130 0.0423
 131 0.0423
 132 0.0423
 133 0.0423
 134 0.0423
 135 0.0425
 136 0.0426
 137 0.0427
 138 0.0429
 139 0.0425
 140 0.0424
 141 0.0423
 142 0.0422
 143 0.0422
 144 0.0422
 145 0.0422
 146 0.0422
 147 0.0422
 148 0.0422
 149 0.0422
 150 0.0422
 151 0.0408
 152 0.0407
 153 0.0408
 154 0.0407
 155 0.0408
 156 0.0407
 157 0.0406
 158 0.0406
 159 0.0406
 160 0.0406
 161 0.0406
 162 0.0406
 163 0.0406
 164 0.0406
 165 0.0406
 166 0.0406
 167 0.0406
 168 0.0406
 169 0.0406
 170 0.0406
 171 0.0406
 172 0.0406
 173 0.0408
 174 0.0408
 175 0.0407
 176 0.0406
 177 0.0407
 178 0.0406
 179 0.0405
 180 0.0405
 181 0.0405
 182 0.0405
 183 0.0405
 184 0.0405
 185 0.0405
 186 0.0405
 187 0.0405
 188 0.0405
 189 0.0405
 190 0.0405
 191 0.0405
 192 0.0405
 193 0.0405
 194 0.0405
 195 0.0405
 196 0.0405
 197 0.0405
 198 0.0405
 199 0.0404
 200 0.0405
 201 0.0404
 202 0.0404
 203 0.0404
 204 0.0404
 205 0.0404
 206 0.0404
 207 0.0404
 208 0.0404
 209 0.0404
 210 0.0404
 211 0.0404
 212 0.0404
 213 0.0404
 214 0.0404
 215 0.0404
 216 0.0405
 217 0.0405
 218 0.0407
 219 0.0405
 220 0.0405
 221 0.0405
 222 0.0405
 223 0.0404
 224 0.0404
 225 0.0404
 226 0.0390
 227 0.0388
 228 0.0387
 229 0.0387
 230 0.0387
 231 0.0387
 232 0.0387
 233 0.0387
 234 0.0387
 235 0.0387
 236 0.0387
 237 0.0387
 238 0.0386
 239 0.0387
 240 0.0388
 241 0.0388
 242 0.0387
 243 0.0387
 244 0.0387
 245 0.0389
 246 0.0386
 247 0.0386
 248 0.0387
 249 0.0386
 250 0.0386
 251 0.0386
 252 0.0385
 253 0.0386
 254 0.0386
 255 0.0385
 256 0.0385
 257 0.0385
 258 0.0385
 259 0.0386
 260 0.0385
 261 0.0385
 262 0.0385
 263 0.0385
 264 0.0385
 265 0.0385
 266 0.0385
 267 0.0385
 268 0.0385
 269 0.0385
 270 0.0385
 271 0.0385
 272 0.0385
 273 0.0385
 274 0.0385
 275 0.0384
 276 0.0384
 277 0.0384
 278 0.0384
 279 0.0384
 280 0.0384
 281 0.0384
 282 0.0384
 283 0.0384
 284 0.0384
 285 0.0384
 286 0.0384
 287 0.0384
 288 0.0385
 289 0.0386
 290 0.0385
 291 0.0386
 292 0.0387
 293 0.0385
 294 0.0385
 295 0.0384
 296 0.0384
 297 0.0384
 298 0.0384
 299 0.0384
 300 0.0384
 301 0.0376
 302 0.0375
 303 0.0375
 304 0.0376
 305 0.0374
 306 0.0374
 307 0.0374
 308 0.0374
 309 0.0374
 310 0.0374
 311 0.0373
 312 0.0373
 313 0.0373
 314 0.0373
 315 0.0373
 316 0.0373
 317 0.0373
 318 0.0373
 319 0.0373
 320 0.0373
 321 0.0374
 322 0.0373
 323 0.0373
 324 0.0373
 325 0.0373
 326 0.0373
 327 0.0373
 328 0.0373
 329 0.0373
 330 0.0373
 331 0.0373
 332 0.0373
 333 0.0373
 334 0.0373
 335 0.0373
 336 0.0373
 337 0.0373
 338 0.0373
 339 0.0373
 340 0.0373
 341 0.0373
 342 0.0373
 343 0.0373
 344 0.0373
 345 0.0373
 346 0.0373
 347 0.0373
 348 0.0373
 349 0.0373
 350 0.0373
 351 0.0373
 352 0.0373
 353 0.0373
 354 0.0373
 355 0.0375
 356 0.0373
 357 0.0372
 358 0.0373
 359 0.0373
 360 0.0373
 361 0.0373
 362 0.0373
 363 0.0373
 364 0.0373
 365 0.0373
 366 0.0373
 367 0.0373
 368 0.0373
 369 0.0373
 370 0.0373
 371 0.0373
 372 0.0374
 373 0.0378
 374 0.0382
 375 0.0379
 376 0.0372
 377 0.0374
 378 0.0374
 379 0.0371
 380 0.0370
 381 0.0370
 382 0.0370
 383 0.0370
 384 0.0370
 385 0.0370
 386 0.0370
 387 0.0371
 388 0.0370
 389 0.0370
 390 0.0371
 391 0.0370
 392 0.0370
 393 0.0370
 394 0.0370
 395 0.0370
 396 0.0370
 397 0.0370
 398 0.0370
 399 0.0370
 400 0.0370


==> OrderedSIMP6M.txt <==
   1 0.0371
   2 254.8070
   3 11899035.9005
   4 0.0158
   5 138940.5315
   6 12060241.5866
   7 0.0209
   8 0.1513
   9 0.3321
  10 0.3461
  11 0.2084
  12 0.0944
  13 0.0617
  14 0.0514
  15 0.0477
  16 0.0462
  17 0.0452
  18 0.0445
  19 0.0439
  20 0.0434
  21 0.0429
  22 0.0424
  23 0.0419
  24 0.0416
  25 0.0414
  26 0.0413
  27 0.0411
  28 0.0409
  29 0.0407
  30 0.0405
  31 0.0402
  32 0.0400
  33 0.0399
  34 0.0398
  35 0.0398
  36 0.0397
  37 0.0396
  38 0.0396
  39 0.0395
  40 0.0394
  41 0.0393
  42 0.0393
  43 0.0392
  44 0.0392
  45 0.0392
  46 0.0392
  47 0.0391
  48 0.0391
  49 0.0390
  50 0.0390
  51 0.0390
  52 0.0390
  53 0.0389
  54 0.0393
  55 0.0391
  56 0.0393
  57 0.0390
  58 0.0391
  59 0.0389
  60 0.0388
  61 0.0388
  62 0.0388
  63 0.0388
  64 0.0388
  65 0.0388
  66 0.0389
  67 0.0388
  68 0.0387
  69 0.0387
  70 0.0387
  71 0.0387
  72 0.0387
  73 0.0387
  74 0.0387
  75 0.0387
  76 0.0383
  77 0.0383
  78 0.0384
  79 0.0385
  80 0.0383
  81 0.0383
  82 0.0383
  83 0.0382
  84 0.0382
  85 0.0382
  86 0.0382
  87 0.0382
  88 0.0382
  89 0.0382
  90 0.0382
  91 0.0382
  92 0.0382
  93 0.0382
  94 0.0382
  95 0.0381
  96 0.0381
  97 0.0381
  98 0.0381
  99 0.0381
 100 0.0381
 101 0.0381
 102 0.0381
 103 0.0381
 104 0.0381
 105 0.0381
 106 0.0381
 107 0.0382
 108 0.0382
 109 0.0381
 110 0.0380
 111 0.0380
 112 0.0380
 113 0.0380
 114 0.0380
 115 0.0380
 116 0.0380
 117 0.0381
 118 0.0381
 119 0.0380
 120 0.0380
 121 0.0380
 122 0.0380
 123 0.0380
 124 0.0380
 125 0.0380
 126 0.0380
 127 0.0380
 128 0.0380
 129 0.0380
 130 0.0380
 131 0.0380
 132 0.0380
 133 0.0382
 134 0.0383
 135 0.0382
 136 0.0381
 137 0.0380
 138 0.0379
 139 0.0379
 140 0.0379
 141 0.0379
 142 0.0379
 143 0.0379
 144 0.0379
 145 0.0380
 146 0.0380
 147 0.0379
 148 0.0379
 149 0.0379
 150 0.0379
 151 0.0370
 152 0.0370
 153 0.0370
 154 0.0370
 155 0.0370
 156 0.0370
 157 0.0370
 158 0.0370
 159 0.0370
 160 0.0370
 161 0.0370
 162 0.0370
 163 0.0370
 164 0.0370
 165 0.0370
 166 0.0370
 167 0.0370
 168 0.0370
 169 0.0370
 170 0.0369
 171 0.0370
 172 0.0372
 173 0.0371
 174 0.0372
 175 0.0370
 176 0.0369
 177 0.0369
 178 0.0369
 179 0.0369
 180 0.0369
 181 0.0371
 182 0.0371
 183 0.0369
 184 0.0368
 185 0.0368
 186 0.0368
 187 0.0368
 188 0.0368
 189 0.0368
 190 0.0368
 191 0.0368
 192 0.0368
 193 0.0368
 194 0.0370
 195 0.0369
 196 0.0368
 197 0.0368
 198 0.0368
 199 0.0368
 200 0.0368
 201 0.0368
 202 0.0368
 203 0.0368
 204 0.0368
 205 0.0367
 206 0.0368
 207 0.0368
 208 0.0367
 209 0.0367
 210 0.0367
 211 0.0367
 212 0.0367
 213 0.0367
 214 0.0367
 215 0.0367
 216 0.0367
 217 0.0367
 218 0.0367
 219 0.0367
 220 0.0367
 221 0.0368
 222 0.0368
 223 0.0369
 224 0.0369
 225 0.0367
 226 0.0356
 227 0.0356
 228 0.0356
 229 0.0356
 230 0.0356
 231 0.0356
 232 0.0356
 233 0.0356
 234 0.0356
 235 0.0356
 236 0.0356
 237 0.0356
 238 0.0356
 239 0.0356
 240 0.0356
 241 0.0356
 242 0.0356
 243 0.0356
 244 0.0357
 245 0.0358
 246 0.0357
 247 0.0355
 248 0.0355
 249 0.0355
 250 0.0355
 251 0.0355
 252 0.0355
 253 0.0355
 254 0.0355
 255 0.0355
 256 0.0355
 257 0.0355
 258 0.0355
 259 0.0355
 260 0.0354
 261 0.0355
 262 0.0355
 263 0.0355
 264 0.0355
 265 0.0354
 266 0.0355
 267 0.0354
 268 0.0354
 269 0.0354
 270 0.0354
 271 0.0354
 272 0.0354
 273 0.0354
 274 0.0354
 275 0.0354
 276 0.0353
 277 0.0353
 278 0.0353
 279 0.0353
 280 0.0353
 281 0.0353
 282 0.0353
 283 0.0353
 284 0.0353
 285 0.0353
 286 0.0355
 287 0.0353
 288 0.0354
 289 0.0353
 290 0.0353
 291 0.0353
 292 0.0353
 293 0.0353
 294 0.0353
 295 0.0353
 296 0.0353
 297 0.0353
 298 0.0353
 299 0.0353
 300 0.0353
 301 0.0346
 302 0.0348
 303 0.0350
 304 0.0349
 305 0.0349
 306 0.0347
 307 0.0347
 308 0.0346
 309 0.0346
 310 0.0346
 311 0.0346
 312 0.0346
 313 0.0346
 314 0.0346
 315 0.0346
 316 0.0346
 317 0.0346
 318 0.0346
 319 0.0346
 320 0.0346
 321 0.0346
 322 0.0346
 323 0.0346
 324 0.0345
 325 0.0346
 326 0.0345
 327 0.0346
 328 0.0346
 329 0.0345
 330 0.0345
 331 0.0345
 332 0.0345
 333 0.0345
 334 0.0345
 335 0.0345
 336 0.0345
 337 0.0346
 338 0.0345
 339 0.0345
 340 0.0345
 341 0.0345
 342 0.0345
 343 0.0344
 344 0.0346
 345 0.0346
 346 0.0345
 347 0.0345
 348 0.0345
 349 0.0345
 350 0.0345
 351 0.0345
 352 0.0345
 353 0.0345
 354 0.0345
 355 0.0345
 356 0.0345
 357 0.0345
 358 0.0345
 359 0.0345
 360 0.0345
 361 0.0345
 362 0.0345
 363 0.0345
 364 0.0345
 365 0.0345
 366 0.0345
 367 0.0344
 368 0.0345
 369 0.0345
 370 0.0345
 371 0.0345
 372 0.0345
 373 0.0345
 374 0.0345
 375 0.0345
 376 0.0342
 377 0.0344
 378 0.0343
 379 0.0343
 380 0.0343
 381 0.0343
 382 0.0343
 383 0.0343
 384 0.0343
 385 0.0343
 386 0.0343
 387 0.0343
 388 0.0343
 389 0.0342
 390 0.0343
 391 0.0344
 392 0.0344
 393 0.0345
 394 0.0343
 395 0.0344
 396 0.0345
 397 0.0343
 398 0.0343
 399 0.0341
 400 0.0344


==> SIMP1Mvf30.txt <==
   1 0.0563
   2 0.0901
   3 0.1560
   4 0.3479
   5 0.2033
   6 0.1557
   7 0.1296
   8 0.1127
   9 0.1011
  10 0.0926
  11 0.0859
  12 0.0803
  13 0.0757
  14 0.0717
  15 0.0681
  16 0.0648
  17 0.0617
  18 0.0589
  19 0.0564
  20 0.0541
  21 0.0519
  22 0.0494
  23 0.0467
  24 0.0437
  25 0.0402
  26 0.0373
  27 0.0352
  28 0.0336
  29 0.0325
  30 0.0316
  31 0.0309
  32 0.0304
  33 0.0301
  34 0.0298
  35 0.0295
  36 0.0293
  37 0.0290
  38 0.0288
  39 0.0287
  40 0.0285
  41 0.0284
  42 0.0283
  43 0.0283
  44 0.0282
  45 0.0281
  46 0.0281
  47 0.0280
  48 0.0280
  49 0.0280
  50 0.0279
  51 0.0279
  52 0.0279
  53 0.0279
  54 0.0279
  55 0.0279
  56 0.0278
  57 0.0278
  58 0.0278
  59 0.0278
  60 0.0278
  61 0.0278
  62 0.0278
  63 0.0278
  64 0.0278
  65 0.0278
  66 0.0278
  67 0.0278
  68 0.0278
  69 0.0278
  70 0.0278
  71 0.0278
  72 0.0278
  73 0.0278
  74 0.0278
  75 0.0278
  76 0.0253
  77 0.0256
  78 0.0256
  79 0.0256
  80 0.0256
  81 0.0256
  82 0.0255
  83 0.0255
  84 0.0255
  85 0.0255
  86 0.0255
  87 0.0255
  88 0.0255
  89 0.0255
  90 0.0255
  91 0.0255
  92 0.0255
  93 0.0255
  94 0.0255
  95 0.0255
  96 0.0255
  97 0.0255
  98 0.0255
  99 0.0255
 100 0.0255
 101 0.0255
 102 0.0255
 103 0.0255
 104 0.0255
 105 0.0255
 106 0.0255
 107 0.0255
 108 0.0255
 109 0.0255
 110 0.0255
 111 0.0255
 112 0.0255
 113 0.0255
 114 0.0255
 115 0.0255
 116 0.0255
 117 0.0255
 118 0.0255
 119 0.0255
 120 0.0255
 121 0.0255
 122 0.0255
 123 0.0255
 124 0.0255
 125 0.0255
 126 0.0255
 127 0.0255
 128 0.0255
 129 0.0255
 130 0.0255
 131 0.0255
 132 0.0255
 133 0.0255
 134 0.0255
 135 0.0255
 136 0.0255
 137 0.0255
 138 0.0255
 139 0.0255
 140 0.0255
 141 0.0255
 142 0.0255
 143 0.0255
 144 0.0255
 145 0.0255
 146 0.0254
 147 0.0254
 148 0.0254
 149 0.0254
 150 0.0254
 151 0.0204
 152 0.0210
 153 0.0210
 154 0.0210
 155 0.0210
 156 0.0210
 157 0.0210
 158 0.0210
 159 0.0210
 160 0.0210
 161 0.0210
 162 0.0210
 163 0.0210
 164 0.0210
 165 0.0210
 166 0.0210
 167 0.0210
 168 0.0210
 169 0.0210
 170 0.0210
 171 0.0210
 172 0.0210
 173 0.0210
 174 0.0210
 175 0.0210
 176 0.0210
 177 0.0210
 178 0.0210
 179 0.0210
 180 0.0210
 181 0.0210
 182 0.0210
 183 0.0210
 184 0.0210
 185 0.0210
 186 0.0210
 187 0.0210
 188 0.0210
 189 0.0210
 190 0.0210
 191 0.0210
 192 0.0210
 193 0.0210
 194 0.0210
 195 0.0210
 196 0.0210
 197 0.0210
 198 0.0210
 199 0.0210
 200 0.0210
 201 0.0210
 202 0.0210
 203 0.0210
 204 0.0210
 205 0.0210
 206 0.0210
 207 0.0210
 208 0.0210
 209 0.0210
 210 0.0210
 211 0.0210
 212 0.0210
 213 0.0210
 214 0.0210
 215 0.0210
 216 0.0210
 217 0.0210
 218 0.0210
 219 0.0210
 220 0.0210
 221 0.0210
 222 0.0210
 223 0.0210
 224 0.0210
 225 0.0210
 226 0.0165
 227 0.0170
 228 0.0170
 229 0.0170
 230 0.0170
 231 0.0170
 232 0.0170
 233 0.0170
 234 0.0170
 235 0.0170
 236 0.0170
 237 0.0170
 238 0.0170
 239 0.0170
 240 0.0170
 241 0.0170
 242 0.0170
 243 0.0170
 244 0.0170
 245 0.0170
 246 0.0170
 247 0.0170
 248 0.0170
 249 0.0170
 250 0.0170
 251 0.0170
 252 0.0170
 253 0.0170
 254 0.0170
 255 0.0170
 256 0.0170
 257 0.0170
 258 0.0170
 259 0.0170
 260 0.0169
 261 0.0169
 262 0.0169
 263 0.0169
 264 0.0169
 265 0.0169
 266 0.0169
 267 0.0169
 268 0.0169
 269 0.0169
 270 0.0169
 271 0.0169
 272 0.0169
 273 0.0169
 274 0.0169
 275 0.0169
 276 0.0169
 277 0.0169
 278 0.0169
 279 0.0169
 280 0.0169
 281 0.0169
 282 0.0169
 283 0.0169
 284 0.0169
 285 0.0169
 286 0.0169
 287 0.0169
 288 0.0169
 289 0.0169
 290 0.0169
 291 0.0169
 292 0.0169
 293 0.0169
 294 0.0169
 295 0.0169
 296 0.0169
 297 0.0169
 298 0.0169
 299 0.0169
 300 0.0169
 301 0.0153
 302 0.0153
 303 0.0153
 304 0.0153
 305 0.0153
 306 0.0153
 307 0.0153
 308 0.0153
 309 0.0153
 310 0.0153
 311 0.0153
 312 0.0153
 313 0.0153
 314 0.0153
 315 0.0152
 316 0.0152
 317 0.0152
 318 0.0152
 319 0.0152
 320 0.0152
 321 0.0152
 322 0.0152
 323 0.0152
 324 0.0152
 325 0.0152
 326 0.0152
 327 0.0152
 328 0.0152
 329 0.0152
 330 0.0152
 331 0.0152
 332 0.0152
 333 0.0152
 334 0.0152
 335 0.0152
 336 0.0152
 337 0.0152
 338 0.0152
 339 0.0152
 340 0.0152
 341 0.0152
 342 0.0152
 343 0.0152
 344 0.0152
 345 0.0152
 346 0.0152
 347 0.0152
 348 0.0152
 349 0.0152
 350 0.0152
 351 0.0152
 352 0.0152
 353 0.0152
 354 0.0152
 355 0.0152
 356 0.0152
 357 0.0152
 358 0.0152
 359 0.0152
 360 0.0152
 361 0.0152
 362 0.0152
 363 0.0152
 364 0.0152
 365 0.0152
 366 0.0152
 367 0.0152
 368 0.0152
 369 0.0152
 370 0.0152
 371 0.0152
 372 0.0152
 373 0.0152
 374 0.0152
 375 0.0152
 376 0.0148
 377 0.0148
 378 0.0148
 379 0.0148
 380 0.0148
 381 0.0148
 382 0.0148
 383 0.0148
 384 0.0148
 385 0.0148
 386 0.0148
 387 0.0148
 388 0.0148
 389 0.0148
 390 0.0148
 391 0.0148
 392 0.0148
 393 0.0148
 394 0.0148
 395 0.0148
 396 0.0148
 397 0.0148
 398 0.0148
 399 0.0148
 400 0.0148

